DoS and DDoS Mitigation Using Variational Autoencoders

DoS and DDoS attacks have been growing in size and number over the last decade and existing solutions to mitigate these attacks are in general inefficient. Compared to other types of malicious cyber attacks, DoS and DDoS attacks are particularly more challenging to combat. With their ability to mask themselves as legitimate traffic, developing methods to detect these types of attacks on a packet or flow level, has proven to be a difficult task. In this paper, we explore the potential of Variational Autoencoders to serve as a component within an intelligent security solution that differentiates between normal and malicious traffic. Two methods based on the ability of Variational Autoencoders to learn latent representations from network traffic flows are proposed. The first method resorts to a classifier based on the latent encodings obtained from Variational Autoencoders learned from traffic traces. The second method is rather an anomaly detection method where the Variational Autoencoder is used to learn the abstract feature representations of exclusively legitimate traffic. Then anomalies are filtered out by relying on the reconstruction loss of the Variational Autoencoder. Both of the proposed methods have been thoroughly tested on two separate datasets with a similar feature space. The results show that both methods are promising, with a slight superiority of the classifier based method over the anomaly based one. %that the first method is able to successfully detect individual traffic flows with high precision on the training and validation data, slightly less successfully on the test data. For the second method, the Variational Autoencoder will require further adjustments to be able to sufficiently filter out anomalies from network traffic flows.

==> img/figures/pdfcrop.txt <==
Git bash -> "pdfcrop <target>"

==> img/tensorboard/p1_tr_acc.csv <==
Wall time,Step,Value
1557403842.3597584,1,0.1572265625
1557403854.0584671,51,0.486328125
1557403865.344154,101,0.50390625
1557403875.891851,151,0.494140625
1557403886.4125476,201,0.46484375
1557403896.913462,251,0.486328125
1557403907.4951768,301,0.4833984375
1557403918.1471262,351,0.482421875
1557403928.6358538,401,0.5166015625
1557403939.228468,451,0.4912109375
1557403949.8999653,501,0.5078125
1557403960.4028275,551,0.482421875
1557403970.8581595,601,0.4853515625
1557403981.5300572,651,0.4912109375
1557403991.998225,701,0.46875
1557404002.5068185,751,0.5
1557404013.1952825,801,0.4912109375
1557404023.5845826,851,0.4931640625
1557404034.2057526,901,0.490234375
1557404046.1733217,951,0.498046875
1557404056.8881538,1001,0.498046875
1557404068.1543896,1051,0.494140625
1557404079.7056158,1101,0.458984375
1557404090.3588219,1151,0.5107421875
1557404100.948995,1201,0.4921875
1557404111.4346497,1251,0.5068359375
1557404121.8585358,1301,0.5302734375
1557404132.5327554,1351,0.49609375
1557404143.004029,1401,0.4775390625
1557404153.42583,1451,0.4931640625
1557404164.66752,1501,0.4921875
1557404175.3037448,1551,0.4990234375
1557404186.0186527,1601,0.46484375
1557404196.5418937,1651,0.484375
1557404206.9994907,1701,0.4814453125
1557404217.4535472,1751,0.4912109375
1557404228.1162188,1801,0.51171875
1557404238.675931,1851,0.4951171875
1557404249.4317803,1901,0.4794921875
1557404260.4014387,1951,0.4951171875
1557404270.9402897,2001,0.4892578125
1557404282.999853,2051,0.4619140625
1557404301.4473634,2101,0.50390625
1557404319.9512625,2151,0.49609375
1557404338.4627259,2201,0.4892578125
1557404353.7226257,2251,0.501953125
1557404364.16915,2301,0.51953125
1557404374.5015707,2351,0.4794921875
1557404387.0584571,2401,0.484375
1557404397.3870578,2451,0.46484375
1557404407.7483132,2501,0.48828125
1557404418.1137497,2551,0.4873046875
1557404428.4936016,2601,0.4833984375
1557404438.8386295,2651,0.4892578125
1557404449.188967,2701,0.5107421875
1557404459.5566883,2751,0.4814453125
1557404469.944771,2801,0.4833984375
1557404480.310307,2851,0.4951171875
1557404490.6572964,2901,0.5068359375
1557404501.009254,2951,0.51953125
1557404511.3665516,3001,0.501953125
1557404521.7176325,3051,0.48828125
1557404532.0855856,3101,0.486328125
1557404542.4188938,3151,0.513671875
1557404552.858553,3201,0.4794921875
1557404563.2616577,3251,0.46875
1557404573.6724758,3301,0.4755859375
1557404584.035851,3351,0.49609375
1557404594.4177396,3401,0.50390625
1557404604.7747061,3451,0.4951171875
1557404615.1942935,3501,0.5078125
1557404625.6163476,3551,0.505859375
1557404635.96744,3601,0.498046875
1557404646.3124127,3651,0.4912109375
1557404656.6667955,3701,0.5
1557404667.0072339,3751,0.4677734375
1557404677.3394592,3801,0.494140625
1557404687.6802614,3851,0.4873046875
1557404698.0230212,3901,0.484375
1557404708.3721676,3951,0.47265625
1557404718.7193696,4001,0.5068359375
1557404729.0721724,4051,0.51171875
1557404739.4071474,4101,0.4931640625
1557404749.7644238,4151,0.4892578125
1557404760.1038911,4201,0.4736328125
1557404770.4514284,4251,0.4873046875
1557404780.7746632,4301,0.482421875
1557404791.0695505,4351,0.4921875
1557404801.466418,4401,0.505859375
1557404811.7557967,4451,0.4921875
1557404821.8954048,4501,0.5205078125
1557404832.1805499,4551,0.4892578125
1557404842.4960825,4601,0.501953125
1557404852.8737757,4651,0.509765625
1557404863.2342699,4701,0.4970703125
1557404873.5280037,4751,0.4970703125
1557404883.8108108,4801,0.5107421875
1557404894.162834,4851,0.498046875
1557404904.4458609,4901,0.4912109375
1557404914.7158215,4951,0.4853515625
1557404927.8358743,5001,0.49609375
1557404938.134079,5051,0.484375
1557404948.3979354,5101,0.48828125
1557404958.9400115,5151,0.484375
1557404969.4133952,5201,0.462890625
1557404979.7859845,5251,0.4921875
1557404990.1206574,5301,0.5048828125
1557405000.537819,5351,0.4921875
1557405010.911422,5401,0.5068359375
1557405021.2786436,5451,0.458984375
1557405031.6164296,5501,0.48828125
1557405041.9835007,5551,0.482421875
1557405052.4507725,5601,0.4912109375
1557405062.7924693,5651,0.4677734375
1557405073.1444466,5701,0.4814453125
1557405083.433781,5751,0.4755859375
1557405093.777758,5801,0.48046875
1557405104.1091452,5851,0.4755859375
1557405114.4720204,5901,0.490234375
1557405124.870685,5951,0.49609375
1557405135.2965827,6001,0.4755859375
1557405145.961638,6051,0.46484375
1557405156.4882808,6101,0.494140625
1557405167.6932046,6151,0.5126953125
1557405180.409874,6201,0.4697265625
1557405185.5072308,6251,0.470703125
1557405190.6106162,6301,0.5126953125
1557405195.6238792,6351,0.4775390625
1557405200.552203,6401,0.46875
1557405205.4056213,6451,0.4560546875
1557405210.4181197,6501,0.515625
1557405215.3069224,6551,0.4990234375
1557405220.14945,6601,0.4931640625
1557405225.0035653,6651,0.46875
1557405229.867222,6701,0.48828125
1557405234.6571774,6751,0.5078125
1557405239.554045,6801,0.482421875
1557405244.396465,6851,0.470703125
1557405249.2328935,6901,0.4716796875
1557405254.0682926,6951,0.5009765625
1557405258.9109015,7001,0.5078125
1557405263.7576509,7051,0.5224609375
1557405268.6058843,7101,0.4736328125
1557405273.4420674,7151,0.486328125
1557405278.294425,7201,0.5009765625
1557405283.134045,7251,0.50390625
1557405291.4248872,7301,0.5048828125
1557405300.129761,7351,0.4638671875
1557405308.830984,7401,0.484375
1557405317.467653,7451,0.48046875
1557405326.1440613,7501,0.48828125
1557405334.798015,7551,0.4658203125
1557405350.1912477,7601,0.498046875
1557405372.3037872,7651,0.4970703125
1557405394.6712034,7701,0.50390625
1557405416.8194814,7751,0.4755859375
1557405439.018897,7801,0.5107421875
1557405464.0584028,7851,0.4990234375
1557405474.549976,7901,0.4912109375
1557405485.030268,7951,0.498046875
1557405495.4875207,8001,0.51953125
1557405506.013533,8051,0.5146484375
1557405516.5825093,8101,0.4873046875
1557405527.0860221,8151,0.501953125
1557405537.5354438,8201,0.4892578125
1557405547.9872909,8251,0.47265625
1557405558.4141297,8301,0.4931640625
1557405568.8351371,8351,0.458984375
1557405579.2553575,8401,0.4921875
1557405589.684762,8451,0.4599609375
1557405600.1404374,8501,0.521484375
1557405610.6213045,8551,0.4775390625
1557405621.0806558,8601,0.486328125
1557405631.5603504,8651,0.5380859375
1557405641.9111044,8701,0.45703125
1557405647.1309206,8751,0.49609375
1557405651.8722553,8801,0.4794921875
1557405656.656834,8851,0.4892578125
1557405661.5504768,8901,0.4912109375
1557405665.9973466,8951,0.4326171875
1557405669.7072384,9001,0.4453125
1557405673.5006747,9051,0.498046875
1557405677.340036,9101,0.482421875
1557405681.129387,9151,0.486328125
1557405684.9097168,9201,0.5048828125
1557405688.638992,9251,0.501953125
1557405692.4062145,9301,0.5029296875
1557405696.1704533,9351,0.4765625
1557405699.8952503,9401,0.4677734375
1557405703.7394733,9451,0.478515625
1557405707.4623244,9501,0.4814453125
1557405711.2094986,9551,0.4853515625
1557405714.9450214,9601,0.48046875
1557405718.6640663,9651,0.50390625
1557405722.393448,9701,0.494140625
1557405726.1046815,9751,0.4794921875
1557405729.8431857,9801,0.4853515625
1557405733.6010764,9851,0.4912109375
1557405737.3417115,9901,0.5029296875
1557405741.085603,9951,0.486328125
1557405747.5472271,10001,0.5078125
1557405751.316988,10051,0.494140625
1557405755.07546,10101,0.501953125
1557405758.8245456,10151,0.4990234375
1557405762.540948,10201,0.5400390625
1557405766.254747,10251,0.4755859375
1557405770.127563,10301,0.46875
1557405773.8886487,10351,0.505859375
1557405777.5994296,10401,0.482421875
1557405781.3533115,10451,0.4814453125
1557405785.0860832,10501,0.490234375
1557405788.8060765,10551,0.4853515625
1557405792.5526109,10601,0.4970703125
1557405796.2775347,10651,0.46875
1557405800.070666,10701,0.486328125
1557405803.7942166,10751,0.470703125
1557405807.6385012,10801,0.5166015625
1557405811.4089634,10851,0.5
1557405815.275849,10901,0.4912109375
1557405819.0646935,10951,0.501953125
1557405822.8163493,11001,0.484375
1557405826.5404153,11051,0.4716796875
1557405830.2624037,11101,0.4755859375
1557405833.989744,11151,0.498046875
1557405837.7119458,11201,0.48828125
1557405841.3917792,11251,0.4658203125
1557405845.1833658,11301,0.513671875
1557405848.933051,11351,0.50390625
1557405852.671702,11401,0.482421875
1557405856.4117427,11451,0.4892578125
1557405860.152626,11501,0.498046875
1557405863.8556402,11551,0.482421875
1557405867.621221,11601,0.498046875
1557405871.3861115,11651,0.4814453125
1557405875.1376388,11701,0.486328125
1557405878.8674881,11751,0.4873046875
1557405882.623057,11801,0.4765625
1557405886.4161687,11851,0.4921875
1557405890.157956,11901,0.505859375
1557405893.9094653,11951,0.49609375
1557405897.6696095,12001,0.4794921875
1557405901.396617,12051,0.490234375
1557405905.1514869,12101,0.49609375
1557405908.9136868,12151,0.4873046875
1557405912.6997533,12201,0.4931640625
1557405916.420098,12251,0.4912109375
1557405920.1536758,12301,0.474609375
1557405923.8864996,12351,0.4697265625
1557405927.6064801,12401,0.49609375
1557405931.3324182,12451,0.5
1557405935.0680027,12501,0.4736328125
1557405938.8277566,12551,0.474609375
1557405942.5708766,12601,0.51171875
1557405946.3313472,12651,0.5009765625
1557405950.0900114,12701,0.447265625
1557405953.8426704,12751,0.5
1557405957.5996418,12801,0.50390625
1557405961.355236,12851,0.50390625
1557405965.08513,12901,0.50390625
1557405968.8297448,12951,0.4833984375
1557405972.532794,13001,0.4931640625
1557405976.276959,13051,0.4970703125
1557405980.0282338,13101,0.50390625
1557405983.8014116,13151,0.484375
1557405987.5364962,13201,0.4970703125
1557405991.2897096,13251,0.47265625
1557405995.062868,13301,0.486328125
1557405998.8175652,13351,0.515625
1557406002.5625787,13401,0.505859375
1557406006.3087966,13451,0.4755859375
1557406009.9907503,13501,0.494140625
1557406013.7700918,13551,0.498046875
1557406017.565458,13601,0.4736328125
1557406021.3617158,13651,0.4892578125
1557406025.1215463,13701,0.48828125
1557406028.9320722,13751,0.5068359375
1557406032.6844158,13801,0.5078125
1557406036.452445,13851,0.4912109375
1557406040.1983025,13901,0.4921875
1557406043.9340248,13951,0.5009765625
1557406047.6859968,14001,0.474609375
1557406051.444252,14051,0.48828125
1557406055.1622167,14101,0.5
1557406058.9284956,14151,0.50390625
1557406062.8352814,14201,0.505859375
1557406066.6302142,14251,0.494140625
1557406070.4141767,14301,0.46875
1557406074.2644682,14351,0.509765625
1557406078.041754,14401,0.4775390625
1557406081.8386276,14451,0.5322265625
1557406085.594102,14501,0.5068359375
1557406089.3210013,14551,0.482421875
1557406093.0395005,14601,0.4677734375
1557406096.795937,14651,0.4736328125
1557406100.536861,14701,0.4814453125
1557406104.2699265,14751,0.4951171875
1557406108.0063136,14801,0.4931640625
1557406111.7410817,14851,0.5
1557406115.4808114,14901,0.4873046875
1557406119.2192984,14951,0.486328125
1557406125.4959612,15001,0.490234375


==> img/tensorboard/p1_tr_tloss.csv <==
Wall time,Step,Value
1557403842.3597584,1,3.8498640983553475e+18
1557403854.0584671,51,nan
1557403865.344154,101,nan
1557403875.891851,151,nan
1557403886.4125476,201,nan
1557403896.913462,251,nan
1557403907.4951768,301,nan
1557403918.1471262,351,nan
1557403928.6358538,401,nan
1557403939.228468,451,nan
1557403949.8999653,501,nan
1557403960.4028275,551,nan
1557403970.8581595,601,nan
1557403981.5300572,651,nan
1557403991.998225,701,nan
1557404002.5068185,751,nan
1557404013.1952825,801,nan
1557404023.5845826,851,nan
1557404034.2057526,901,nan
1557404046.1733217,951,nan
1557404056.8881538,1001,nan
1557404068.1543896,1051,nan
1557404079.7056158,1101,nan
1557404090.3588219,1151,nan
1557404100.948995,1201,nan
1557404111.4346497,1251,nan
1557404121.8585358,1301,nan
1557404132.5327554,1351,nan
1557404143.004029,1401,nan
1557404153.42583,1451,nan
1557404164.66752,1501,nan
1557404175.3037448,1551,nan
1557404186.0186527,1601,nan
1557404196.5418937,1651,nan
1557404206.9994907,1701,nan
1557404217.4535472,1751,nan
1557404228.1162188,1801,nan
1557404238.675931,1851,nan
1557404249.4317803,1901,nan
1557404260.4014387,1951,nan
1557404270.9402897,2001,nan
1557404282.999853,2051,nan
1557404301.4473634,2101,nan
1557404319.9512625,2151,nan
1557404338.4627259,2201,nan
1557404353.7226257,2251,nan
1557404364.16915,2301,nan
1557404374.5015707,2351,nan
1557404387.0584571,2401,nan
1557404397.3870578,2451,nan
1557404407.7483132,2501,nan
1557404418.1137497,2551,nan
1557404428.4936016,2601,nan
1557404438.8386295,2651,nan
1557404449.188967,2701,nan
1557404459.5566883,2751,nan
1557404469.944771,2801,nan
1557404480.310307,2851,nan
1557404490.6572964,2901,nan
1557404501.009254,2951,nan
1557404511.3665516,3001,nan
1557404521.7176325,3051,nan
1557404532.0855856,3101,nan
1557404542.4188938,3151,nan
1557404552.858553,3201,nan
1557404563.2616577,3251,nan
1557404573.6724758,3301,nan
1557404584.035851,3351,nan
1557404594.4177396,3401,nan
1557404604.7747061,3451,nan
1557404615.1942935,3501,nan
1557404625.6163476,3551,nan
1557404635.96744,3601,nan
1557404646.3124127,3651,nan
1557404656.6667955,3701,nan
1557404667.0072339,3751,nan
1557404677.3394592,3801,nan
1557404687.6802614,3851,nan
1557404698.0230212,3901,nan
1557404708.3721676,3951,nan
1557404718.7193696,4001,nan
1557404729.0721724,4051,nan
1557404739.4071474,4101,nan
1557404749.7644238,4151,nan
1557404760.1038911,4201,nan
1557404770.4514284,4251,nan
1557404780.7746632,4301,nan
1557404791.0695505,4351,nan
1557404801.466418,4401,nan
1557404811.7557967,4451,nan
1557404821.8954048,4501,nan
1557404832.1805499,4551,nan
1557404842.4960825,4601,nan
1557404852.8737757,4651,nan
1557404863.2342699,4701,nan
1557404873.5280037,4751,nan
1557404883.8108108,4801,nan
1557404894.162834,4851,nan
1557404904.4458609,4901,nan
1557404914.7158215,4951,nan
1557404927.8358743,5001,nan
1557404938.134079,5051,nan
1557404948.3979354,5101,nan
1557404958.9400115,5151,nan
1557404969.4133952,5201,nan
1557404979.7859845,5251,nan
1557404990.1206574,5301,nan
1557405000.537819,5351,nan
1557405010.911422,5401,nan
1557405021.2786436,5451,nan
1557405031.6164296,5501,nan
1557405041.9835007,5551,nan
1557405052.4507725,5601,nan
1557405062.7924693,5651,nan
1557405073.1444466,5701,nan
1557405083.433781,5751,nan
1557405093.777758,5801,nan
1557405104.1091452,5851,nan
1557405114.4720204,5901,nan
1557405124.870685,5951,nan
1557405135.2965827,6001,nan
1557405145.961638,6051,nan
1557405156.4882808,6101,nan
1557405167.6932046,6151,nan
1557405180.409874,6201,nan
1557405185.5072308,6251,nan
1557405190.6106162,6301,nan
1557405195.6238792,6351,nan
1557405200.552203,6401,nan
1557405205.4056213,6451,nan
1557405210.4181197,6501,nan
1557405215.3069224,6551,nan
1557405220.14945,6601,nan
1557405225.0035653,6651,nan
1557405229.867222,6701,nan
1557405234.6571774,6751,nan
1557405239.554045,6801,nan
1557405244.396465,6851,nan
1557405249.2328935,6901,nan
1557405254.0682926,6951,nan
1557405258.9109015,7001,nan
1557405263.7576509,7051,nan
1557405268.6058843,7101,nan
1557405273.4420674,7151,nan
1557405278.294425,7201,nan
1557405283.134045,7251,nan
1557405291.4248872,7301,nan
1557405300.129761,7351,nan
1557405308.830984,7401,nan
1557405317.467653,7451,nan
1557405326.1440613,7501,nan
1557405334.798015,7551,nan
1557405350.1912477,7601,nan
1557405372.3037872,7651,nan
1557405394.6712034,7701,nan
1557405416.8194814,7751,nan
1557405439.018897,7801,nan
1557405464.0584028,7851,nan
1557405474.549976,7901,nan
1557405485.030268,7951,nan
1557405495.4875207,8001,nan
1557405506.013533,8051,nan
1557405516.5825093,8101,nan
1557405527.0860221,8151,nan
1557405537.5354438,8201,nan
1557405547.9872909,8251,nan
1557405558.4141297,8301,nan
1557405568.8351371,8351,nan
1557405579.2553575,8401,nan
1557405589.684762,8451,nan
1557405600.1404374,8501,nan
1557405610.6213045,8551,nan
1557405621.0806558,8601,nan
1557405631.5603504,8651,nan
1557405641.9111044,8701,nan
1557405647.1309206,8751,nan
1557405651.8722553,8801,nan
1557405656.656834,8851,nan
1557405661.5504768,8901,nan
1557405665.9973466,8951,nan
1557405669.7072384,9001,nan
1557405673.5006747,9051,nan
1557405677.340036,9101,nan
1557405681.129387,9151,nan
1557405684.9097168,9201,nan
1557405688.638992,9251,nan
1557405692.4062145,9301,nan
1557405696.1704533,9351,nan
1557405699.8952503,9401,nan
1557405703.7394733,9451,nan
1557405707.4623244,9501,nan
1557405711.2094986,9551,nan
1557405714.9450214,9601,nan
1557405718.6640663,9651,nan
1557405722.393448,9701,nan
1557405726.1046815,9751,nan
1557405729.8431857,9801,nan
1557405733.6010764,9851,nan
1557405737.3417115,9901,nan
1557405741.085603,9951,nan
1557405747.5472271,10001,nan
1557405751.316988,10051,nan
1557405755.07546,10101,nan
1557405758.8245456,10151,nan
1557405762.540948,10201,nan
1557405766.254747,10251,nan
1557405770.127563,10301,nan
1557405773.8886487,10351,nan
1557405777.5994296,10401,nan
1557405781.3533115,10451,nan
1557405785.0860832,10501,nan
1557405788.8060765,10551,nan
1557405792.5526109,10601,nan
1557405796.2775347,10651,nan
1557405800.070666,10701,nan
1557405803.7942166,10751,nan
1557405807.6385012,10801,nan
1557405811.4089634,10851,nan
1557405815.275849,10901,nan
1557405819.0646935,10951,nan
1557405822.8163493,11001,nan
1557405826.5404153,11051,nan
1557405830.2624037,11101,nan
1557405833.989744,11151,nan
1557405837.7119458,11201,nan
1557405841.3917792,11251,nan
1557405845.1833658,11301,nan
1557405848.933051,11351,nan
1557405852.671702,11401,nan
1557405856.4117427,11451,nan
1557405860.152626,11501,nan
1557405863.8556402,11551,nan
1557405867.621221,11601,nan
1557405871.3861115,11651,nan
1557405875.1376388,11701,nan
1557405878.8674881,11751,nan
1557405882.623057,11801,nan
1557405886.4161687,11851,nan
1557405890.157956,11901,nan
1557405893.9094653,11951,nan
1557405897.6696095,12001,nan
1557405901.396617,12051,nan
1557405905.1514869,12101,nan
1557405908.9136868,12151,nan
1557405912.6997533,12201,nan
1557405916.420098,12251,nan
1557405920.1536758,12301,nan
1557405923.8864996,12351,nan
1557405927.6064801,12401,nan
1557405931.3324182,12451,nan
1557405935.0680027,12501,nan
1557405938.8277566,12551,nan
1557405942.5708766,12601,nan
1557405946.3313472,12651,nan
1557405950.0900114,12701,nan
1557405953.8426704,12751,nan
1557405957.5996418,12801,nan
1557405961.355236,12851,nan
1557405965.08513,12901,nan
1557405968.8297448,12951,nan
1557405972.532794,13001,nan
1557405976.276959,13051,nan
1557405980.0282338,13101,nan
1557405983.8014116,13151,nan
1557405987.5364962,13201,nan
1557405991.2897096,13251,nan
1557405995.062868,13301,nan
1557405998.8175652,13351,nan
1557406002.5625787,13401,nan
1557406006.3087966,13451,nan
1557406009.9907503,13501,nan
1557406013.7700918,13551,nan
1557406017.565458,13601,nan
1557406021.3617158,13651,nan
1557406025.1215463,13701,nan
1557406028.9320722,13751,nan
1557406032.6844158,13801,nan
1557406036.452445,13851,nan
1557406040.1983025,13901,nan
1557406043.9340248,13951,nan
1557406047.6859968,14001,nan
1557406051.444252,14051,nan
1557406055.1622167,14101,nan
1557406058.9284956,14151,nan
1557406062.8352814,14201,nan
1557406066.6302142,14251,nan
1557406070.4141767,14301,nan
1557406074.2644682,14351,nan
1557406078.041754,14401,nan
1557406081.8386276,14451,nan
1557406085.594102,14501,nan
1557406089.3210013,14551,nan
1557406093.0395005,14601,nan
1557406096.795937,14651,nan
1557406100.536861,14701,nan
1557406104.2699265,14751,nan
1557406108.0063136,14801,nan
1557406111.7410817,14851,nan
1557406115.4808114,14901,nan
1557406119.2192984,14951,nan
1557406125.4959612,15001,nan


==> img/tensorboard/p2_te_acc.csv <==
Wall time,Step,Value
1557406180.1171663,1,0.181640625
1557406196.7515128,51,0.3955078125
1557406212.5700486,101,0.0595703125
1557406228.3426518,151,0.056640625
1557406244.2671676,201,0.052734375
1557406260.4231567,251,0.0546875
1557406276.4778144,301,0.0732421875
1557406292.2373376,351,0.087890625
1557406308.132889,401,0.2939453125
1557406323.9384367,451,0.546875
1557406339.915139,501,0.798828125
1557406355.9336724,551,0.2373046875
1557406372.126632,601,0.6494140625
1557406388.480028,651,0.72265625
1557406404.4736135,701,0.5654296875
1557406420.5020704,751,0.646484375
1557406436.629933,801,0.673828125
1557406452.610464,851,0.6591796875
1557406468.9719691,901,0.4990234375
1557406485.4646156,951,0.677734375
1557406501.1781578,1001,0.6787109375
1557406517.3050852,1051,0.6904296875
1557406533.5066302,1101,0.599609375
1557406549.3901618,1151,0.6953125
1557406565.2369812,1201,0.5341796875
1557406581.4764411,1251,0.6748046875
1557406597.6319692,1301,0.8349609375
1557406613.7562299,1351,0.630859375
1557406629.5507534,1401,0.69140625
1557406645.4223032,1451,0.71875
1557406661.2748246,1501,0.6259765625
1557406677.1393745,1551,0.564453125
1557406693.1299086,1601,0.5322265625
1557406708.91445,1651,0.68359375
1557406724.7342188,1701,0.53125
1557406740.6067395,1751,0.4853515625
1557406756.431296,1801,0.517578125
1557406772.348825,1851,0.6640625
1557406788.231345,1901,0.6708984375
1557406804.1523426,1951,0.6064453125
1557406819.9758978,2001,0.685546875
1557406835.8244517,2051,0.7265625
1557406851.5899904,2101,0.5087890625
1557406867.392511,2151,0.7138671875
1557406883.189065,2201,0.841796875
1557406893.936733,2251,0.5849609375
1557406896.5996556,2301,0.6005859375
1557406899.2218137,2351,0.671875
1557406901.848528,2401,0.7529296875
1557406904.4829512,2451,0.4697265625
1557406907.1194751,2501,0.6640625
1557406909.7523944,2551,0.4599609375
1557406912.3788624,2601,0.45703125
1557406915.0103428,2651,0.666015625
1557406917.6612644,2701,0.7060546875
1557406920.3148797,2751,0.66015625
1557406922.9648354,2801,0.7197265625
1557406925.59878,2851,0.58984375
1557406928.2872558,2901,0.6318359375
1557406930.942067,2951,0.544921875
1557406933.5895758,3001,0.6845703125
1557406936.2339036,3051,0.583984375
1557406938.8807323,3101,0.572265625
1557406941.5172384,3151,0.7099609375
1557406944.1441846,3201,0.6494140625
1557406946.7932086,3251,0.65625
1557406949.4330318,3301,0.4228515625
1557406952.0728045,3351,0.568359375
1557406954.7130096,3401,0.513671875
1557406957.3715012,3451,0.703125
1557406960.001355,3501,0.6611328125
1557406962.6599882,3551,0.6240234375
1557406965.2972672,3601,0.5732421875
1557406968.010525,3651,0.58984375
1557406970.638794,3701,0.6416015625
1557406973.2810516,3751,0.638671875
1557406975.9565835,3801,0.6005859375
1557406978.6190634,3851,0.5458984375
1557406981.2745693,3901,0.76171875
1557406983.946232,3951,0.576171875
1557406986.5946052,4001,0.53125
1557406989.25221,4051,0.5615234375
1557406991.8890886,4101,0.64453125
1557406994.5290012,4151,0.6845703125
1557406997.1726851,4201,0.6220703125
1557406999.8348968,4251,0.7646484375
1557407002.4773653,4301,0.599609375
1557407005.1171634,4351,0.57421875
1557407007.7668219,4401,0.6337890625
1557407010.403414,4451,0.6748046875
1557407013.0243342,4501,0.6259765625
1557407015.6642547,4551,0.5986328125
1557407018.3040273,4601,0.595703125
1557407020.9447355,4651,0.63671875
1557407023.5984757,4701,0.568359375
1557407026.2459438,4751,0.7255859375
1557407028.8881202,4801,0.34375
1557407031.540468,4851,0.748046875
1557407034.1828592,4901,0.484375
1557407036.8332684,4951,0.701171875
1557407042.0764503,5001,0.669921875
1557407044.7151225,5051,0.626953125
1557407047.3590403,5101,0.623046875
1557407050.0748055,5151,0.689453125
1557407052.7119734,5201,0.66796875
1557407055.3490858,5251,0.6474609375
1557407057.9846668,5301,0.61328125
1557407060.6382456,5351,0.666015625
1557407063.2729495,5401,0.662109375
1557407065.9412007,5451,0.6533203125
1557407068.5950196,5501,0.6474609375
1557407071.259898,5551,0.419921875
1557407073.9006338,5601,0.6826171875
1557407076.5846126,5651,0.69921875
1557407079.24203,5701,0.7080078125
1557407081.8882256,5751,0.5361328125
1557407084.539243,5801,0.6494140625
1557407087.179747,5851,0.65234375
1557407089.8365765,5901,0.263671875
1557407092.4828377,5951,0.6513671875
1557407095.1247976,6001,0.6083984375
1557407097.7883494,6051,0.4638671875
1557407100.4394062,6101,0.65625
1557407103.0755682,6151,0.6650390625
1557407105.7540927,6201,0.6328125
1557407108.393461,6251,0.6650390625
1557407111.052177,6301,0.68359375
1557407113.6933136,6351,0.6044921875
1557407116.3478098,6401,0.71875
1557407119.0010927,6451,0.458984375
1557407121.6460204,6501,0.59375
1557407124.297556,6551,0.611328125
1557407126.9517803,6601,0.57421875
1557407129.6188707,6651,0.515625
1557407132.2533069,6701,0.421875
1557407134.8478725,6751,0.6728515625
1557407137.5032976,6801,0.65625
1557407140.1558726,6851,0.4775390625
1557407142.8032596,6901,0.611328125
1557407145.4493628,6951,0.6474609375
1557407148.09524,7001,0.6328125
1557407150.751088,7051,0.560546875
1557407153.3935907,7101,0.6640625
1557407156.0587046,7151,0.509765625
1557407158.7079203,7201,0.6708984375
1557407161.3490968,7251,0.46875
1557407163.9970794,7301,0.5751953125
1557407166.6484547,7351,0.658203125
1557407169.2919111,7401,0.4833984375
1557407171.9277983,7451,0.4658203125
1557407174.5771067,7501,0.52734375
1557407177.2381487,7551,0.6591796875
1557407179.9145014,7601,0.6640625
1557407182.5807915,7651,0.4345703125
1557407185.2432904,7701,0.58203125
1557407187.8830838,7751,0.375
1557407190.5235584,7801,0.6396484375
1557407193.1522632,7851,0.46875
1557407195.7855222,7901,0.4755859375
1557407198.4457128,7951,0.478515625
1557407201.1037676,8001,0.455078125
1557407203.763673,8051,0.5947265625
1557407206.4370549,8101,0.4443359375
1557407209.0943778,8151,0.3525390625
1557407211.7475893,8201,0.5654296875
1557407214.3959885,8251,0.625
1557407217.1272223,8301,0.4306640625
1557407219.7820992,8351,0.4150390625
1557407222.4285724,8401,0.6669921875
1557407225.0639265,8451,0.4111328125
1557407227.704559,8501,0.4443359375
1557407230.3522356,8551,0.55078125
1557407233.0295146,8601,0.486328125
1557407235.685537,8651,0.6572265625
1557407238.3335862,8701,0.4716796875
1557407240.9751441,8751,0.6611328125
1557407243.615695,8801,0.6640625
1557407246.2636306,8851,0.4921875
1557407248.9102035,8901,0.4384765625
1557407251.5736873,8951,0.4794921875
1557407254.1736488,9001,0.625
1557407256.8220623,9051,0.6826171875
1557407259.4599543,9101,0.642578125
1557407262.1201956,9151,0.6708984375
1557407264.7828891,9201,0.6064453125
1557407267.4377937,9251,0.65625
1557407270.0786614,9301,0.6953125
1557407272.7026918,9351,0.587890625
1557407275.33578,9401,0.67578125
1557407277.9909089,9451,0.560546875
1557407280.6361728,9501,0.703125
1557407283.2715805,9551,0.6904296875
1557407285.9146416,9601,0.697265625
1557407288.550128,9651,0.509765625
1557407291.2092512,9701,0.6806640625
1557407293.8325698,9751,0.7177734375
1557407296.457457,9801,0.7080078125
1557407299.1062236,9851,0.6708984375
1557407301.750268,9901,0.482421875
1557407304.383379,9951,0.7080078125
1557407309.5730793,10001,0.71484375
1557407312.2172613,10051,0.6572265625
1557407314.8686607,10101,0.701171875
1557407317.504603,10151,0.6591796875
1557407320.1452167,10201,0.6767578125
1557407322.7891753,10251,0.69140625
1557407325.4362519,10301,0.6708984375
1557407328.0823462,10351,0.669921875
1557407330.726667,10401,0.6591796875
1557407333.3753197,10451,0.671875
1557407336.0458798,10501,0.470703125
1557407338.6880455,10551,0.6796875
1557407341.322773,10601,0.603515625
1557407343.9544818,10651,0.6845703125
1557407346.6010542,10701,0.708984375
1557407349.2306385,10751,0.685546875
1557407351.8522375,10801,0.6669921875
1557407354.4864755,10851,0.759765625
1557407357.1088016,10901,0.6875
1557407359.7410088,10951,0.708984375
1557407362.3808706,11001,0.666015625
1557407365.0360856,11051,0.623046875
1557407367.6947787,11101,0.666015625
1557407370.3350496,11151,0.6669921875
1557407372.996206,11201,0.673828125
1557407375.6227553,11251,0.68359375
1557407378.2825189,11301,0.6943359375
1557407380.9288695,11351,0.64453125
1557407383.5633206,11401,0.662109375
1557407386.2203977,11451,0.6884765625
1557407388.9277143,11501,0.5341796875
1557407391.586823,11551,0.658203125
1557407394.2346504,11601,0.7021484375
1557407396.8998847,11651,0.6533203125
1557407399.5572999,11701,0.6435546875
1557407402.2095683,11751,0.6630859375
1557407404.853547,11801,0.6875
1557407407.4945347,11851,0.6015625
1557407410.1456952,11901,0.65234375
1557407412.8075497,11951,0.6552734375
1557407415.453976,12001,0.328125
1557407418.1026938,12051,0.48046875
1557407420.7516737,12101,0.4375
1557407423.3842094,12151,0.638671875
1557407426.0538242,12201,0.6416015625
1557407428.6862433,12251,0.6337890625
1557407431.339466,12301,0.6259765625
1557407433.9948547,12351,0.623046875
1557407436.6455133,12401,0.6484375
1557407439.2887633,12451,0.62890625
1557407441.939204,12501,0.6376953125
1557407444.5685368,12551,0.6552734375
1557407447.2263575,12601,0.85546875
1557407449.8618085,12651,0.6591796875
1557407452.497431,12701,0.6513671875
1557407455.143293,12751,0.640625
1557407457.7977393,12801,0.6494140625
1557407460.4557989,12851,0.625
1557407463.1238842,12901,0.6552734375
1557407465.7801979,12951,0.42578125
1557407468.430207,13001,0.564453125
1557407471.081866,13051,0.4453125
1557407473.7227008,13101,0.4423828125
1557407476.3704674,13151,0.46875
1557407479.0343928,13201,0.4130859375
1557407481.7235045,13251,0.642578125
1557407484.3920922,13301,0.662109375
1557407487.0575478,13351,0.650390625
1557407489.717095,13401,0.642578125
1557407492.36001,13451,0.630859375
1557407494.9747298,13501,0.5400390625
1557407497.6234667,13551,0.6474609375
1557407500.2456853,13601,0.6640625
1557407502.8955812,13651,0.5966796875
1557407505.5409365,13701,0.673828125
1557407508.172169,13751,0.5693359375
1557407510.8132167,13801,0.6845703125
1557407513.4569829,13851,0.6728515625
1557407516.129714,13901,0.6982421875
1557407518.8055198,13951,0.6796875
1557407521.4410784,14001,0.6533203125
1557407524.080939,14051,0.666015625
1557407526.7294922,14101,0.6708984375
1557407529.3636358,14151,0.634765625
1557407532.0076602,14201,0.6650390625
1557407534.6416864,14251,0.6865234375
1557407537.3284826,14301,0.6064453125
1557407539.9821117,14351,0.7998046875
1557407542.640199,14401,0.65234375
1557407545.2805588,14451,0.6474609375
1557407547.9373455,14501,0.6298828125
1557407550.5935898,14551,0.6142578125
1557407553.241322,14601,0.619140625
1557407555.9059398,14651,0.642578125
1557407558.5546901,14701,0.3642578125
1557407561.2081695,14751,0.5966796875
1557407563.858435,14801,0.6083984375
1557407566.5005183,14851,0.623046875
1557407569.1465776,14901,0.6376953125
1557407571.7923512,14951,0.6044921875
1557407576.9429338,15001,0.6298828125


==> img/tensorboard/p2_te_tloss.csv <==
Wall time,Step,Value
1557406180.1171663,1,20.648059844970703
1557406196.7515128,51,13.163126945495605
1557406212.5700486,101,8.94609260559082
1557406228.3426518,151,8.916055679321289
1557406244.2671676,201,8.543893814086914
1557406260.4231567,251,8.334192276000977
1557406276.4778144,301,7.498498916625977
1557406292.2373376,351,7.5289459228515625
1557406308.132889,401,6.450312614440918
1557406323.9384367,451,5.680086135864258
1557406339.915139,501,4.6218976974487305
1557406355.9336724,551,4.3056840896606445
1557406372.126632,601,3.8297832012176514
1557406388.480028,651,2.6762123107910156
1557406404.4736135,701,2.9396376609802246
1557406420.5020704,751,2.39963960647583
1557406436.629933,801,2.2009005546569824
1557406468.9719691,901,3.424285411834717
1557406485.4646156,951,4.0662150382995605
1557406501.1781578,1001,2.936492443084717
1557406517.3050852,1051,2.7958791255950928
1557406533.5066302,1101,2.8022212982177734
1557406549.3901618,1151,2.191632032394409
1557406565.2369812,1201,2.961671829223633
1557406581.4764411,1251,2.427429437637329
1557406597.6319692,1301,4.184659004211426
1557406613.7562299,1351,2.5095603466033936
1557406629.5507534,1401,3.0289506912231445
1557406645.4223032,1451,2.5653674602508545
1557406661.2748246,1501,2.808140516281128
1557406677.1393745,1551,4.102968692779541
1557406693.1299086,1601,2.9579906463623047
1557406708.91445,1651,2.4734890460968018
1557406724.7342188,1701,2.623366117477417
1557406740.6067395,1751,5.529773712158203
1557406756.431296,1801,3.7617273330688477
1557406772.348825,1851,2.4607436656951904
1557406788.231345,1901,2.8579556941986084
1557406804.1523426,1951,2.336785316467285
1557406819.9758978,2001,2.6739661693573
1557406835.8244517,2051,3.7240865230560303
1557406851.5899904,2101,2.9486212730407715
1557406867.392511,2151,2.4754323959350586
1557406883.189065,2201,2.564788818359375
1557406893.936733,2251,3.314049482345581
1557406896.5996556,2301,2.727985143661499
1557406899.2218137,2351,2.407031774520874
1557406901.848528,2401,2.552438497543335
1557406904.4829512,2451,3.0306215286254883
1557406907.1194751,2501,2.8710076808929443
1557406909.7523944,2551,4.051105976104736
1557406912.3788624,2601,3.1863746643066406
1557406915.0103428,2651,2.935701370239258
1557406920.3148797,2751,127.89986419677734
1557406925.59878,2851,3.397089719772339
1557406928.2872558,2901,3.4459686279296875
1557406930.942067,2951,3.250546455383301
1557406933.5895758,3001,2.4456889629364014
1557406936.2339036,3051,3.4224390983581543
1557406938.8807323,3101,2.7104477882385254
1557406941.5172384,3151,2.5206432342529297
1557406944.1441846,3201,2.690354108810425
1557406946.7932086,3251,2.9471652507781982
1557406949.4330318,3301,4.760020732879639
1557406952.0728045,3351,3.4237544536590576
1557406954.7130096,3401,3.1968190670013428
1557406957.3715012,3451,2.640648365020752
1557406960.001355,3501,2.727066993713379
1557406962.6599882,3551,2.837965488433838
1557406965.2972672,3601,3.103060483932495
1557406968.010525,3651,2.8769774436950684
1557406970.638794,3701,2.96052622795105
1557406973.2810516,3751,3.1751012802124023
1557406975.9565835,3801,3.2869091033935547
1557406978.6190634,3851,3.91615629196167
1557406981.2745693,3901,3.105269193649292
1557406983.946232,3951,3.1645307540893555
1557406986.5946052,4001,4.748065948486328
1557406989.25221,4051,4.122958183288574
1557406991.8890886,4101,3.1781680583953857
1557406994.5290012,4151,2.8262202739715576
1557406997.1726851,4201,3.0015463829040527
1557406999.8348968,4251,4.448986530303955
1557407002.4773653,4301,5.3462324142456055
1557407005.1171634,4351,3.0664587020874023
1557407007.7668219,4401,20.08806610107422
1557407010.403414,4451,2.698483467102051
1557407013.0243342,4501,3.754208564758301
1557407015.6642547,4551,17.7596435546875
1557407018.3040273,4601,5.194790840148926
1557407023.5984757,4701,3.1263272762298584
1557407026.2459438,4751,2.870934247970581
1557407028.8881202,4801,5.228993892669678
1557407031.540468,4851,85.7518539428711
1557407034.1828592,4901,4.443499565124512
1557407036.8332684,4951,3.2507646083831787
1557407042.0764503,5001,2.5771846771240234
1557407044.7151225,5051,2.6597819328308105
1557407047.3590403,5101,2.632650852203369
1557407050.0748055,5151,4.59516716003418
1557407052.7119734,5201,2.8849761486053467
1557407055.3490858,5251,2.8458123207092285
1557407057.9846668,5301,2.4412484169006348
1557407060.6382456,5351,2.7949752807617188
1557407063.2729495,5401,2.413304328918457
1557407065.9412007,5451,3.639268636703491
1557407068.5950196,5501,3.349012851715088
1557407071.259898,5551,4.0652923583984375
1557407073.9006338,5601,3.614342451095581
1557407076.5846126,5651,2.7085623741149902
1557407079.24203,5701,3.294848918914795
1557407081.8882256,5751,2.9130020141601562
1557407084.539243,5801,2.645961284637451
1557407087.179747,5851,2.6947906017303467
1557407089.8365765,5901,18.022367477416992
1557407092.4828377,5951,4.1001105308532715
1557407095.1247976,6001,3.404137372970581
1557407097.7883494,6051,3.065441846847534
1557407100.4394062,6101,2.926948070526123
1557407103.0755682,6151,3.2183456420898438
1557407105.7540927,6201,2.8331546783447266
1557407108.393461,6251,4.195038795471191
1557407111.052177,6301,2.373201370239258
1557407113.6933136,6351,2.7034568786621094
1557407116.3478098,6401,5.220469951629639
1557407119.0010927,6451,3.6076173782348633
1557407121.6460204,6501,4.057919502258301
1557407124.297556,6551,4.413694381713867
1557407126.9517803,6601,3.12129282951355
1557407129.6188707,6651,2.83798885345459
1557407132.2533069,6701,4.126504898071289
1557407134.8478725,6751,2.4730334281921387
1557407137.5032976,6801,2.6402812004089355
1557407140.1558726,6851,3.724581480026245
1557407142.8032596,6901,3.1529855728149414
1557407145.4493628,6951,3.350205898284912
1557407148.09524,7001,3.105248212814331
1557407150.751088,7051,3.14033842086792
1557407153.3935907,7101,3.921996593475342
1557407156.0587046,7151,3.6592328548431396
1557407158.7079203,7201,3.04939603805542
1557407161.3490968,7251,3.335747718811035
1557407163.9970794,7301,5.169546604156494
1557407166.6484547,7351,3.131767988204956
1557407169.2919111,7401,4.127920150756836
1557407174.5771067,7501,3.669179916381836
1557407177.2381487,7551,3.295409917831421
1557407179.9145014,7601,3.940040111541748
1557407182.5807915,7651,4.63104772567749
1557407185.2432904,7701,2.8220527172088623
1557407187.8830838,7751,5.771083831787109
1557407190.5235584,7801,17.058971405029297
1557407193.1522632,7851,18.441600799560547
1557407195.7855222,7901,7.712438106536865
1557407198.4457128,7951,3.9291834831237793
1557407201.1037676,8001,3.6772079467773438
1557407203.763673,8051,2.984461545944214
1557407206.4370549,8101,3.504972457885742
1557407209.0943778,8151,3.7731871604919434
1557407211.7475893,8201,2.7551732063293457
1557407214.3959885,8251,2.8688409328460693
1557407217.1272223,8301,3.5178496837615967
1557407219.7820992,8351,3.4543368816375732
1557407222.4285724,8401,2.8567588329315186
1557407225.0639265,8451,4.484553337097168
1557407227.704559,8501,4.720958709716797
1557407230.3522356,8551,3.7160515785217285
1557407233.0295146,8601,4.663671493530273
1557407235.685537,8651,3.4515089988708496
1557407238.3335862,8701,4.725035190582275
1557407240.9751441,8751,3.492274045944214
1557407243.615695,8801,2.781416893005371
1557407246.2636306,8851,3.345576286315918
1557407248.9102035,8901,2.9277474880218506
1557407254.1736488,9001,4.218520641326904
1557407256.8220623,9051,2.919637441635132
1557407259.4599543,9101,2.968402624130249
1557407262.1201956,9151,6.036212921142578
1557407264.7828891,9201,3.8923792839050293
1557407267.4377937,9251,3.4709365367889404
1557407270.0786614,9301,2.3450405597686768
1557407272.7026918,9351,3.1892898082733154
1557407275.33578,9401,2.7556512355804443
1557407277.9909089,9451,3.8194141387939453
1557407280.6361728,9501,3.3595452308654785
1557407283.2715805,9551,2.7127909660339355
1557407285.9146416,9601,3.5942797660827637
1557407288.550128,9651,4.249443531036377
1557407291.2092512,9701,4.767552852630615
1557407293.8325698,9751,4.448113441467285
1557407296.457457,9801,2.5165772438049316
1557407299.1062236,9851,3.225627899169922
1557407301.750268,9901,3.536289691925049
1557407304.383379,9951,3.0817525386810303
1557407309.5730793,10001,3.241433620452881
1557407312.2172613,10051,3.2737793922424316
1557407314.8686607,10101,2.6933436393737793
1557407317.504603,10151,3.001800537109375
1557407320.1452167,10201,3.4928011894226074
1557407322.7891753,10251,2.603844165802002
1557407325.4362519,10301,2.7415895462036133
1557407328.0823462,10351,3.2684171199798584
1557407333.3753197,10451,2.838223934173584
1557407336.0458798,10501,3.3677053451538086
1557407338.6880455,10551,2.445075750350952
1557407341.322773,10601,3.371490001678467
1557407343.9544818,10651,2.8826370239257812
1557407346.6010542,10701,3.557816982269287
1557407349.2306385,10751,2.9301328659057617
1557407351.8522375,10801,2.6667346954345703
1557407354.4864755,10851,2.3227224349975586
1557407357.1088016,10901,3.378655433654785
1557407359.7410088,10951,2.8620529174804688
1557407365.0360856,11051,3.2873897552490234
1557407367.6947787,11101,4.4975504875183105
1557407370.3350496,11151,4.603340148925781
1557407372.996206,11201,17.430381774902344
1557407375.6227553,11251,6.495639801025391
1557407378.2825189,11301,4.932938098907471
1557407380.9288695,11351,4.605483055114746
1557407383.5633206,11401,3.3870086669921875
1557407386.2203977,11451,2.403710126876831
1557407388.9277143,11501,5.3151631355285645
1557407391.586823,11551,3.5577733516693115
1557407394.2346504,11601,5.27066707611084
1557407396.8998847,11651,3.4769015312194824
1557407399.5572999,11701,5.046395778656006
1557407402.2095683,11751,2.5995051860809326
1557407404.853547,11801,2.8502817153930664
1557407407.4945347,11851,2.2056102752685547
1557407410.1456952,11901,3.2227416038513184
1557407420.7516737,12101,5.816625118255615
1557407423.3842094,12151,3.21213960647583
1557407426.0538242,12201,2.805678367614746
1557407428.6862433,12251,2.6773459911346436
1557407431.339466,12301,3.774158000946045
1557407433.9948547,12351,2.6784446239471436
1557407436.6455133,12401,3.1888816356658936
1557407439.2887633,12451,3.4248180389404297
1557407441.939204,12501,4.1376752853393555
1557407444.5685368,12551,17.7888240814209
1557407447.2263575,12601,2.6815192699432373
1557407449.8618085,12651,2.728698253631592
1557407452.497431,12701,2.833739757537842
1557407457.7977393,12801,3.3264434337615967
1557407460.4557989,12851,3.4276251792907715
1557407463.1238842,12901,2.6791319847106934
1557407465.7801979,12951,8.745180130004883
1557407471.081866,13051,4.433929443359375
1557407473.7227008,13101,4.8541340827941895
1557407476.3704674,13151,3.5059924125671387
1557407479.0343928,13201,2.643054962158203
1557407481.7235045,13251,3.418611526489258
1557407484.3920922,13301,3.29337477684021
1557407487.0575478,13351,2.6962575912475586
1557407489.717095,13401,2.2385549545288086
1557407492.36001,13451,2.2154479026794434
1557407494.9747298,13501,2.3721866607666016
1557407497.6234667,13551,2.418184995651245
1557407500.2456853,13601,2.852922201156616
1557407502.8955812,13651,6.493035316467285
1557407505.5409365,13701,6.034759521484375
1557407508.172169,13751,2.6722991466522217
1557407510.8132167,13801,4.459429740905762
1557407513.4569829,13851,4.287545204162598
1557407516.129714,13901,2.7087254524230957
1557407518.8055198,13951,2.888788938522339
1557407521.4410784,14001,3.010075330734253
1557407524.080939,14051,3.3731915950775146
1557407526.7294922,14101,2.977093458175659
1557407529.3636358,14151,3.406810760498047
1557407532.0076602,14201,2.457650661468506
1557407534.6416864,14251,3.577570915222168
1557407537.3284826,14301,2.3610384464263916
1557407539.9821117,14351,2.967552900314331


==> img/tensorboard/p2_tr_acc.csv <==
Wall time,Step,Value
1557406180.1171663,1,0.1640625
1557406196.7515128,51,0.919921875
1557406212.5700486,101,0.9384765625
1557406228.3426518,151,0.9609375
1557406244.2671676,201,0.8525390625
1557406260.4231567,251,0.98046875
1557406276.4778144,301,0.8046875
1557406292.2373376,351,0.974609375
1557406308.132889,401,0.978515625
1557406323.9384367,451,0.9580078125
1557406339.915139,501,0.982421875
1557406355.9336724,551,0.83984375
1557406372.126632,601,0.986328125
1557406388.480028,651,0.978515625
1557406404.4736135,701,0.939453125
1557406420.5020704,751,0.990234375
1557406436.629933,801,0.990234375
1557406452.610464,851,0.9912109375
1557406468.9719691,901,0.9921875
1557406485.4646156,951,0.982421875
1557406501.1781578,1001,0.978515625
1557406517.3050852,1051,0.98828125
1557406533.5066302,1101,0.9853515625
1557406549.3901618,1151,0.9921875
1557406565.2369812,1201,0.9794921875
1557406581.4764411,1251,0.98828125
1557406597.6319692,1301,0.8505859375
1557406613.7562299,1351,0.98828125
1557406629.5507534,1401,0.990234375
1557406645.4223032,1451,0.9853515625
1557406661.2748246,1501,0.982421875
1557406677.1393745,1551,0.97265625
1557406693.1299086,1601,0.9921875
1557406708.91445,1651,0.958984375
1557406724.7342188,1701,0.9765625
1557406740.6067395,1751,0.7841796875
1557406756.431296,1801,0.9931640625
1557406772.348825,1851,0.982421875
1557406788.231345,1901,0.9931640625
1557406804.1523426,1951,0.98046875
1557406819.9758978,2001,0.974609375
1557406835.8244517,2051,0.7783203125
1557406851.5899904,2101,0.98046875
1557406867.392511,2151,0.9892578125
1557406883.189065,2201,0.828125
1557406893.936733,2251,0.9853515625
1557406896.5996556,2301,0.9736328125
1557406899.2218137,2351,0.984375
1557406901.848528,2401,0.978515625
1557406904.4829512,2451,0.994140625
1557406907.1194751,2501,0.9921875
1557406909.7523944,2551,0.9755859375
1557406912.3788624,2601,0.994140625
1557406915.0103428,2651,0.9912109375
1557406917.6612644,2701,0.9892578125
1557406920.3148797,2751,0.9609375
1557406922.9648354,2801,0.9853515625
1557406925.59878,2851,0.8408203125
1557406928.2872558,2901,0.9921875
1557406930.942067,2951,0.990234375
1557406933.5895758,3001,0.99609375
1557406936.2339036,3051,0.8212890625
1557406938.8807323,3101,0.98828125
1557406941.5172384,3151,0.982421875
1557406944.1441846,3201,0.95703125
1557406946.7932086,3251,0.9833984375
1557406949.4330318,3301,0.65625
1557406952.0728045,3351,0.9873046875
1557406954.7130096,3401,0.9990234375
1557406957.3715012,3451,0.9775390625
1557406960.001355,3501,0.98828125
1557406962.6599882,3551,0.984375
1557406965.2972672,3601,0.9052734375
1557406968.010525,3651,0.9814453125
1557406970.638794,3701,0.9833984375
1557406973.2810516,3751,0.9912109375
1557406975.9565835,3801,0.9931640625
1557406978.6190634,3851,0.94140625
1557406981.2745693,3901,0.9912109375
1557406983.946232,3951,0.9775390625
1557406986.5946052,4001,0.966796875
1557406989.25221,4051,0.9541015625
1557406991.8890886,4101,0.9638671875
1557406994.5290012,4151,0.990234375
1557406997.1726851,4201,0.982421875
1557406999.8348968,4251,0.865234375
1557407002.4773653,4301,0.97265625
1557407005.1171634,4351,0.9921875
1557407007.7668219,4401,0.99609375
1557407010.403414,4451,0.994140625
1557407013.0243342,4501,0.9921875
1557407015.6642547,4551,0.96484375
1557407018.3040273,4601,0.9892578125
1557407020.9447355,4651,0.994140625
1557407023.5984757,4701,0.9765625
1557407026.2459438,4751,0.986328125
1557407028.8881202,4801,0.9599609375
1557407031.540468,4851,0.8115234375
1557407034.1828592,4901,0.9931640625
1557407036.8332684,4951,0.986328125
1557407042.0764503,5001,0.9931640625
1557407044.7151225,5051,0.9365234375
1557407047.3590403,5101,0.9912109375
1557407050.0748055,5151,0.8603515625
1557407052.7119734,5201,0.982421875
1557407055.3490858,5251,0.9921875
1557407057.9846668,5301,0.9921875
1557407060.6382456,5351,0.984375
1557407063.2729495,5401,0.990234375
1557407065.9412007,5451,0.990234375
1557407068.5950196,5501,0.9853515625
1557407071.259898,5551,0.9775390625
1557407073.9006338,5601,0.990234375
1557407076.5846126,5651,0.9853515625
1557407079.24203,5701,0.9208984375
1557407081.8882256,5751,0.9873046875
1557407084.539243,5801,0.9853515625
1557407087.179747,5851,0.9892578125
1557407089.8365765,5901,0.873046875
1557407092.4828377,5951,0.9765625
1557407095.1247976,6001,0.9794921875
1557407097.7883494,6051,0.9970703125
1557407100.4394062,6101,0.994140625
1557407103.0755682,6151,0.9931640625
1557407105.7540927,6201,0.9892578125
1557407108.393461,6251,0.9931640625
1557407111.052177,6301,0.9951171875
1557407113.6933136,6351,0.9951171875
1557407116.3478098,6401,0.833984375
1557407119.0010927,6451,0.9921875
1557407121.6460204,6501,0.9697265625
1557407124.297556,6551,0.98828125
1557407126.9517803,6601,0.990234375
1557407129.6188707,6651,0.982421875
1557407132.2533069,6701,0.9814453125
1557407134.8478725,6751,0.994140625
1557407137.5032976,6801,0.9951171875
1557407140.1558726,6851,0.9892578125
1557407142.8032596,6901,0.9873046875
1557407145.4493628,6951,0.98828125
1557407148.09524,7001,0.9853515625
1557407150.751088,7051,0.994140625
1557407153.3935907,7101,0.96484375
1557407156.0587046,7151,0.994140625
1557407158.7079203,7201,0.9970703125
1557407161.3490968,7251,0.9951171875
1557407163.9970794,7301,0.84375
1557407166.6484547,7351,0.986328125
1557407169.2919111,7401,0.9931640625
1557407171.9277983,7451,0.982421875
1557407174.5771067,7501,0.9931640625
1557407177.2381487,7551,0.986328125
1557407179.9145014,7601,0.9892578125
1557407182.5807915,7651,0.990234375
1557407185.2432904,7701,0.99609375
1557407187.8830838,7751,0.970703125
1557407190.5235584,7801,0.888671875
1557407193.1522632,7851,0.9892578125
1557407195.7855222,7901,0.986328125
1557407198.4457128,7951,0.9892578125
1557407201.1037676,8001,0.986328125
1557407203.763673,8051,0.9921875
1557407206.4370549,8101,0.986328125
1557407209.0943778,8151,0.9921875
1557407211.7475893,8201,0.99609375
1557407214.3959885,8251,0.9873046875
1557407217.1272223,8301,0.9892578125
1557407219.7820992,8351,0.986328125
1557407222.4285724,8401,0.9853515625
1557407225.0639265,8451,0.9853515625
1557407227.704559,8501,0.9921875
1557407230.3522356,8551,0.9912109375
1557407233.0295146,8601,0.9912109375
1557407235.685537,8651,0.86328125
1557407238.3335862,8701,0.99609375
1557407240.9751441,8751,0.998046875
1557407243.615695,8801,0.865234375
1557407246.2636306,8851,0.9931640625
1557407248.9102035,8901,0.9921875
1557407251.5736873,8951,0.9931640625
1557407254.1736488,9001,0.9697265625
1557407256.8220623,9051,0.9912109375
1557407259.4599543,9101,0.9931640625
1557407262.1201956,9151,0.9912109375
1557407264.7828891,9201,0.994140625
1557407267.4377937,9251,0.994140625
1557407270.0786614,9301,0.990234375
1557407272.7026918,9351,0.9482421875
1557407275.33578,9401,0.9921875
1557407277.9909089,9451,0.943359375
1557407280.6361728,9501,0.9970703125
1557407283.2715805,9551,0.9931640625
1557407285.9146416,9601,0.98828125
1557407288.550128,9651,0.796875
1557407291.2092512,9701,0.998046875
1557407293.8325698,9751,0.9912109375
1557407296.457457,9801,0.994140625
1557407299.1062236,9851,0.9677734375
1557407301.750268,9901,0.99609375
1557407304.383379,9951,0.998046875
1557407309.5730793,10001,0.9931640625
1557407312.2172613,10051,0.994140625
1557407314.8686607,10101,0.9912109375
1557407317.504603,10151,0.994140625
1557407320.1452167,10201,0.990234375
1557407322.7891753,10251,0.9931640625
1557407325.4362519,10301,0.9921875
1557407328.0823462,10351,0.99609375
1557407330.726667,10401,0.9970703125
1557407333.3753197,10451,0.9873046875
1557407336.0458798,10501,0.9951171875
1557407338.6880455,10551,0.9892578125
1557407341.322773,10601,0.8740234375
1557407343.9544818,10651,0.9921875
1557407346.6010542,10701,0.8759765625
1557407349.2306385,10751,0.990234375
1557407351.8522375,10801,0.9912109375
1557407354.4864755,10851,0.994140625
1557407357.1088016,10901,0.9560546875
1557407359.7410088,10951,0.9970703125
1557407362.3808706,11001,0.9951171875
1557407365.0360856,11051,0.9951171875
1557407367.6947787,11101,0.9677734375
1557407370.3350496,11151,0.99609375
1557407372.996206,11201,0.849609375
1557407375.6227553,11251,0.998046875
1557407378.2825189,11301,0.9912109375
1557407380.9288695,11351,0.99609375
1557407383.5633206,11401,0.9921875
1557407386.2203977,11451,0.9912109375
1557407388.9277143,11501,0.9892578125
1557407391.586823,11551,0.9990234375
1557407394.2346504,11601,0.99609375
1557407396.8998847,11651,0.9921875
1557407399.5572999,11701,0.9912109375
1557407402.2095683,11751,0.9912109375
1557407404.853547,11801,0.9931640625
1557407407.4945347,11851,0.9931640625
1557407410.1456952,11901,0.9990234375
1557407412.8075497,11951,0.9873046875
1557407415.453976,12001,0.662109375
1557407418.1026938,12051,0.9833984375
1557407420.7516737,12101,0.984375
1557407423.3842094,12151,0.9921875
1557407426.0538242,12201,0.982421875
1557407428.6862433,12251,0.994140625
1557407431.339466,12301,0.9951171875
1557407433.9948547,12351,0.990234375
1557407436.6455133,12401,0.99609375
1557407439.2887633,12451,0.9892578125
1557407441.939204,12501,0.994140625
1557407444.5685368,12551,0.9931640625
1557407447.2263575,12601,0.98046875
1557407449.8618085,12651,0.994140625
1557407452.497431,12701,0.9892578125
1557407455.143293,12751,0.9921875
1557407457.7977393,12801,0.9921875
1557407460.4557989,12851,0.9912109375
1557407463.1238842,12901,0.998046875
1557407465.7801979,12951,0.9892578125
1557407468.430207,13001,0.9931640625
1557407471.081866,13051,0.986328125
1557407473.7227008,13101,0.9892578125
1557407476.3704674,13151,0.9892578125
1557407479.0343928,13201,0.9853515625
1557407481.7235045,13251,0.9892578125
1557407484.3920922,13301,0.9873046875
1557407487.0575478,13351,0.9951171875
1557407489.717095,13401,0.9951171875
1557407492.36001,13451,0.9873046875
1557407494.9747298,13501,0.98828125
1557407497.6234667,13551,0.9970703125
1557407500.2456853,13601,0.994140625
1557407502.8955812,13651,0.91015625
1557407505.5409365,13701,0.9970703125
1557407508.172169,13751,0.9853515625
1557407510.8132167,13801,0.9951171875
1557407513.4569829,13851,0.9921875
1557407516.129714,13901,0.998046875
1557407518.8055198,13951,0.9951171875
1557407521.4410784,14001,0.984375
1557407524.080939,14051,0.99609375
1557407526.7294922,14101,0.9931640625
1557407529.3636358,14151,0.984375
1557407532.0076602,14201,0.99609375
1557407534.6416864,14251,0.99609375
1557407537.3284826,14301,0.994140625
1557407539.9821117,14351,0.994140625
1557407542.640199,14401,0.9775390625
1557407545.2805588,14451,0.9853515625
1557407547.9373455,14501,0.990234375
1557407550.5935898,14551,0.9697265625
1557407553.241322,14601,0.9814453125
1557407555.9059398,14651,0.9892578125
1557407558.5546901,14701,0.9765625
1557407561.2081695,14751,0.99609375
1557407563.858435,14801,0.99609375
1557407566.5005183,14851,0.990234375
1557407569.1465776,14901,0.990234375
1557407571.7923512,14951,0.986328125
1557407576.9429338,15001,0.9970703125


==> img/tensorboard/p2_tr_tloss.csv <==
Wall time,Step,Value
1557406180.1171663,1,52.0871696472168
1557406196.7515128,51,7.058810710906982
1557406212.5700486,101,2.484013557434082
1557406228.3426518,151,1.7973870038986206
1557406244.2671676,201,1.5791797637939453
1557406260.4231567,251,1.327512502670288
1557406276.4778144,301,1.7955840826034546
1557406292.2373376,351,1.2888157367706299
1557406308.132889,401,1.1514410972595215
1557406323.9384367,451,1.7501505613327026
1557406339.915139,501,1.0194591283798218
1557406355.9336724,551,2.368557929992676
1557406372.126632,601,1.1855692863464355
1557406388.480028,651,1.155802607536316
1557406404.4736135,701,1.2150335311889648
1557406420.5020704,751,1.0606735944747925
1557406436.629933,801,1.09995698928833
1557406452.610464,851,0.8642692565917969
1557406468.9719691,901,0.9793280959129333
1557406485.4646156,951,1.361644983291626
1557406501.1781578,1001,1.1771740913391113
1557406517.3050852,1051,0.8539794683456421
1557406533.5066302,1101,1.1654396057128906
1557406549.3901618,1151,1.0764106512069702
1557406565.2369812,1201,0.9154725074768066
1557406581.4764411,1251,1.050350546836853
1557406597.6319692,1301,2.8239388465881348
1557406613.7562299,1351,1.114560842514038
1557406629.5507534,1401,0.7916857004165649
1557406645.4223032,1451,0.902315616607666
1557406661.2748246,1501,1.1807527542114258
1557406677.1393745,1551,1.9602564573287964
1557406693.1299086,1601,1.290064811706543
1557406708.91445,1651,1.2955039739608765
1557406724.7342188,1701,0.9645895957946777
1557406740.6067395,1751,3.4165573120117188
1557406756.431296,1801,0.8911248445510864
1557406772.348825,1851,1.1608612537384033
1557406788.231345,1901,1.1342267990112305
1557406804.1523426,1951,1.3349589109420776
1557406819.9758978,2001,1.6663100719451904
1557406835.8244517,2051,2.8665385246276855
1557406851.5899904,2101,1.2342804670333862
1557406867.392511,2151,1.4221043586730957
1557406883.189065,2201,1.7599014043807983
1557406893.936733,2251,1.554895281791687
1557406896.5996556,2301,1.3976391553878784
1557406899.2218137,2351,1.277213215827942
1557406901.848528,2401,1.5499299764633179
1557406904.4829512,2451,1.5512983798980713
1557406907.1194751,2501,1.227699875831604
1557406909.7523944,2551,1.5961674451828003
1557406912.3788624,2601,1.6922624111175537
1557406915.0103428,2651,1.508195161819458
1557406917.6612644,2701,0.9399089813232422
1557406920.3148797,2751,1.7761701345443726
1557406922.9648354,2801,1.4388246536254883
1557406925.59878,2851,2.0678253173828125
1557406928.2872558,2901,1.0268070697784424
1557406930.942067,2951,1.2087585926055908
1557406933.5895758,3001,1.0337640047073364
1557406936.2339036,3051,2.168980121612549
1557406938.8807323,3101,1.0902212858200073
1557406941.5172384,3151,1.1544917821884155
1557406944.1441846,3201,1.5494859218597412
1557406946.7932086,3251,1.8614919185638428
1557406949.4330318,3301,2.6282880306243896
1557406952.0728045,3351,1.2571351528167725
1557406954.7130096,3401,1.0172417163848877
1557406957.3715012,3451,1.371722936630249
1557406960.001355,3501,1.394956350326538
1557406962.6599882,3551,1.4605941772460938
1557406965.2972672,3601,1.8998063802719116
1557406968.010525,3651,1.7119064331054688
1557406970.638794,3701,1.1683158874511719
1557406973.2810516,3751,1.3393545150756836
1557406975.9565835,3801,1.1143169403076172
1557406978.6190634,3851,2.5816116333007812
1557406981.2745693,3901,2.28792667388916
1557406983.946232,3951,1.5152535438537598
1557406986.5946052,4001,1.8154492378234863
1557406989.25221,4051,2.111802816390991
1557406991.8890886,4101,1.6213277578353882
1557406994.5290012,4151,1.824448585510254
1557406997.1726851,4201,1.588168978691101
1557406999.8348968,4251,3.0623672008514404
1557407002.4773653,4301,3.6282670497894287
1557407005.1171634,4351,1.1418756246566772
1557407007.7668219,4401,1.1244080066680908
1557407010.403414,4451,1.2426016330718994
1557407013.0243342,4501,1.6718239784240723
1557407015.6642547,4551,6.871348857879639
1557407018.3040273,4601,1.3798092603683472
1557407020.9447355,4651,1.2961840629577637
1557407023.5984757,4701,1.739912986755371
1557407026.2459438,4751,1.6259421110153198
1557407028.8881202,4801,2.071977376937866
1557407031.540468,4851,12.673415184020996
1557407034.1828592,4901,1.4189656972885132
1557407036.8332684,4951,1.6311709880828857
1557407042.0764503,5001,1.2088699340820312
1557407044.7151225,5051,1.4341548681259155
1557407047.3590403,5101,1.4979753494262695
1557407050.0748055,5151,2.3582921028137207
1557407052.7119734,5201,1.3887298107147217
1557407055.3490858,5251,1.4155502319335938
1557407057.9846668,5301,1.1405887603759766
1557407060.6382456,5351,1.4190553426742554
1557407063.2729495,5401,1.0995124578475952
1557407065.9412007,5451,1.7880489826202393
1557407068.5950196,5501,1.386046290397644
1557407071.259898,5551,2.142487049102783
1557407073.9006338,5601,2.265465259552002
1557407076.5846126,5651,1.5421122312545776
1557407079.24203,5701,2.3195059299468994
1557407081.8882256,5751,1.3651866912841797
1557407084.539243,5801,1.1079785823822021
1557407087.179747,5851,1.5350868701934814
1557407089.8365765,5901,11.12181282043457
1557407092.4828377,5951,1.816566824913025
1557407095.1247976,6001,1.4013986587524414
1557407097.7883494,6051,1.1972920894622803
1557407100.4394062,6101,1.5373992919921875
1557407103.0755682,6151,1.429700255393982
1557407105.7540927,6201,1.2538844347000122
1557407108.393461,6251,2.2803866863250732
1557407111.052177,6301,1.1827013492584229
1557407113.6933136,6351,1.141219139099121
1557407116.3478098,6401,3.9881300926208496
1557407119.0010927,6451,1.4464753866195679
1557407121.6460204,6501,1.657618522644043
1557407124.297556,6551,1.6588141918182373
1557407126.9517803,6601,1.247521162033081
1557407129.6188707,6651,1.3598846197128296
1557407132.2533069,6701,1.3066362142562866
1557407134.8478725,6751,1.208368182182312
1557407137.5032976,6801,1.0972821712493896
1557407140.1558726,6851,1.9006751775741577
1557407142.8032596,6901,1.4546421766281128
1557407145.4493628,6951,1.5052927732467651
1557407148.09524,7001,1.166404128074646
1557407150.751088,7051,1.192908763885498
1557407153.3935907,7101,1.4842679500579834
1557407156.0587046,7151,1.7370855808258057
1557407158.7079203,7201,0.914078950881958
1557407161.3490968,7251,1.0047595500946045
1557407163.9970794,7301,3.2026479244232178
1557407166.6484547,7351,1.5538781881332397
1557407169.2919111,7401,1.3336169719696045
1557407171.9277983,7451,1.9517492055892944
1557407174.5771067,7501,0.9235348701477051
1557407177.2381487,7551,1.562713623046875
1557407179.9145014,7601,2.3449275493621826
1557407182.5807915,7651,1.3499315977096558
1557407185.2432904,7701,1.0362919569015503
1557407187.8830838,7751,2.7815918922424316
1557407190.5235584,7801,15.868121147155762
1557407193.1522632,7851,1.602245569229126
1557407195.7855222,7901,1.5225247144699097
1557407198.4457128,7951,1.5975474119186401
1557407201.1037676,8001,1.5046465396881104
1557407203.763673,8051,1.1119275093078613
1557407206.4370549,8101,1.310983419418335
1557407209.0943778,8151,1.982008934020996
1557407211.7475893,8201,1.1155292987823486
1557407214.3959885,8251,1.440839171409607
1557407217.1272223,8301,1.7619322538375854
1557407219.7820992,8351,1.480936050415039
1557407222.4285724,8401,1.2900340557098389
1557407225.0639265,8451,1.864249587059021
1557407227.704559,8501,1.2089500427246094
1557407230.3522356,8551,0.9662880897521973
1557407233.0295146,8601,1.0424610376358032
1557407235.685537,8651,1.7820671796798706
1557407238.3335862,8701,1.9792078733444214
1557407240.9751441,8751,0.948615312576294
1557407243.615695,8801,1.6561111211776733
1557407246.2636306,8851,1.5416339635849
1557407248.9102035,8901,1.304649829864502
1557407251.5736873,8951,1.1432766914367676
1557407254.1736488,9001,1.7482147216796875
1557407256.8220623,9051,1.1210713386535645
1557407259.4599543,9101,1.0926283597946167
1557407262.1201956,9151,1.189694881439209
1557407264.7828891,9201,0.9863120913505554
1557407267.4377937,9251,0.9855596423149109
1557407270.0786614,9301,1.1105036735534668
1557407272.7026918,9351,1.222126841545105
1557407275.33578,9401,1.3381845951080322
1557407277.9909089,9451,2.085127353668213
1557407280.6361728,9501,0.9535015821456909
1557407283.2715805,9551,1.080810308456421
1557407285.9146416,9601,1.832130789756775
1557407288.550128,9651,2.2633376121520996
1557407291.2092512,9701,0.9528424143791199
1557407293.8325698,9751,0.9170269966125488
1557407296.457457,9801,1.32576322555542
1557407299.1062236,9851,1.8054298162460327
1557407301.750268,9901,1.4536676406860352
1557407304.383379,9951,0.8771457076072693
1557407309.5730793,10001,1.3567893505096436
1557407312.2172613,10051,1.205296277999878
1557407314.8686607,10101,1.0868934392929077
1557407317.504603,10151,1.0300053358078003
1557407320.1452167,10201,1.0602455139160156
1557407322.7891753,10251,1.1570786237716675
1557407325.4362519,10301,1.0818034410476685
1557407328.0823462,10351,1.5429191589355469
1557407330.726667,10401,1.0941975116729736
1557407333.3753197,10451,1.1945905685424805
1557407336.0458798,10501,0.916875958442688
1557407338.6880455,10551,1.0405703783035278
1557407341.322773,10601,1.7700895071029663
1557407343.9544818,10651,1.4917032718658447
1557407346.6010542,10701,2.4097228050231934
1557407349.2306385,10751,1.0553327798843384
1557407351.8522375,10801,1.2635382413864136
1557407354.4864755,10851,1.3299179077148438
1557407357.1088016,10901,1.800360083580017
1557407359.7410088,10951,1.0133658647537231
1557407362.3808706,11001,1.2021923065185547
1557407365.0360856,11051,1.156635046005249
1557407367.6947787,11101,3.1627986431121826
1557407370.3350496,11151,1.0076324939727783
1557407372.996206,11201,10.321295738220215
1557407375.6227553,11251,1.0019227266311646
1557407378.2825189,11301,0.9685556292533875
1557407380.9288695,11351,1.0577075481414795
1557407383.5633206,11401,1.0008666515350342
1557407386.2203977,11451,1.223774790763855
1557407388.9277143,11501,3.137984275817871
1557407391.586823,11551,0.9978225231170654
1557407394.2346504,11601,0.8276855945587158
1557407396.8998847,11651,0.9906904697418213
1557407399.5572999,11701,2.8232645988464355
1557407402.2095683,11751,0.9333958625793457
1557407404.853547,11801,0.9174671173095703
1557407407.4945347,11851,1.0666834115982056
1557407410.1456952,11901,0.8283593058586121
1557407412.8075497,11951,1.2913918495178223
1557407415.453976,12001,3.5056073665618896
1557407418.1026938,12051,1.0692533254623413
1557407420.7516737,12101,1.3060959577560425
1557407423.3842094,12151,1.2697820663452148
1557407426.0538242,12201,1.3220343589782715
1557407428.6862433,12251,1.231980562210083
1557407431.339466,12301,0.8535961508750916
1557407433.9948547,12351,1.0047763586044312
1557407436.6455133,12401,0.984157919883728
1557407439.2887633,12451,1.6830443143844604
1557407441.939204,12501,0.897698163986206
1557407444.5685368,12551,0.8312839269638062
1557407447.2263575,12601,1.203681230545044
1557407449.8618085,12651,0.8668519854545593
1557407452.497431,12701,1.3669546842575073
1557407455.143293,12751,0.9701601266860962
1557407457.7977393,12801,1.0013759136199951
1557407460.4557989,12851,1.1677229404449463
1557407463.1238842,12901,0.8413139581680298
1557407465.7801979,12951,2.3759515285491943
1557407468.430207,13001,1.080312728881836
1557407471.081866,13051,0.9235355257987976
1557407473.7227008,13101,0.8490136861801147
1557407476.3704674,13151,1.4751209020614624
1557407479.0343928,13201,0.966404139995575
1557407481.7235045,13251,0.8406935930252075
1557407484.3920922,13301,1.484786033630371
1557407487.0575478,13351,0.8538037538528442
1557407489.717095,13401,0.8519018888473511
1557407492.36001,13451,0.9863651990890503
1557407494.9747298,13501,0.9552852511405945
1557407497.6234667,13551,0.9999282360076904
1557407500.2456853,13601,0.8517184257507324
1557407502.8955812,13651,3.530177116394043
1557407505.5409365,13701,0.8717041015625
1557407508.172169,13751,1.0997471809387207
1557407510.8132167,13801,0.7929944396018982
1557407513.4569829,13851,0.7827948927879333
1557407516.129714,13901,0.7699950933456421
1557407518.8055198,13951,0.7659659385681152
1557407521.4410784,14001,1.2392488718032837
1557407524.080939,14051,0.8228118419647217
1557407526.7294922,14101,0.7983975410461426
1557407529.3636358,14151,1.3117632865905762
1557407532.0076602,14201,0.804052472114563
1557407534.6416864,14251,0.7762489318847656
1557407537.3284826,14301,0.8043935298919678
1557407539.9821117,14351,1.052521824836731
1557407542.640199,14401,2.7358901500701904
1557407545.2805588,14451,1.649311900138855
1557407547.9373455,14501,1.468914270401001
1557407550.5935898,14551,1.5731481313705444
1557407553.241322,14601,1.6707627773284912
1557407555.9059398,14651,0.9714266657829285
1557407558.5546901,14701,2.2939462661743164
1557407561.2081695,14751,1.1020963191986084
1557407563.858435,14801,0.872822642326355
1557407566.5005183,14851,0.835650622844696
1557407569.1465776,14901,0.8677700757980347
1557407571.7923512,14951,1.3107284307479858
1557407576.9429338,15001,0.8411588668823242


==> img/tensorboard/p3_te_acc.csv <==
Wall time,Step,Value
1557407673.8669643,1,0.1240234375
1557407690.6984885,51,0.1201171875
1557407706.7170217,101,0.109375
1557407722.6855767,151,0.09765625
1557407738.880105,201,0.076171875
1557407754.8806643,251,0.0927734375
1557407770.898533,301,0.0869140625
1557407786.8410623,351,0.1318359375
1557407802.9127564,401,0.2509765625
1557407819.1467338,451,0.5244140625
1557407836.118671,501,0.7421875
1557407852.253334,551,0.8388671875
1557407868.3000028,601,0.826171875
1557407884.2862499,651,0.861328125
1557407900.2789571,701,0.84375
1557407916.2804732,751,0.8408203125
1557407932.5192842,801,0.8310546875
1557407948.8040178,851,0.8447265625
1557407964.9104042,901,0.8544921875
1557407981.070665,951,0.83984375
1557407997.0784907,1001,0.83203125
1557408013.4823678,1051,0.8408203125
1557408029.6231005,1101,0.8359375
1557408045.757506,1151,0.861328125
1557408061.8682933,1201,0.8603515625
1557408077.8861563,1251,0.853515625
1557408094.2316897,1301,0.8583984375
1557408110.7211864,1351,0.85546875
1557408126.6927178,1401,0.8466796875
1557408142.6762657,1451,0.828125
1557408158.7207968,1501,0.8515625
1557408174.7693255,1551,0.8447265625
1557408191.0068543,1601,0.8427734375
1557408207.1023796,1651,0.849609375
1557408223.1299138,1701,0.8564453125
1557408239.1764643,1751,0.8330078125
1557408255.2179914,1801,0.82421875
1557408271.2695205,1851,0.8408203125
1557408287.4160526,1901,0.8349609375
1557408303.597575,1951,0.8564453125
1557408319.701848,2001,0.8359375
1557408335.72438,2051,0.853515625
1557408351.9130085,2101,0.84375
1557408368.0359437,2151,0.830078125
1557408384.0607388,2201,0.84375
1557408395.0529642,2251,0.85546875
1557408397.7118707,2301,0.83203125
1557408400.369944,2351,0.87890625
1557408403.02693,2401,0.8369140625
1557408405.6950376,2451,0.8564453125
1557408408.3523679,2501,0.8310546875
1557408411.0208468,2551,0.8701171875
1557408413.6753087,2601,0.8369140625
1557408416.3627572,2651,0.853515625
1557408419.0302868,2701,0.8408203125
1557408421.6893926,2751,0.8671875
1557408424.3439655,2801,0.837890625
1557408427.0108042,2851,0.8505859375
1557408429.6759715,2901,0.8427734375
1557408432.3356118,2951,0.873046875
1557408434.99841,3001,0.8349609375
1557408437.6633482,3051,0.849609375
1557408440.3333275,3101,0.8486328125
1557408442.9861941,3151,0.8623046875
1557408445.6411014,3201,0.845703125
1557408448.3050234,3251,0.8388671875
1557408450.95999,3301,0.8427734375
1557408453.6107898,3351,0.8291015625
1557408456.2694643,3401,0.8515625
1557408458.9314022,3451,0.8486328125
1557408461.6004574,3501,0.861328125
1557408464.2695963,3551,0.861328125
1557408466.9345188,3601,0.857421875
1557408469.6164238,3651,0.8701171875
1557408472.2755246,3701,0.86328125
1557408474.9434354,3751,0.8642578125
1557408477.6055403,3801,0.849609375
1557408480.2704608,3851,0.845703125
1557408482.9358277,3901,0.8525390625
1557408485.5953496,3951,0.865234375
1557408488.2672517,4001,0.8408203125
1557408490.940859,4051,0.83984375
1557408493.6178682,4101,0.86328125
1557408496.2812111,4151,0.853515625
1557408498.9486787,4201,0.85546875
1557408501.6201499,4251,0.857421875
1557408504.280298,4301,0.8505859375
1557408506.9612405,4351,0.859375
1557408509.628163,4401,0.857421875
1557408512.2956257,4451,0.8408203125
1557408514.9245527,4501,0.873046875
1557408517.6008546,4551,0.8583984375
1557408520.2637913,4601,0.85546875
1557408522.9397182,4651,0.8544921875
1557408525.6082428,4701,0.8662109375
1557408528.2726097,4751,0.865234375
1557408530.9471927,4801,0.8408203125
1557408533.6119208,4851,0.8505859375
1557408536.3192673,4901,0.8408203125
1557408538.9794967,4951,0.8515625
1557408544.2112236,5001,0.86328125
1557408546.890286,5051,0.83984375
1557408549.5517645,5101,0.8291015625
1557408552.2375164,5151,0.849609375
1557408554.9099255,5201,0.8564453125
1557408557.5796003,5251,0.86328125
1557408560.2649298,5301,0.8447265625
1557408562.919564,5351,0.8642578125
1557408565.6047692,5401,0.84765625
1557408568.2861037,5451,0.8681640625
1557408570.9648733,5501,0.83984375
1557408573.6380868,5551,0.85546875
1557408576.3060663,5601,0.84375
1557408578.9817767,5651,0.8642578125
1557408581.6415691,5701,0.8505859375
1557408584.2967234,5751,0.8466796875
1557408586.9652927,5801,0.869140625
1557408589.6346657,5851,0.8583984375
1557408592.2975981,5901,0.84765625
1557408594.977087,5951,0.8603515625
1557408597.6520286,6001,0.8505859375
1557408600.336039,6051,0.8544921875
1557408603.0937624,6101,0.865234375
1557408605.7629833,6151,0.8623046875
1557408608.434368,6201,0.8701171875
1557408611.1070154,6251,0.876953125
1557408613.7746768,6301,0.8427734375
1557408616.4417183,6351,0.8603515625
1557408619.1122108,6401,0.861328125
1557408621.7849984,6451,0.8505859375
1557408624.4507735,6501,0.8828125
1557408627.1221564,6551,0.8447265625
1557408629.7820678,6601,0.8505859375
1557408632.450304,6651,0.8486328125
1557408635.107858,6701,0.8447265625
1557408637.7412293,6751,0.8544921875
1557408640.4202611,6801,0.857421875
1557408643.0984635,6851,0.8564453125
1557408645.7583342,6901,0.8515625
1557408648.414463,6951,0.849609375
1557408651.087154,7001,0.8505859375
1557408653.7555258,7051,0.85546875
1557408656.4256153,7101,0.8544921875
1557408659.0982273,7151,0.8583984375
1557408661.7776904,7201,0.859375
1557408664.4469085,7251,0.8564453125
1557408667.1106248,7301,0.8408203125
1557408669.7842596,7351,0.859375
1557408672.4546802,7401,0.841796875
1557408675.1359482,7451,0.8671875
1557408677.7974653,7501,0.8544921875
1557408680.4723673,7551,0.857421875
1557408683.1443174,7601,0.8701171875
1557408685.805106,7651,0.8525390625
1557408688.4802952,7701,0.845703125
1557408691.1453967,7751,0.853515625
1557408693.8321047,7801,0.8759765625
1557408696.514417,7851,0.849609375
1557408699.1778967,7901,0.8505859375
1557408701.850412,7951,0.8525390625
1557408704.5254502,8001,0.841796875
1557408707.1999831,8051,0.849609375
1557408709.859122,8101,0.875
1557408712.5315654,8151,0.869140625
1557408715.1922011,8201,0.8623046875
1557408717.8682027,8251,0.865234375
1557408720.5407314,8301,0.84375
1557408723.2115536,8351,0.8388671875
1557408725.879343,8401,0.865234375
1557408728.5456817,8451,0.8720703125
1557408731.2284813,8501,0.8642578125
1557408733.904114,8551,0.8583984375
1557408736.5784986,8601,0.8369140625
1557408739.242297,8651,0.8291015625
1557408741.9050553,8701,0.85546875
1557408744.5771701,8751,0.853515625
1557408747.248751,8801,0.853515625
1557408749.9142194,8851,0.830078125
1557408752.575237,8901,0.8515625
1557408755.251041,8951,0.8427734375
1557408757.8814728,9001,0.8603515625
1557408760.553411,9051,0.861328125
1557408763.219663,9101,0.853515625
1557408765.8922625,9151,0.87109375
1557408768.558508,9201,0.8623046875
1557408771.2224312,9251,0.849609375
1557408773.8930523,9301,0.8671875
1557408776.5662777,9351,0.849609375
1557408779.2257793,9401,0.8642578125
1557408781.904858,9451,0.8583984375
1557408784.576663,9501,0.87109375
1557408787.2366624,9551,0.8515625
1557408789.9063158,9601,0.8359375
1557408792.5673356,9651,0.8505859375
1557408795.2314086,9701,0.869140625
1557408797.9214394,9751,0.8544921875
1557408800.6119237,9801,0.8603515625
1557408803.2776256,9851,0.8505859375
1557408805.9656413,9901,0.8623046875
1557408808.6260445,9951,0.8681640625
1557408813.88738,10001,0.8564453125
1557408816.622748,10051,0.8671875
1557408819.296614,10101,0.86328125
1557408821.9757957,10151,0.83984375
1557408824.6607318,10201,0.8779296875
1557408827.3312895,10251,0.8447265625
1557408830.0016375,10301,0.8564453125
1557408832.673389,10351,0.84375
1557408835.4613101,10401,0.8642578125
1557408838.1502104,10451,0.8583984375
1557408840.807151,10501,0.8466796875
1557408843.4788363,10551,0.8544921875
1557408846.1634624,10601,0.833984375
1557408848.8223634,10651,0.8544921875
1557408851.5110645,10701,0.857421875
1557408854.1705036,10751,0.86328125
1557408856.8375616,10801,0.8349609375
1557408859.5122094,10851,0.8701171875
1557408862.1865394,10901,0.8583984375
1557408864.8600032,10951,0.8505859375
1557408867.5288827,11001,0.8564453125
1557408870.198789,11051,0.8515625
1557408872.872227,11101,0.8505859375
1557408875.542069,11151,0.857421875
1557408878.214153,11201,0.859375
1557408880.8677068,11251,0.8466796875
1557408883.5368059,11301,0.86328125
1557408886.2121637,11351,0.8671875
1557408888.865541,11401,0.8623046875
1557408891.5320723,11451,0.8447265625
1557408894.2106054,11501,0.84375
1557408896.8770168,11551,0.8603515625
1557408899.5490038,11601,0.8837890625
1557408902.2107182,11651,0.84765625
1557408904.877443,11701,0.8564453125
1557408907.537998,11751,0.8544921875
1557408910.2039201,11801,0.8408203125
1557408912.8734949,11851,0.841796875
1557408915.5604544,11901,0.830078125
1557408918.2166438,11951,0.8466796875
1557408920.9056165,12001,0.8583984375
1557408923.5827112,12051,0.8623046875
1557408926.2702076,12101,0.8642578125
1557408928.929055,12151,0.8740234375
1557408931.608105,12201,0.876953125
1557408934.3087242,12251,0.8662109375
1557408936.996134,12301,0.875
1557408939.6728542,12351,0.8642578125
1557408942.3430846,12401,0.84765625
1557408945.0144525,12451,0.861328125
1557408947.6975598,12501,0.857421875
1557408950.3895657,12551,0.8662109375
1557408953.065704,12601,0.8798828125
1557408955.7343621,12651,0.857421875
1557408958.4126048,12701,0.849609375
1557408961.0831068,12751,0.8486328125
1557408963.7831438,12801,0.8623046875
1557408966.4570358,12851,0.859375
1557408969.127557,12901,0.8642578125
1557408971.8185472,12951,0.857421875
1557408974.5009282,13001,0.859375
1557408977.1803658,13051,0.8466796875
1557408979.9016418,13101,0.8798828125
1557408982.5754805,13151,0.873046875
1557408985.2843869,13201,0.86328125
1557408987.9722524,13251,0.8505859375
1557408990.6538424,13301,0.8583984375
1557408993.326894,13351,0.8623046875
1557408996.0156145,13401,0.84765625
1557408998.6966872,13451,0.837890625
1557409001.3597372,13501,0.8564453125
1557409004.0386271,13551,0.8447265625
1557409006.7436733,13601,0.8505859375
1557409009.4285746,13651,0.859375
1557409012.090369,13701,0.8720703125
1557409014.744597,13751,0.8740234375
1557409017.4156597,13801,0.8857421875
1557409020.0814593,13851,0.8671875
1557409022.744295,13901,0.8642578125
1557409025.4034142,13951,0.880859375
1557409028.052734,14001,0.8505859375
1557409030.7160788,14051,0.8408203125
1557409033.3804495,14101,0.849609375
1557409036.053734,14151,0.8837890625
1557409038.753008,14201,0.8720703125
1557409041.440284,14251,0.8701171875
1557409044.104186,14301,0.8515625
1557409046.8031085,14351,0.83203125
1557409049.483,14401,0.833984375
1557409052.1716812,14451,0.8662109375
1557409054.8835723,14501,0.8466796875
1557409057.5783217,14551,0.8330078125
1557409060.2324202,14601,0.8662109375
1557409062.892402,14651,0.8486328125
1557409065.5519571,14701,0.8662109375
1557409068.206487,14751,0.84765625
1557409070.8742023,14801,0.837890625
1557409073.5374491,14851,0.857421875
1557409076.2311418,14901,0.86328125
1557409078.8930407,14951,0.8515625
1557409084.14995,15001,0.865234375
1557409086.82127,15051,0.876953125
1557409089.4876866,15101,0.8505859375
1557409092.1476052,15151,0.859375
1557409094.7969606,15201,0.875
1557409097.4704237,15251,0.8779296875
1557409100.1243768,15301,0.859375
1557409102.7759054,15351,0.845703125
1557409105.4368472,15401,0.865234375
1557409108.091566,15451,0.849609375
1557409110.760488,15501,0.861328125
1557409113.411666,15551,0.873046875
1557409116.0699086,15601,0.84375
1557409118.7244828,15651,0.87109375
1557409121.3468194,15701,0.8564453125
1557409123.9959478,15751,0.8515625
1557409126.6578557,15801,0.869140625
1557409129.3106284,15851,0.8505859375
1557409131.9694014,15901,0.8583984375
1557409134.6178715,15951,0.8681640625
1557409137.2854705,16001,0.83984375
1557409139.9581013,16051,0.8427734375
1557409142.6208477,16101,0.8671875
1557409145.2921486,16151,0.8515625
1557409147.9550548,16201,0.8759765625
1557409150.6145508,16251,0.8505859375
1557409153.3081539,16301,0.8662109375
1557409155.9751234,16351,0.8505859375
1557409158.7117624,16401,0.84765625
1557409161.511229,16451,0.857421875
1557409164.23698,16501,0.8544921875
1557409166.9512787,16551,0.8544921875
1557409169.6564713,16601,0.869140625
1557409172.352233,16651,0.859375
1557409175.0840073,16701,0.8505859375
1557409177.8255007,16751,0.8603515625
1557409180.5254405,16801,0.8642578125
1557409183.2044985,16851,0.8427734375
1557409185.9619243,16901,0.841796875
1557409188.6518395,16951,0.861328125
1557409191.3318107,17001,0.859375
1557409193.996733,17051,0.8701171875
1557409196.649729,17101,0.8642578125
1557409199.3336895,17151,0.857421875
1557409202.0229015,17201,0.8798828125
1557409204.7122655,17251,0.85546875
1557409207.3733191,17301,0.8720703125
1557409210.062969,17351,0.875
1557409212.7366986,17401,0.8642578125
1557409215.396605,17451,0.86328125
1557409218.0748382,17501,0.8447265625
1557409220.747775,17551,0.8740234375
1557409223.4203157,17601,0.84375
1557409226.1004453,17651,0.8671875
1557409228.7777405,17701,0.87109375
1557409231.4456463,17751,0.8544921875
1557409234.1135879,17801,0.853515625
1557409236.772491,17851,0.853515625
1557409239.4324315,17901,0.8515625
1557409242.0513523,17951,0.8564453125
1557409244.731322,18001,0.876953125
1557409247.4076192,18051,0.8642578125
1557409250.0760453,18101,0.853515625
1557409252.7457623,18151,0.849609375
1557409255.408772,18201,0.8720703125
1557409258.0998557,18251,0.841796875
1557409260.8194995,18301,0.8759765625
1557409263.5199223,18351,0.8603515625
1557409266.2048705,18401,0.875
1557409268.882796,18451,0.8623046875
1557409271.5571058,18501,0.861328125
1557409274.2462995,18551,0.8544921875
1557409276.9150093,18601,0.861328125
1557409279.587369,18651,0.84375
1557409282.2585793,18701,0.86328125
1557409284.9267192,18751,0.873046875
1557409287.607363,18801,0.8515625
1557409290.2748199,18851,0.8447265625
1557409292.9402509,18901,0.8583984375
1557409295.6210053,18951,0.8515625
1557409298.312736,19001,0.8642578125
1557409301.0066757,19051,0.8681640625
1557409303.694578,19101,0.8681640625
1557409306.363931,19151,0.857421875
1557409309.0243118,19201,0.849609375
1557409311.6903157,19251,0.865234375
1557409314.3654988,19301,0.8642578125
1557409317.0326312,19351,0.8564453125
1557409319.7031934,19401,0.849609375
1557409322.3739684,19451,0.85546875
1557409325.06853,19501,0.849609375
1557409327.7691312,19551,0.861328125
1557409330.4866993,19601,0.84765625
1557409333.1634638,19651,0.861328125
1557409335.8389466,19701,0.861328125
1557409338.5019193,19751,0.859375
1557409341.1621473,19801,0.857421875
1557409343.83665,19851,0.8681640625
1557409346.5186481,19901,0.8740234375
1557409349.1911063,19951,0.86328125
1557409354.5455573,20001,0.861328125
1557409357.2141638,20051,0.859375
1557409359.8945143,20101,0.85546875
1557409362.5731869,20151,0.8486328125
1557409365.2114217,20201,0.8671875
1557409367.887642,20251,0.873046875
1557409370.5449624,20301,0.861328125
1557409373.2302048,20351,0.8564453125
1557409375.9168212,20401,0.8564453125
1557409378.606467,20451,0.859375
1557409381.32257,20501,0.8603515625
1557409383.9895916,20551,0.86328125
1557409386.6583035,20601,0.8603515625
1557409389.333408,20651,0.861328125
1557409392.0108187,20701,0.869140625
1557409394.7159262,20751,0.8720703125
1557409397.3868642,20801,0.8720703125
1557409400.0559785,20851,0.8671875
1557409402.720205,20901,0.875
1557409405.4003289,20951,0.87890625
1557409408.07434,21001,0.87109375
1557409410.740016,21051,0.857421875
1557409413.404586,21101,0.853515625
1557409416.0761282,21151,0.8603515625
1557409418.7563689,21201,0.8544921875
1557409421.4307268,21251,0.8564453125
1557409424.1101313,21301,0.86328125
1557409426.7882595,21351,0.8671875
1557409429.4762537,21401,0.8564453125
1557409432.144564,21451,0.853515625
1557409434.8065643,21501,0.8740234375
1557409437.4893672,21551,0.8564453125
1557409440.163107,21601,0.8525390625
1557409442.8391562,21651,0.849609375
1557409445.5040607,21701,0.853515625
1557409448.172586,21751,0.869140625
1557409450.8400028,21801,0.8671875
1557409453.5122826,21851,0.845703125
1557409456.2196836,21901,0.8583984375
1557409458.8969772,21951,0.8583984375
1557409461.6175685,22001,0.87109375
1557409464.4223032,22051,0.849609375
1557409467.272219,22101,0.8740234375
1557409469.9880354,22151,0.8583984375
1557409472.6569607,22201,0.87109375
1557409475.3914554,22251,0.875
1557409478.0864124,22301,0.857421875
1557409480.742335,22351,0.8583984375
1557409483.437633,22401,0.8466796875
1557409486.2545311,22451,0.8525390625
1557409488.921444,22501,0.857421875
1557409491.605319,22551,0.849609375
1557409494.2972229,22601,0.8623046875
1557409496.9881623,22651,0.8544921875
1557409499.6528146,22701,0.861328125
1557409502.3101745,22751,0.8525390625
1557409505.0032835,22801,0.849609375
1557409507.700987,22851,0.8642578125
1557409510.4161503,22901,0.845703125
1557409513.09011,22951,0.859375
1557409515.7976365,23001,0.853515625
1557409518.5021503,23051,0.853515625
1557409521.1721067,23101,0.8505859375
1557409523.832717,23151,0.8564453125
1557409526.5084212,23201,0.8544921875
1557409529.1716907,23251,0.8681640625
1557409531.842055,23301,0.837890625
1557409534.521341,23351,0.849609375
1557409537.2005978,23401,0.865234375
1557409539.8579085,23451,0.82421875
1557409542.5165522,23501,0.8828125
1557409545.1863296,23551,0.857421875
1557409547.846685,23601,0.876953125
1557409550.5077717,23651,0.8671875
1557409553.174734,23701,0.861328125
1557409555.8485746,23751,0.841796875
1557409558.505828,23801,0.8427734375
1557409561.1888642,23851,0.859375
1557409563.843631,23901,0.8515625
1557409566.5134041,23951,0.845703125
1557409569.172178,24001,0.8662109375
1557409571.834843,24051,0.849609375
1557409574.4937727,24101,0.8671875
1557409577.1551678,24151,0.8701171875
1557409579.8146863,24201,0.857421875
1557409582.4725645,24251,0.837890625
1557409585.151311,24301,0.8623046875
1557409587.8088667,24351,0.876953125
1557409590.471694,24401,0.8564453125
1557409593.1298096,24451,0.876953125
1557409595.7971318,24501,0.8828125
1557409598.4662747,24551,0.849609375
1557409601.129612,24601,0.85546875
1557409603.7926984,24651,0.8544921875
1557409606.431036,24701,0.8623046875
1557409609.0851278,24751,0.841796875
1557409611.7498124,24801,0.865234375
1557409614.403766,24851,0.8623046875
1557409617.073103,24901,0.87109375
1557409619.7370796,24951,0.8466796875
1557409624.937442,25001,0.8564453125
1557409627.6224794,25051,0.8642578125
1557409630.3056188,25101,0.830078125
1557409632.9705985,25151,0.8447265625
1557409635.670517,25201,0.87890625
1557409638.425829,25251,0.8662109375
1557409641.1223626,25301,0.8515625
1557409643.7933042,25351,0.84375
1557409646.4645846,25401,0.8466796875
1557409649.1078813,25451,0.841796875
1557409651.7865052,25501,0.873046875
1557409654.4498076,25551,0.8662109375
1557409657.141561,25601,0.86328125
1557409659.9610155,25651,0.8525390625
1557409662.6736076,25701,0.865234375
1557409665.347878,25751,0.86328125
1557409668.0509095,25801,0.8759765625
1557409670.72417,25851,0.85546875
1557409673.435143,25901,0.8466796875
1557409676.1240122,25951,0.8486328125
1557409678.8199902,26001,0.86328125
1557409681.616524,26051,0.85546875
1557409684.3252587,26101,0.84375
1557409687.10506,26151,0.873046875
1557409689.8209803,26201,0.8388671875
1557409692.5404406,26251,0.86328125
1557409695.1982327,26301,0.8671875
1557409697.8614328,26351,0.8642578125
1557409700.516413,26401,0.861328125
1557409703.2003863,26451,0.8251953125
1557409705.9044735,26501,0.86328125
1557409708.5795262,26551,0.8662109375
1557409711.2517884,26601,0.859375
1557409713.917651,26651,0.84765625
1557409716.6525123,26701,0.865234375
1557409719.3236716,26751,0.869140625
1557409721.9926848,26801,0.861328125
1557409724.6744952,26851,0.869140625
1557409727.3450062,26901,0.8427734375
1557409729.986379,26951,0.85546875
1557409732.685859,27001,0.8623046875
1557409735.3644278,27051,0.859375
1557409738.049255,27101,0.861328125
1557409740.697091,27151,0.859375
1557409743.3625073,27201,0.845703125
1557409746.027979,27251,0.86328125
1557409748.6877463,27301,0.845703125
1557409751.3593576,27351,0.8427734375
1557409754.0216424,27401,0.84765625
1557409756.6851323,27451,0.845703125
1557409759.3451998,27501,0.8486328125
1557409762.020567,27551,0.85546875
1557409764.6837175,27601,0.83984375
1557409767.3428724,27651,0.884765625
1557409770.0057755,27701,0.8642578125
1557409772.6740818,27751,0.8525390625
1557409775.322441,27801,0.873046875
1557409777.9822874,27851,0.865234375
1557409780.6329262,27901,0.8564453125
1557409783.2974505,27951,0.8623046875
1557409785.9604707,28001,0.861328125
1557409788.6199343,28051,0.8779296875
1557409791.3009102,28101,0.8623046875
1557409794.0474794,28151,0.85546875
1557409796.8315792,28201,0.8759765625
1557409799.7572012,28251,0.8671875
1557409802.5580015,28301,0.8408203125
1557409805.26188,28351,0.859375
1557409807.9454699,28401,0.857421875
1557409810.6360266,28451,0.873046875
1557409813.3058414,28501,0.865234375
1557409815.9967825,28551,0.845703125
1557409818.6561844,28601,0.8515625
1557409821.328796,28651,0.857421875
1557409824.010854,28701,0.84765625
1557409826.690231,28751,0.8603515625
1557409829.3743997,28801,0.8671875
1557409832.0375896,28851,0.8583984375
1557409834.7477975,28901,0.8623046875
1557409837.4271884,28951,0.8583984375
1557409840.1051352,29001,0.8701171875
1557409842.775765,29051,0.8603515625
1557409845.4461257,29101,0.84765625
1557409848.08259,29151,0.8623046875
1557409850.782712,29201,0.8818359375
1557409853.489603,29251,0.853515625
1557409856.219342,29301,0.84765625
1557409858.9213793,29351,0.8447265625
1557409861.6366951,29401,0.8564453125
1557409864.3320105,29451,0.8662109375
1557409867.0293067,29501,0.865234375
1557409869.7303529,29551,0.8720703125
1557409872.4496317,29601,0.8486328125
1557409875.1680686,29651,0.8671875
1557409877.8702834,29701,0.8564453125
1557409891.240659,29751,0.865234375
1557409905.3429115,29801,0.8486328125
1557409919.4193194,29851,0.8232421875
1557409933.5693595,29901,0.8662109375
1557409947.6691754,29951,0.8544921875
1557409964.8658206,30001,0.8505859375


==> img/tensorboard/p3_te_ploss.csv <==
Wall time,Step,Value
1557407673.8669643,1,2.7797834873199463
1557407690.6984885,51,2.590021848678589
1557407706.7170217,101,2.6607439517974854
1557407722.6855767,151,2.683164358139038
1557407738.880105,201,2.811537742614746
1557407754.8806643,251,2.670836925506592
1557407770.898533,301,2.596062421798706
1557407786.8410623,351,2.2395215034484863
1557407802.9127564,401,1.7738410234451294
1557407819.1467338,451,1.3009366989135742
1557407836.118671,501,0.9173057675361633
1557407852.253334,551,0.703900158405304
1557407868.3000028,601,0.6250994801521301
1557407884.2862499,651,0.5396795272827148
1557407900.2789571,701,0.5824492573738098
1557407916.2804732,751,0.6134868264198303
1557407932.5192842,801,0.609245777130127
1557407948.8040178,851,0.6307599544525146
1557407964.9104042,901,0.5789787769317627
1557407981.070665,951,0.6513270735740662
1557407997.0784907,1001,0.6756801009178162
1557408013.4823678,1051,0.6270796656608582
1557408029.6231005,1101,0.6600257158279419
1557408045.757506,1151,0.599555253982544
1557408061.8682933,1201,0.6114339828491211
1557408077.8861563,1251,0.6471565961837769
1557408094.2316897,1301,0.6442195177078247
1557408110.7211864,1351,0.6324074864387512
1557408126.6927178,1401,0.6895612478256226
1557408142.6762657,1451,0.7700912952423096
1557408158.7207968,1501,0.674521803855896
1557408174.7693255,1551,0.7070906162261963
1557408191.0068543,1601,0.692645788192749
1557408207.1023796,1651,0.6576956510543823
1557408223.1299138,1701,0.6463497877120972
1557408239.1764643,1751,0.7556018233299255
1557408255.2179914,1801,0.7563687562942505
1557408271.2695205,1851,0.711454451084137
1557408287.4160526,1901,0.7173120975494385
1557408303.597575,1951,0.6290613412857056
1557408319.701848,2001,0.7611655592918396
1557408335.72438,2051,0.6528313755989075
1557408351.9130085,2101,0.6875239610671997
1557408368.0359437,2151,0.7514744400978088
1557408384.0607388,2201,0.6689524054527283
1557408395.0529642,2251,0.646542489528656
1557408397.7118707,2301,0.7568226456642151
1557408400.369944,2351,0.5485386848449707
1557408403.02693,2401,0.7409411668777466
1557408405.6950376,2451,0.6516770720481873
1557408408.3523679,2501,0.7352351546287537
1557408411.0208468,2551,0.5829921960830688
1557408413.6753087,2601,0.7211986780166626
1557408416.3627572,2651,0.6602344512939453
1557408419.0302868,2701,0.7080644369125366
1557408421.6893926,2751,0.5712617635726929
1557408424.3439655,2801,0.7710497975349426
1557408427.0108042,2851,0.6822555065155029
1557408429.6759715,2901,0.6955924034118652
1557408432.3356118,2951,0.5504382252693176
1557408434.99841,3001,0.7263488173484802
1557408437.6633482,3051,0.6583380699157715
1557408440.3333275,3101,0.662564754486084
1557408442.9861941,3151,0.6397401094436646
1557408445.6411014,3201,0.6845813393592834
1557408448.3050234,3251,0.7278006672859192
1557408450.95999,3301,0.7098731398582458
1557408453.6107898,3351,0.7891638875007629
1557408456.2694643,3401,0.637543797492981
1557408458.9314022,3451,0.6714063286781311
1557408461.6004574,3501,0.5868699550628662
1557408464.2695963,3551,0.6290779709815979
1557408466.9345188,3601,0.6151224374771118
1557408469.6164238,3651,0.576653242111206
1557408472.2755246,3701,0.6401726603507996
1557408474.9434354,3751,0.6220303773880005
1557408477.6055403,3801,0.74713534116745
1557408480.2704608,3851,0.6633926630020142
1557408482.9358277,3901,0.6713815927505493
1557408485.5953496,3951,0.6149993538856506
1557408488.2672517,4001,0.7211694717407227
1557408490.940859,4051,0.7328090667724609
1557408493.6178682,4101,0.6198379993438721
1557408496.2812111,4151,0.6695599555969238
1557408498.9486787,4201,0.6504451632499695
1557408501.6201499,4251,0.6518537998199463
1557408504.280298,4301,0.6855541467666626
1557408506.9612405,4351,0.6299477815628052
1557408509.628163,4401,0.5943664908409119
1557408512.2956257,4451,0.7078555822372437
1557408514.9245527,4501,0.5709858536720276
1557408517.6008546,4551,0.6539538502693176
1557408520.2637913,4601,0.6599950194358826
1557408522.9397182,4651,0.6801892518997192
1557408525.6082428,4701,0.5903006196022034
1557408528.2726097,4751,0.5916376113891602
1557408530.9471927,4801,0.7192827463150024
1557408533.6119208,4851,0.6956146955490112
1557408536.3192673,4901,0.6742733716964722
1557408538.9794967,4951,0.6615800261497498
1557408544.2112236,5001,0.623744547367096
1557408546.890286,5051,0.6982443928718567
1557408549.5517645,5101,0.7626101970672607
1557408552.2375164,5151,0.648252546787262
1557408554.9099255,5201,0.6573062539100647
1557408557.5796003,5251,0.6230981945991516
1557408560.2649298,5301,0.697609543800354
1557408562.919564,5351,0.6069766283035278
1557408565.6047692,5401,0.6861209273338318
1557408568.2861037,5451,0.6191901564598083
1557408570.9648733,5501,0.7508703470230103
1557408573.6380868,5551,0.6271347403526306
1557408576.3060663,5601,0.6843842267990112
1557408578.9817767,5651,0.6018099784851074
1557408581.6415691,5701,0.665261447429657
1557408584.2967234,5751,0.6920479536056519
1557408586.9652927,5801,0.6095432043075562
1557408589.6346657,5851,0.6416699290275574
1557408592.2975981,5901,0.7144683599472046
1557408594.977087,5951,0.6281375885009766
1557408597.6520286,6001,0.7174069881439209
1557408600.336039,6051,0.6841375231742859
1557408603.0937624,6101,0.5908146500587463
1557408605.7629833,6151,0.5865126252174377
1557408608.434368,6201,0.6096335649490356
1557408611.1070154,6251,0.5891252756118774
1557408613.7746768,6301,0.6717053055763245
1557408616.4417183,6351,0.6614023447036743
1557408619.1122108,6401,0.6584844589233398
1557408621.7849984,6451,0.7078918218612671
1557408624.4507735,6501,0.5674284100532532
1557408627.1221564,6551,0.7358545064926147
1557408629.7820678,6601,0.6530967950820923
1557408632.450304,6651,0.6960785984992981
1557408635.107858,6701,0.7217711210250854
1557408637.7412293,6751,0.6817001104354858
1557408640.4202611,6801,0.6250050663948059
1557408643.0984635,6851,0.6672195792198181
1557408645.7583342,6901,0.6795985102653503
1557408648.414463,6951,0.6547183990478516
1557408651.087154,7001,0.7054497003555298
1557408653.7555258,7051,0.6948668956756592
1557408656.4256153,7101,0.6902073621749878
1557408659.0982273,7151,0.6750372052192688
1557408661.7776904,7201,0.6108930110931396
1557408664.4469085,7251,0.7546316385269165
1557408667.1106248,7301,0.6965625286102295
1557408669.7842596,7351,0.6650528907775879
1557408672.4546802,7401,0.6943935751914978
1557408675.1359482,7451,0.5474886298179626
1557408677.7974653,7501,0.7558925747871399
1557408680.4723673,7551,0.6650961637496948
1557408683.1443174,7601,0.5707259774208069
1557408685.805106,7651,0.699683666229248
1557408688.4802952,7701,0.7417759299278259
1557408691.1453967,7751,0.6455158591270447
1557408693.8321047,7801,0.6003767848014832
1557408696.514417,7851,0.7184015512466431
1557408699.1778967,7901,0.643417477607727
1557408701.850412,7951,0.6735581755638123
1557408704.5254502,8001,0.7125442028045654
1557408707.1999831,8051,0.6935281753540039
1557408709.859122,8101,0.584643542766571
1557408712.5315654,8151,0.5456348657608032
1557408715.1922011,8201,0.6229152679443359
1557408717.8682027,8251,0.6420443058013916
1557408720.5407314,8301,0.7576935291290283
1557408723.2115536,8351,0.7736685276031494
1557408725.879343,8401,0.6323613524436951
1557408728.5456817,8451,0.5216643810272217
1557408731.2284813,8501,0.6079848408699036
1557408733.904114,8551,0.6680764555931091
1557408736.5784986,8601,0.7241207361221313
1557408739.242297,8651,0.8262657523155212
1557408741.9050553,8701,0.729047954082489
1557408744.5771701,8751,0.7485243678092957
1557408747.248751,8801,0.6877257823944092
1557408749.9142194,8851,0.855687141418457
1557408752.575237,8901,0.7921178340911865
1557408755.251041,8951,0.770453691482544
1557408757.8814728,9001,0.706260085105896
1557408760.553411,9051,0.6417880058288574
1557408763.219663,9101,0.7223294973373413
1557408765.8922625,9151,0.5823521614074707
1557408768.558508,9201,0.5759762525558472
1557408771.2224312,9251,0.742766797542572
1557408773.8930523,9301,0.6312430500984192
1557408776.5662777,9351,0.6795602440834045
1557408779.2257793,9401,0.6405171155929565
1557408781.904858,9451,0.6887721419334412
1557408784.576663,9501,0.6239861845970154
1557408787.2366624,9551,0.6807689070701599
1557408789.9063158,9601,0.7511309385299683
1557408792.5673356,9651,0.6530179381370544
1557408795.2314086,9701,0.6621325016021729
1557408797.9214394,9751,0.7088771462440491
1557408800.6119237,9801,0.6549593210220337
1557408803.2776256,9851,0.681300699710846
1557408805.9656413,9901,0.6509770750999451
1557408808.6260445,9951,0.7194333672523499
1557408813.88738,10001,0.7116117477416992
1557408816.622748,10051,0.6393477916717529
1557408819.296614,10101,0.6621095538139343
1557408821.9757957,10151,0.7830050587654114
1557408824.6607318,10201,0.6505667567253113
1557408827.3312895,10251,0.7818788290023804
1557408830.0016375,10301,0.6984270215034485
1557408832.673389,10351,0.7573020458221436
1557408835.4613101,10401,0.6557267904281616
1557408838.1502104,10451,0.7317445278167725
1557408840.807151,10501,0.7594846487045288
1557408843.4788363,10551,0.734282374382019
1557408846.1634624,10601,0.8736205697059631
1557408848.8223634,10651,0.7503718137741089
1557408851.5110645,10701,0.7197537422180176
1557408854.1705036,10751,0.75993812084198
1557408856.8375616,10801,0.8456922769546509
1557408859.5122094,10851,0.7261488437652588
1557408862.1865394,10901,0.7315766215324402
1557408864.8600032,10951,0.7095025777816772
1557408867.5288827,11001,0.8200373649597168
1557408870.198789,11051,0.772539496421814
1557408872.872227,11101,0.792487621307373
1557408875.542069,11151,0.6870259046554565
1557408878.214153,11201,0.7141149044036865
1557408880.8677068,11251,0.8381860256195068
1557408883.5368059,11301,0.6819291710853577
1557408886.2121637,11351,0.6413488984107971
1557408888.865541,11401,0.7061903476715088
1557408891.5320723,11451,0.8007671236991882
1557408894.2106054,11501,0.7957012057304382
1557408896.8770168,11551,0.7593299150466919
1557408899.5490038,11601,0.5715253353118896
1557408902.2107182,11651,0.8289822340011597
1557408904.877443,11701,0.7297540903091431
1557408907.537998,11751,0.7420526742935181
1557408910.2039201,11801,0.8330967426300049
1557408912.8734949,11851,0.8012210130691528
1557408915.5604544,11901,0.8817116618156433
1557408918.2166438,11951,0.8111879825592041
1557408920.9056165,12001,0.7625778317451477
1557408923.5827112,12051,0.7131978273391724
1557408926.2702076,12101,0.7824913859367371
1557408928.929055,12151,0.7140633463859558
1557408931.608105,12201,0.6449950337409973
1557408934.3087242,12251,0.6514589786529541
1557408936.996134,12301,0.7084169387817383
1557408939.6728542,12351,0.6466798186302185
1557408942.3430846,12401,0.8475356101989746
1557408945.0144525,12451,0.7636927962303162
1557408947.6975598,12501,0.7635119557380676
1557408950.3895657,12551,0.7366980314254761
1557408953.065704,12601,0.6138904094696045
1557408955.7343621,12651,0.7880918979644775
1557408958.4126048,12701,0.846272349357605
1557408961.0831068,12751,0.835774302482605
1557408963.7831438,12801,0.7041275501251221
1557408966.4570358,12851,0.7958563566207886
1557408969.127557,12901,0.7508484125137329
1557408971.8185472,12951,0.7610325813293457
1557408974.5009282,13001,0.7725395560264587
1557408977.1803658,13051,0.8083189129829407
1557408979.9016418,13101,0.7083258628845215
1557408982.5754805,13151,0.7359402179718018
1557408985.2843869,13201,0.7934672832489014
1557408987.9722524,13251,0.8755497336387634
1557408990.6538424,13301,0.7832131385803223
1557408993.326894,13351,0.7511777877807617
1557408996.0156145,13401,0.7961710095405579
1557408998.6966872,13451,0.9288811683654785
1557409001.3597372,13501,0.8769559264183044
1557409004.0386271,13551,0.9927197098731995
1557409006.7436733,13601,0.9005857706069946
1557409009.4285746,13651,0.8046084642410278
1557409012.090369,13701,0.752170205116272
1557409014.744597,13751,0.7186133861541748
1557409017.4156597,13801,0.6514270305633545
1557409020.0814593,13851,0.7519888877868652
1557409022.744295,13901,0.7874034643173218
1557409025.4034142,13951,0.7022568583488464
1557409028.052734,14001,0.8950910568237305
1557409030.7160788,14051,0.9324730038642883
1557409033.3804495,14101,0.8403880596160889
1557409036.053734,14151,0.6572562456130981
1557409038.753008,14201,0.7149483561515808
1557409041.440284,14251,0.7219588756561279
1557409044.104186,14301,0.9188746809959412
1557409046.8031085,14351,0.9743393063545227
1557409049.483,14401,0.9445434808731079
1557409052.1716812,14451,0.7424272298812866
1557409054.8835723,14501,0.9090250134468079
1557409057.5783217,14551,1.0391141176223755
1557409060.2324202,14601,0.8968797326087952
1557409062.892402,14651,0.9131559133529663
1557409065.5519571,14701,0.786639928817749
1557409068.206487,14751,0.845848560333252
1557409070.8742023,14801,0.9761862754821777
1557409073.5374491,14851,0.8852205276489258
1557409076.2311418,14901,0.815313994884491
1557409078.8930407,14951,0.8765586614608765
1557409084.14995,15001,0.835647702217102
1557409086.82127,15051,0.7715449333190918
1557409089.4876866,15101,0.9155359864234924
1557409092.1476052,15151,0.8007997274398804
1557409094.7969606,15201,0.7053430676460266
1557409097.4704237,15251,0.81328284740448
1557409100.1243768,15301,0.9159935712814331
1557409102.7759054,15351,1.0481868982315063
1557409105.4368472,15401,0.7783883810043335
1557409108.091566,15451,0.9460417032241821
1557409110.760488,15501,0.870236873626709
1557409113.411666,15551,0.7715413570404053
1557409116.0699086,15601,0.9369516372680664
1557409118.7244828,15651,0.7467944622039795
1557409121.3468194,15701,0.9012848734855652
1557409123.9959478,15751,0.9621702432632446
1557409126.6578557,15801,0.867337703704834
1557409129.3106284,15851,0.876328706741333
1557409131.9694014,15901,0.8778365850448608
1557409134.6178715,15951,0.8225143551826477
1557409137.2854705,16001,1.0448509454727173
1557409139.9581013,16051,1.0554152727127075
1557409142.6208477,16101,0.8709061145782471
1557409145.2921486,16151,0.9413001537322998
1557409147.9550548,16201,0.7952136993408203
1557409150.6145508,16251,0.9387306571006775
1557409153.3081539,16301,0.8739625215530396
1557409155.9751234,16351,0.9594719409942627
1557409158.7117624,16401,0.9774372577667236
1557409161.511229,16451,0.9621606469154358
1557409164.23698,16501,0.9693648815155029
1557409166.9512787,16551,0.8722013831138611
1557409169.6564713,16601,0.8192628026008606
1557409172.352233,16651,0.8239734768867493
1557409175.0840073,16701,1.0619479417800903
1557409177.8255007,16751,0.9076894521713257
1557409180.5254405,16801,0.9843980073928833
1557409183.2044985,16851,1.087494969367981
1557409185.9619243,16901,1.0652709007263184
1557409188.6518395,16951,0.9101021885871887
1557409191.3318107,17001,0.9144582748413086
1557409193.996733,17051,0.92613685131073
1557409196.649729,17101,0.8920584321022034
1557409199.3336895,17151,0.9944860339164734
1557409202.0229015,17201,0.8063381910324097
1557409204.7122655,17251,0.9906400442123413
1557409207.3733191,17301,0.838685929775238
1557409210.062969,17351,0.7688077092170715
1557409212.7366986,17401,0.8754140138626099
1557409215.396605,17451,1.0210233926773071
1557409218.0748382,17501,1.066631555557251
1557409220.747775,17551,0.8709723353385925
1557409223.4203157,17601,1.0292582511901855
1557409226.1004453,17651,0.8649319410324097
1557409228.7777405,17701,0.884857714176178
1557409231.4456463,17751,0.9511976838111877
1557409234.1135879,17801,1.0796760320663452
1557409236.772491,17851,1.0116077661514282
1557409239.4324315,17901,0.9206454753875732
1557409242.0513523,17951,0.9614246487617493
1557409244.731322,18001,0.81132972240448
1557409247.4076192,18051,0.9670591354370117
1557409250.0760453,18101,1.0425419807434082
1557409252.7457623,18151,1.0462920665740967
1557409255.408772,18201,0.8460332155227661
1557409258.0998557,18251,1.1275293827056885
1557409260.8194995,18301,0.8885346055030823
1557409263.5199223,18351,1.07755446434021
1557409266.2048705,18401,0.9271942377090454
1557409268.882796,18451,1.0449813604354858
1557409271.5571058,18501,0.8411037921905518
1557409274.2462995,18551,1.0614190101623535
1557409276.9150093,18601,0.9930306077003479
1557409279.587369,18651,1.1450634002685547
1557409282.2585793,18701,1.056869626045227
1557409284.9267192,18751,0.8837680816650391
1557409287.607363,18801,1.028451681137085
1557409290.2748199,18851,1.0535005331039429
1557409292.9402509,18901,0.976466178894043
1557409295.6210053,18951,1.125268816947937
1557409298.312736,19001,1.0464504957199097
1557409301.0066757,19051,0.9893321990966797
1557409303.694578,19101,0.9878828525543213
1557409306.363931,19151,1.0070282220840454
1557409309.0243118,19201,1.0881096124649048
1557409311.6903157,19251,0.9981167912483215
1557409314.3654988,19301,0.9435358047485352
1557409317.0326312,19351,0.9924648404121399
1557409319.7031934,19401,1.100300669670105
1557409322.3739684,19451,1.1578575372695923
1557409325.06853,19501,1.2032318115234375
1557409327.7691312,19551,1.0208563804626465
1557409330.4866993,19601,1.1288087368011475
1557409333.1634638,19651,1.032458782196045
1557409335.8389466,19701,1.0472997426986694
1557409338.5019193,19751,1.01597261428833
1557409341.1621473,19801,0.974612832069397
1557409343.83665,19851,0.9699787497520447
1557409346.5186481,19901,0.9329336881637573
1557409349.1911063,19951,1.0199975967407227
1557409354.5455573,20001,0.9351502656936646
1557409357.2141638,20051,1.0148615837097168
1557409359.8945143,20101,1.0774821043014526
1557409362.5731869,20151,1.2385902404785156
1557409365.2114217,20201,0.977688193321228
1557409367.887642,20251,1.025128722190857
1557409370.5449624,20301,1.0190978050231934
1557409373.2302048,20351,1.000357985496521
1557409375.9168212,20401,1.0517475605010986
1557409378.606467,20451,1.0787171125411987
1557409381.32257,20501,1.042203426361084
1557409383.9895916,20551,1.0403575897216797
1557409386.6583035,20601,1.0490449666976929
1557409389.333408,20651,1.0637834072113037
1557409392.0108187,20701,1.077656626701355
1557409394.7159262,20751,0.9872445464134216
1557409397.3868642,20801,0.9691805243492126
1557409400.0559785,20851,0.9641109704971313
1557409402.720205,20901,0.9050630331039429
1557409405.4003289,20951,0.955536425113678
1557409408.07434,21001,0.8866918087005615
1557409410.740016,21051,1.0931917428970337
1557409413.404586,21101,1.0056054592132568
1557409416.0761282,21151,1.0558327436447144
1557409418.7563689,21201,1.1725473403930664
1557409421.4307268,21251,1.1412380933761597
1557409424.1101313,21301,1.024725079536438
1557409426.7882595,21351,0.9802060723304749
1557409429.4762537,21401,1.168360948562622
1557409432.144564,21451,1.1422804594039917
1557409434.8065643,21501,1.0191049575805664
1557409437.4893672,21551,1.1432826519012451
1557409440.163107,21601,1.1924724578857422
1557409442.8391562,21651,1.1892277002334595
1557409445.5040607,21701,1.2335859537124634
1557409448.172586,21751,1.117613673210144
1557409450.8400028,21801,1.006381630897522
1557409453.5122826,21851,1.3272675275802612
1557409456.2196836,21901,1.1288210153579712
1557409458.8969772,21951,0.9504656791687012
1557409461.6175685,22001,0.9536362886428833
1557409464.4223032,22051,1.0991631746292114
1557409467.272219,22101,1.0271964073181152
1557409469.9880354,22151,1.0385878086090088
1557409472.6569607,22201,1.0412769317626953
1557409475.3914554,22251,1.0680410861968994
1557409478.0864124,22301,1.0423775911331177
1557409480.742335,22351,1.1124682426452637
1557409483.437633,22401,1.2373936176300049
1557409486.2545311,22451,1.1729071140289307
1557409488.921444,22501,1.1176972389221191
1557409491.605319,22551,1.2075210809707642
1557409494.2972229,22601,1.1451091766357422
1557409496.9881623,22651,1.1940314769744873
1557409499.6528146,22701,0.996145486831665
1557409502.3101745,22751,1.0413239002227783
1557409505.0032835,22801,1.1651957035064697
1557409507.700987,22851,1.0844743251800537
1557409510.4161503,22901,1.3418781757354736
1557409513.09011,22951,1.2429277896881104
1557409515.7976365,23001,1.175337791442871
1557409518.5021503,23051,1.2679662704467773
1557409521.1721067,23101,1.192145824432373
1557409523.832717,23151,1.1549022197723389
1557409526.5084212,23201,1.2109949588775635
1557409529.1716907,23251,1.035735845565796
1557409531.842055,23301,1.3189659118652344
1557409534.521341,23351,1.10691499710083
1557409537.2005978,23401,1.089097261428833
1557409539.8579085,23451,1.3891925811767578
1557409542.5165522,23501,0.9513229131698608
1557409545.1863296,23551,1.2755701541900635
1557409547.846685,23601,1.018704891204834
1557409550.5077717,23651,1.1101038455963135
1557409553.174734,23701,1.1749145984649658
1557409555.8485746,23751,1.2797387838363647
1557409558.505828,23801,1.3290274143218994
1557409561.1888642,23851,1.0982437133789062
1557409563.843631,23901,1.2859296798706055
1557409566.5134041,23951,1.2542253732681274
1557409569.172178,24001,1.1057628393173218
1557409571.834843,24051,1.2322399616241455
1557409574.4937727,24101,0.988146185874939
1557409577.1551678,24151,1.1360971927642822
1557409579.8146863,24201,1.2156121730804443
1557409582.4725645,24251,1.413651704788208
1557409585.151311,24301,1.1670136451721191
1557409587.8088667,24351,1.0002326965332031
1557409590.471694,24401,1.1968814134597778
1557409593.1298096,24451,0.9748839139938354
1557409595.7971318,24501,0.9918830394744873
1557409598.4662747,24551,1.3312498331069946
1557409601.129612,24601,1.2712478637695312
1557409603.7926984,24651,1.2564607858657837
1557409606.431036,24701,1.1226075887680054
1557409609.0851278,24751,1.3946475982666016
1557409611.7498124,24801,1.1211400032043457
1557409614.403766,24851,1.10592782497406
1557409617.073103,24901,1.068074107170105
1557409619.7370796,24951,1.3797343969345093
1557409624.937442,25001,1.1251699924468994
1557409627.6224794,25051,1.1614333391189575
1557409630.3056188,25101,1.5123040676116943
1557409632.9705985,25151,1.3635854721069336
1557409635.670517,25201,0.9779521822929382
1557409638.425829,25251,1.1850277185440063
1557409641.1223626,25301,1.1811022758483887
1557409643.7933042,25351,1.2958515882492065
1557409646.4645846,25401,1.3149245977401733
1557409649.1078813,25451,1.269056797027588
1557409651.7865052,25501,1.0012181997299194
1557409654.4498076,25551,1.1259630918502808
1557409657.141561,25601,1.1763657331466675
1557409659.9610155,25651,1.2343581914901733
1557409662.6736076,25701,1.1595789194107056
1557409665.347878,25751,1.226954460144043
1557409668.0509095,25801,1.0249898433685303
1557409670.72417,25851,1.2700445652008057
1557409673.435143,25901,1.4584938287734985
1557409676.1240122,25951,1.268036127090454
1557409678.8199902,26001,1.0846952199935913
1557409681.616524,26051,1.2808125019073486
1557409684.3252587,26101,1.272634506225586
1557409687.10506,26151,1.1578067541122437
1557409689.8209803,26201,1.4829292297363281
1557409692.5404406,26251,1.1253117322921753
1557409695.1982327,26301,1.1790918111801147
1557409697.8614328,26351,1.121297836303711
1557409700.516413,26401,1.1796016693115234
1557409703.2003863,26451,1.4921016693115234
1557409705.9044735,26501,1.1237618923187256
1557409708.5795262,26551,1.1323621273040771
1557409711.2517884,26601,1.1914234161376953
1557409713.917651,26651,1.400532603263855
1557409716.6525123,26701,1.206057071685791
1557409719.3236716,26751,1.177115559577942
1557409721.9926848,26801,1.209520697593689
1557409724.6744952,26851,1.2118202447891235
1557409727.3450062,26901,1.3306339979171753
1557409729.986379,26951,1.1541416645050049
1557409732.685859,27001,1.2910363674163818
1557409735.3644278,27051,1.2149388790130615
1557409738.049255,27101,1.2219867706298828
1557409740.697091,27151,1.2633239030838013
1557409743.3625073,27201,1.3330305814743042
1557409746.027979,27251,1.2141993045806885
1557409748.6877463,27301,1.3961138725280762
1557409751.3593576,27351,1.4027782678604126
1557409754.0216424,27401,1.3496540784835815
1557409756.6851323,27451,1.396068811416626
1557409759.3451998,27501,1.3124125003814697
1557409762.020567,27551,1.2254703044891357
1557409764.6837175,27601,1.4717216491699219
1557409767.3428724,27651,0.9692790508270264
1557409770.0057755,27701,1.2853716611862183
1557409772.6740818,27751,1.2611465454101562
1557409775.322441,27801,1.266503095626831
1557409777.9822874,27851,1.2088991403579712
1557409780.6329262,27901,1.3533174991607666
1557409783.2974505,27951,1.1803815364837646
1557409785.9604707,28001,1.2297723293304443
1557409788.6199343,28051,1.158589243888855
1557409791.3009102,28101,1.3370718955993652
1557409794.0474794,28151,1.2825636863708496
1557409796.8315792,28201,1.1358084678649902
1557409799.7572012,28251,1.1001105308532715
1557409802.5580015,28301,1.2789560556411743
1557409805.26188,28351,1.3347848653793335
1557409807.9454699,28401,1.2885786294937134
1557409810.6360266,28451,1.1779999732971191
1557409813.3058414,28501,1.3256880044937134
1557409815.9967825,28551,1.4079197645187378
1557409818.6561844,28601,1.360633373260498
1557409821.328796,28651,1.3899435997009277
1557409824.010854,28701,1.4018508195877075
1557409826.690231,28751,1.3265149593353271
1557409829.3743997,28801,1.1668832302093506
1557409832.0375896,28851,1.2747284173965454
1557409834.7477975,28901,1.2639427185058594
1557409837.4271884,28951,1.2966094017028809
1557409840.1051352,29001,1.2068344354629517
1557409842.775765,29051,1.2834181785583496
1557409845.4461257,29101,1.3897099494934082
1557409848.08259,29151,1.247490406036377
1557409850.782712,29201,1.1403567790985107
1557409853.489603,29251,1.4920406341552734
1557409856.219342,29301,1.4030885696411133
1557409858.9213793,29351,1.4712004661560059
1557409861.6366951,29401,1.229149580001831
1557409864.3320105,29451,1.2742173671722412
1557409867.0293067,29501,1.2424407005310059
1557409869.7303529,29551,1.191596508026123
1557409872.4496317,29601,1.2952094078063965
1557409875.1680686,29651,1.2961982488632202
1557409877.8702834,29701,1.3934447765350342
1557409891.240659,29751,1.2925992012023926
1557409905.3429115,29801,1.4675416946411133
1557409919.4193194,29851,1.7658566236495972
1557409933.5693595,29901,1.2386058568954468
1557409947.6691754,29951,1.2865917682647705
1557409964.8658206,30001,1.3520269393920898


==> img/tensorboard/p3_te_tloss.csv <==
Wall time,Step,Value
1557407673.8669643,1,22.472936630249023
1557407690.6984885,51,21.936866760253906
1557407706.7170217,101,21.762990951538086
1557407722.6855767,151,21.551105499267578
1557407738.880105,201,21.271560668945312
1557407754.8806643,251,20.87392234802246
1557407770.898533,301,20.366458892822266
1557407786.8410623,351,19.627811431884766
1557407802.9127564,401,18.63584327697754
1557407819.1467338,451,17.576496124267578
1557407836.118671,501,16.21236801147461
1557407852.253334,551,14.952563285827637
1557407868.3000028,601,13.752058029174805
1557407884.2862499,651,12.665788650512695
1557407900.2789571,701,11.786178588867188
1557407916.2804732,751,10.864593505859375
1557407932.5192842,801,10.069079399108887
1557407948.8040178,851,9.312688827514648
1557407964.9104042,901,8.474084854125977
1557407981.070665,951,7.709206581115723
1557407997.0784907,1001,7.0263261795043945
1557408013.4823678,1051,6.30103874206543
1557408029.6231005,1101,5.612400054931641
1557408045.757506,1151,4.896176338195801
1557408061.8682933,1201,4.374919891357422
1557408077.8861563,1251,3.8003158569335938
1557408094.2316897,1301,3.316959857940674
1557408110.7211864,1351,2.8807857036590576
1557408126.6927178,1401,2.5444021224975586
1557408142.6762657,1451,2.346951484680176
1557408158.7207968,1501,1.994976282119751
1557408174.7693255,1551,1.7370338439941406
1557408191.0068543,1601,1.5758769512176514
1557408207.1023796,1651,1.3907955884933472
1557408223.1299138,1701,1.2963991165161133
1557408239.1764643,1751,1.1997029781341553
1557408255.2179914,1801,1.1838881969451904
1557408271.2695205,1851,1.0479543209075928
1557408287.4160526,1901,1.063568115234375
1557408303.597575,1951,0.9505953788757324
1557408319.701848,2001,1.0020478963851929
1557408335.72438,2051,0.9095133543014526
1557408351.9130085,2101,0.9735937118530273
1557408368.0359437,2151,0.9126410484313965
1557408384.0607388,2201,0.9343080520629883
1557408395.0529642,2251,0.9029459953308105
1557408397.7118707,2301,0.9486931562423706
1557408400.369944,2351,0.8042434453964233
1557408403.02693,2401,0.9292683601379395
1557408405.6950376,2451,0.8636781573295593
1557408408.3523679,2501,0.942038893699646
1557408411.0208468,2551,0.8191658854484558
1557408413.6753087,2601,0.8878724575042725
1557408416.3627572,2651,0.8643526434898376
1557408419.0302868,2701,0.9106930494308472
1557408421.6893926,2751,0.8548729419708252
1557408424.3439655,2801,0.954214334487915
1557408427.0108042,2851,0.8664326071739197
1557408429.6759715,2901,0.8102900385856628
1557408432.3356118,2951,0.7323481440544128
1557408434.99841,3001,0.8569821119308472
1557408437.6633482,3051,0.848981499671936
1557408440.3333275,3101,0.8171811103820801
1557408442.9861941,3151,0.8334526419639587
1557408445.6411014,3201,0.8354775905609131
1557408448.3050234,3251,0.8678743839263916
1557408450.95999,3301,0.8550529479980469
1557408453.6107898,3351,0.9040135145187378
1557408456.2694643,3401,0.8010892271995544
1557408458.9314022,3451,0.8002128601074219
1557408461.6004574,3501,0.7910465598106384
1557408464.2695963,3551,0.7971651554107666
1557408466.9345188,3601,0.7403978109359741
1557408469.6164238,3651,0.7517663836479187
1557408472.2755246,3701,0.7793070077896118
1557408474.9434354,3751,0.8004621267318726
1557408477.6055403,3801,0.8483166098594666
1557408480.2704608,3851,0.7905563116073608
1557408482.9358277,3901,0.8409797549247742
1557408485.5953496,3951,0.7116798758506775
1557408488.2672517,4001,0.8467864394187927
1557408490.940859,4051,0.7778601050376892
1557408493.6178682,4101,0.7673892974853516
1557408496.2812111,4151,0.8039565086364746
1557408498.9486787,4201,0.7750163078308105
1557408501.6201499,4251,0.7873910665512085
1557408504.280298,4301,0.8274350166320801
1557408506.9612405,4351,0.7437648773193359
1557408509.628163,4401,0.7453474402427673
1557408512.2956257,4451,0.8063949942588806
1557408514.9245527,4501,0.7175990343093872
1557408517.6008546,4551,0.7582882642745972
1557408520.2637913,4601,0.7373501062393188
1557408522.9397182,4651,0.7799033522605896
1557408525.6082428,4701,0.7289811372756958
1557408528.2726097,4751,0.7300314903259277
1557408530.9471927,4801,0.817650556564331
1557408533.6119208,4851,0.7521394491195679
1557408536.3192673,4901,0.7705463171005249
1557408538.9794967,4951,0.7416311502456665
1557408544.2112236,5001,0.7290151119232178
1557408546.890286,5051,0.8043291568756104
1557408549.5517645,5101,0.7693160772323608
1557408552.2375164,5151,0.7093998789787292
1557408554.9099255,5201,0.7472678422927856
1557408557.5796003,5251,0.6999423503875732
1557408560.2649298,5301,0.7776963114738464
1557408562.919564,5351,0.7192049026489258
1557408565.6047692,5401,0.7463587522506714
1557408568.2861037,5451,0.7026655077934265
1557408570.9648733,5501,0.8017134666442871
1557408573.6380868,5551,0.699692964553833
1557408576.3060663,5601,0.7480341792106628
1557408578.9817767,5651,0.7134060859680176
1557408581.6415691,5701,0.7070450782775879
1557408584.2967234,5751,0.7781952619552612
1557408586.9652927,5801,0.6999074816703796
1557408589.6346657,5851,0.7375097274780273
1557408592.2975981,5901,0.7418349981307983
1557408594.977087,5951,0.6992828249931335
1557408597.6520286,6001,0.725226640701294
1557408600.336039,6051,0.7384016513824463
1557408603.0937624,6101,0.6991814374923706
1557408605.7629833,6151,0.7113441228866577
1557408608.434368,6201,0.7060012817382812
1557408611.1070154,6251,0.670130729675293
1557408613.7746768,6301,0.7213804125785828
1557408616.4417183,6351,0.7024065256118774
1557408619.1122108,6401,0.7209755778312683
1557408621.7849984,6451,0.7197369933128357
1557408624.4507735,6501,0.6681311130523682
1557408627.1221564,6551,0.7454206347465515
1557408629.7820678,6601,0.7400503158569336
1557408632.450304,6651,0.7395991683006287
1557408635.107858,6701,0.7601355314254761
1557408637.7412293,6751,0.7107635736465454
1557408640.4202611,6801,0.7202021479606628
1557408643.0984635,6851,0.7226265668869019
1557408645.7583342,6901,0.73503577709198
1557408648.414463,6951,0.6999887824058533
1557408651.087154,7001,0.7339615821838379
1557408653.7555258,7051,0.6944620013237
1557408656.4256153,7101,0.7059831619262695
1557408659.0982273,7151,0.7157801389694214
1557408661.7776904,7201,0.6725454330444336
1557408664.4469085,7251,0.709438681602478
1557408667.1106248,7301,0.7468640208244324
1557408669.7842596,7351,0.6823288798332214
1557408672.4546802,7401,0.7094997763633728
1557408675.1359482,7451,0.6591410636901855
1557408677.7974653,7501,0.7602531313896179
1557408680.4723673,7551,0.7182528376579285
1557408683.1443174,7601,0.6418777704238892
1557408685.805106,7651,0.6967513561248779
1557408688.4802952,7701,0.7327212691307068
1557408691.1453967,7751,0.7054961919784546
1557408693.8321047,7801,0.6497688293457031
1557408696.514417,7851,0.7188451290130615
1557408699.1778967,7901,0.6918807029724121
1557408701.850412,7951,0.6925222277641296
1557408704.5254502,8001,0.7182173728942871
1557408707.1999831,8051,0.7156752943992615
1557408709.859122,8101,0.6480735540390015
1557408712.5315654,8151,0.6508806943893433
1557408715.1922011,8201,0.679284930229187
1557408717.8682027,8251,0.6975874304771423
1557408720.5407314,8301,0.7575896978378296
1557408723.2115536,8351,0.7091416120529175
1557408725.879343,8401,0.6464334726333618
1557408728.5456817,8451,0.657157301902771
1557408731.2284813,8501,0.708571195602417
1557408733.904114,8551,0.6537510752677917
1557408736.5784986,8601,0.7738544344902039
1557408739.242297,8651,0.7722233533859253
1557408741.9050553,8701,0.7057775259017944
1557408744.5771701,8751,0.7073065638542175
1557408747.248751,8801,0.7159074544906616
1557408749.9142194,8851,0.777702808380127
1557408752.575237,8901,0.7324704527854919
1557408755.251041,8951,0.7217751741409302
1557408757.8814728,9001,0.6721509695053101
1557408760.553411,9051,0.6814999580383301
1557408763.219663,9101,0.706896185874939
1557408765.8922625,9151,0.6092243194580078
1557408768.558508,9201,0.6810104250907898
1557408771.2224312,9251,0.6639406085014343
1557408773.8930523,9301,0.648941159248352
1557408776.5662777,9351,0.6596779227256775
1557408779.2257793,9401,0.6713670492172241
1557408781.904858,9451,0.6414656043052673
1557408784.576663,9501,0.6326475143432617
1557408787.2366624,9551,0.6547205448150635
1557408789.9063158,9601,0.7184629440307617
1557408792.5673356,9651,0.665932834148407
1557408795.2314086,9701,0.67206209897995
1557408797.9214394,9751,0.6571628451347351
1557408800.6119237,9801,0.6268395781517029
1557408803.2776256,9851,0.6596299409866333
1557408805.9656413,9901,0.6817569732666016
1557408808.6260445,9951,0.6664836406707764
1557408813.88738,10001,0.6889238357543945
1557408816.622748,10051,0.6624726057052612
1557408819.296614,10101,0.6682757139205933
1557408821.9757957,10151,0.6858431100845337
1557408824.6607318,10201,0.6249210238456726
1557408827.3312895,10251,0.7240467071533203
1557408830.0016375,10301,0.672829806804657
1557408832.673389,10351,0.7062033414840698
1557408835.4613101,10401,0.6773943305015564
1557408838.1502104,10451,0.7081999182701111
1557408840.807151,10501,0.6952493190765381
1557408843.4788363,10551,0.695009708404541
1557408846.1634624,10601,0.7388993501663208
1557408848.8223634,10651,0.6854345202445984
1557408851.5110645,10701,0.6815431118011475
1557408854.1705036,10751,0.6973028182983398
1557408856.8375616,10801,0.7300474643707275
1557408859.5122094,10851,0.6664823889732361
1557408862.1865394,10901,0.6716774702072144
1557408864.8600032,10951,0.7209445834159851
1557408867.5288827,11001,0.7317802309989929
1557408870.198789,11051,0.7070664167404175
1557408872.872227,11101,0.7063348293304443
1557408875.542069,11151,0.6690897345542908
1557408878.214153,11201,0.6608673334121704
1557408880.8677068,11251,0.7520331144332886
1557408883.5368059,11301,0.6466085910797119
1557408886.2121637,11351,0.6457345485687256
1557408888.865541,11401,0.6911820769309998
1557408891.5320723,11451,0.6980192065238953
1557408894.2106054,11501,0.7143378257751465
1557408896.8770168,11551,0.6936608552932739
1557408899.5490038,11601,0.5928633809089661
1557408902.2107182,11651,0.6947888731956482
1557408904.877443,11701,0.6785902976989746
1557408907.537998,11751,0.6854564547538757
1557408910.2039201,11801,0.7417804598808289
1557408912.8734949,11851,0.7025105357170105
1557408915.5604544,11901,0.7347922325134277
1557408918.2166438,11951,0.7108072638511658
1557408920.9056165,12001,0.6884799003601074
1557408923.5827112,12051,0.6505473852157593
1557408926.2702076,12101,0.68145751953125
1557408928.929055,12151,0.644173264503479
1557408931.608105,12201,0.6174503564834595
1557408934.3087242,12251,0.6236917972564697
1557408936.996134,12301,0.6363903284072876
1557408939.6728542,12351,0.6366339325904846
1557408942.3430846,12401,0.71785968542099
1557408945.0144525,12451,0.6848933696746826
1557408947.6975598,12501,0.6593929529190063
1557408950.3895657,12551,0.6622806787490845
1557408953.065704,12601,0.6210536956787109
1557408955.7343621,12651,0.691447913646698
1557408958.4126048,12701,0.7081844210624695
1557408961.0831068,12751,0.6933506727218628
1557408963.7831438,12801,0.639284610748291
1557408966.4570358,12851,0.6708788275718689
1557408969.127557,12901,0.648147463798523
1557408971.8185472,12951,0.6651896238327026
1557408974.5009282,13001,0.6936690807342529
1557408977.1803658,13051,0.6839687824249268
1557408979.9016418,13101,0.6177472472190857
1557408982.5754805,13151,0.6245375871658325
1557408985.2843869,13201,0.6759280562400818
1557408987.9722524,13251,0.6985990405082703
1557408990.6538424,13301,0.6660563349723816
1557408993.326894,13351,0.6691373586654663
1557408996.0156145,13401,0.668927788734436
1557408998.6966872,13451,0.7384190559387207
1557409001.3597372,13501,0.6897902488708496
1557409004.0386271,13551,0.7382583022117615
1557409006.7436733,13601,0.696974515914917
1557409009.4285746,13651,0.685778796672821
1557409012.090369,13701,0.6483769416809082
1557409014.744597,13751,0.6163371801376343
1557409017.4156597,13801,0.598841667175293
1557409020.0814593,13851,0.6310871839523315
1557409022.744295,13901,0.6522719860076904
1557409025.4034142,13951,0.6337108612060547
1557409028.052734,14001,0.7106079459190369
1557409030.7160788,14051,0.7190925478935242
1557409033.3804495,14101,0.6900855898857117
1557409036.053734,14151,0.6021045446395874
1557409038.753008,14201,0.6106981039047241
1557409041.440284,14251,0.6163617968559265
1557409044.104186,14301,0.6795969009399414
1557409046.8031085,14351,0.752883791923523
1557409049.483,14401,0.7331048250198364
1557409052.1716812,14451,0.6460863351821899
1557409054.8835723,14501,0.7357161045074463
1557409057.5783217,14551,0.754090428352356
1557409060.2324202,14601,0.6754660606384277
1557409062.892402,14651,0.7092077136039734
1557409065.5519571,14701,0.6444441080093384
1557409068.206487,14751,0.6835535764694214
1557409070.8742023,14801,0.7254973649978638
1557409073.5374491,14851,0.6573585271835327
1557409076.2311418,14901,0.6564273834228516
1557409078.8930407,14951,0.6780252456665039
1557409084.14995,15001,0.6843425631523132
1557409086.82127,15051,0.6170700788497925
1557409089.4876866,15101,0.6854981780052185
1557409092.1476052,15151,0.6554677486419678
1557409094.7969606,15201,0.6010808944702148
1557409097.4704237,15251,0.6244857311248779
1557409100.1243768,15301,0.679470956325531
1557409102.7759054,15351,0.733231782913208
1557409105.4368472,15401,0.6464806795120239
1557409108.091566,15451,0.7175065279006958
1557409110.760488,15501,0.6510250568389893
1557409113.411666,15551,0.6521477103233337
1557409116.0699086,15601,0.7019329071044922
1557409118.7244828,15651,0.6014516949653625
1557409121.3468194,15701,0.6735129356384277
1557409123.9959478,15751,0.6942676901817322
1557409126.6578557,15801,0.6582750678062439
1557409129.3106284,15851,0.662032961845398
1557409131.9694014,15901,0.6721290349960327
1557409134.6178715,15951,0.6123732924461365
1557409137.2854705,16001,0.7317060232162476
1557409139.9581013,16051,0.7393240928649902
1557409142.6208477,16101,0.6295456290245056
1557409145.2921486,16151,0.695533275604248
1557409147.9550548,16201,0.6763217449188232
1557409150.6145508,16251,0.7075366973876953
1557409153.3081539,16301,0.6653114557266235
1557409155.9751234,16351,0.6937988996505737
1557409158.7117624,16401,0.6837818026542664
1557409161.511229,16451,0.6880888938903809
1557409164.23698,16501,0.7207571864128113
1557409166.9512787,16551,0.6632215976715088
1557409169.6564713,16601,0.6599695086479187
1557409172.352233,16651,0.629157543182373
1557409175.0840073,16701,0.7334498167037964
1557409177.8255007,16751,0.6860318183898926
1557409180.5254405,16801,0.7012104392051697
1557409183.2044985,16851,0.7451943755149841
1557409185.9619243,16901,0.7416397333145142
1557409188.6518395,16951,0.641611635684967
1557409191.3318107,17001,0.6901683807373047
1557409193.996733,17051,0.6629382371902466
1557409196.649729,17101,0.6689510345458984
1557409199.3336895,17151,0.7042874693870544
1557409202.0229015,17201,0.6319509744644165
1557409204.7122655,17251,0.7265253067016602
1557409207.3733191,17301,0.6238481402397156
1557409210.062969,17351,0.6088685393333435
1557409212.7366986,17401,0.6848247051239014
1557409215.396605,17451,0.7214445471763611
1557409218.0748382,17501,0.7267665266990662
1557409220.747775,17551,0.6327663660049438
1557409223.4203157,17601,0.7300742864608765
1557409226.1004453,17651,0.638020396232605
1557409228.7777405,17701,0.6849421858787537
1557409231.4456463,17751,0.6809920072555542
1557409234.1135879,17801,0.7178006172180176
1557409236.772491,17851,0.6871616840362549
1557409239.4324315,17901,0.6750867366790771
1557409242.0513523,17951,0.689852237701416
1557409244.731322,18001,0.6016451120376587
1557409247.4076192,18051,0.6749335527420044
1557409250.0760453,18101,0.7074891924858093
1557409252.7457623,18151,0.7442089319229126
1557409255.408772,18201,0.637312650680542
1557409258.0998557,18251,0.7364785671234131
1557409260.8194995,18301,0.639057457447052
1557409263.5199223,18351,0.7175503969192505
1557409266.2048705,18401,0.6432895064353943
1557409268.882796,18451,0.714836835861206
1557409271.5571058,18501,0.6477912664413452
1557409274.2462995,18551,0.709194540977478
1557409276.9150093,18601,0.7056179046630859
1557409279.587369,18651,0.7288185954093933
1557409282.2585793,18701,0.6998385190963745
1557409284.9267192,18751,0.6294863224029541
1557409287.607363,18801,0.7026466131210327
1557409290.2748199,18851,0.7298035621643066
1557409292.9402509,18901,0.7004129886627197
1557409295.6210053,18951,0.7554070353507996
1557409298.312736,19001,0.7350555658340454
1557409301.0066757,19051,0.6832700967788696
1557409303.694578,19101,0.7087385058403015
1557409306.363931,19151,0.7148007154464722
1557409309.0243118,19201,0.7263637781143188
1557409311.6903157,19251,0.7034533023834229
1557409314.3654988,19301,0.677841305732727
1557409317.0326312,19351,0.6978139877319336
1557409319.7031934,19401,0.7263686656951904
1557409322.3739684,19451,0.7473770380020142
1557409325.06853,19501,0.7843379378318787
1557409327.7691312,19551,0.6712319254875183
1557409330.4866993,19601,0.7311663627624512
1557409333.1634638,19651,0.7270435094833374
1557409335.8389466,19701,0.7017173767089844
1557409338.5019193,19751,0.6967827677726746
1557409341.1621473,19801,0.6781778335571289
1557409343.83665,19851,0.666217029094696
1557409346.5186481,19901,0.6498490571975708
1557409349.1911063,19951,0.7069857120513916
1557409354.5455573,20001,0.6890908479690552
1557409357.2141638,20051,0.6805304884910583
1557409359.8945143,20101,0.7150802612304688
1557409362.5731869,20151,0.7462260723114014
1557409365.2114217,20201,0.6770755648612976
1557409367.887642,20251,0.6569151878356934
1557409370.5449624,20301,0.7028006315231323
1557409373.2302048,20351,0.6800336241722107
1557409375.9168212,20401,0.7085809707641602
1557409378.606467,20451,0.7302624583244324
1557409381.32257,20501,0.7241214513778687
1557409383.9895916,20551,0.6871349811553955
1557409386.6583035,20601,0.6998902559280396
1557409389.333408,20651,0.7008039951324463
1557409392.0108187,20701,0.707234263420105
1557409394.7159262,20751,0.6935808658599854
1557409397.3868642,20801,0.6480819582939148
1557409400.0559785,20851,0.6663541793823242
1557409402.720205,20901,0.6238802075386047
1557409405.4003289,20951,0.6478343605995178
1557409408.07434,21001,0.6412718296051025
1557409410.740016,21051,0.7363160848617554
1557409413.404586,21101,0.7141405344009399
1557409416.0761282,21151,0.7150267362594604
1557409418.7563689,21201,0.7544260025024414
1557409421.4307268,21251,0.7325117588043213
1557409424.1101313,21301,0.7192249298095703
1557409426.7882595,21351,0.6687405109405518
1557409429.4762537,21401,0.7506904006004333
1557409432.144564,21451,0.7311691641807556
1557409434.8065643,21501,0.6826726198196411
1557409437.4893672,21551,0.773631751537323
1557409440.163107,21601,0.7405529022216797
1557409442.8391562,21651,0.7438770532608032
1557409445.5040607,21701,0.7565498352050781
1557409448.172586,21751,0.7240190505981445
1557409450.8400028,21801,0.6758710741996765
1557409453.5122826,21851,0.7895960211753845
1557409456.2196836,21901,0.7163354158401489
1557409458.8969772,21951,0.6550740599632263
1557409461.6175685,22001,0.6614017486572266
1557409464.4223032,22051,0.7258501052856445
1557409467.272219,22101,0.700771689414978
1557409469.9880354,22151,0.708105206489563
1557409472.6569607,22201,0.6897971034049988
1557409475.3914554,22251,0.6917116641998291
1557409478.0864124,22301,0.7147759795188904
1557409480.742335,22351,0.7037481069564819
1557409483.437633,22401,0.7794079780578613
1557409486.2545311,22451,0.7462373971939087
1557409488.921444,22501,0.7087919116020203
1557409491.605319,22551,0.7547757029533386
1557409494.2972229,22601,0.7218035459518433
1557409496.9881623,22651,0.7677275538444519
1557409499.6528146,22701,0.6471599340438843
1557409502.3101745,22751,0.6791043281555176
1557409505.0032835,22801,0.7483974695205688
1557409507.700987,22851,0.6986591815948486
1557409510.4161503,22901,0.7866148948669434
1557409513.09011,22951,0.7525045871734619
1557409515.7976365,23001,0.7235081195831299
1557409518.5021503,23051,0.7849881649017334
1557409521.1721067,23101,0.7431148886680603
1557409523.832717,23151,0.7253427505493164
1557409526.5084212,23201,0.7395311594009399
1557409529.1716907,23251,0.6963882446289062
1557409531.842055,23301,0.7901406288146973
1557409534.521341,23351,0.7250988483428955
1557409537.2005978,23401,0.6869825124740601
1557409539.8579085,23451,0.8233721256256104
1557409542.5165522,23501,0.6339299082756042
1557409545.1863296,23551,0.7589055895805359
1557409547.846685,23601,0.6572917699813843
1557409550.5077717,23651,0.6800230741500854
1557409553.174734,23701,0.7201151847839355
1557409555.8485746,23751,0.7617120742797852
1557409558.505828,23801,0.7837146520614624
1557409561.1888642,23851,0.698219895362854
1557409563.843631,23901,0.7715644836425781
1557409566.5134041,23951,0.7665002346038818
1557409569.172178,24001,0.7026432752609253
1557409571.834843,24051,0.7256077527999878
1557409574.4937727,24101,0.6872772574424744
1557409577.1551678,24151,0.7259668707847595
1557409579.8146863,24201,0.7458913326263428
1557409582.4725645,24251,0.8257968425750732
1557409585.151311,24301,0.7042645215988159
1557409587.8088667,24351,0.6600205898284912
1557409590.471694,24401,0.7449416518211365
1557409593.1298096,24451,0.6379938125610352
1557409595.7971318,24501,0.6320594549179077
1557409598.4662747,24551,0.8010914325714111
1557409601.129612,24601,0.7690030932426453
1557409603.7926984,24651,0.7402564287185669
1557409606.431036,24701,0.7062559127807617
1557409609.0851278,24751,0.8314291834831238
1557409611.7498124,24801,0.7094848155975342
1557409614.403766,24851,0.7096174955368042
1557409617.073103,24901,0.7052360773086548
1557409619.7370796,24951,0.7968844175338745
1557409624.937442,25001,0.7147213816642761
1557409627.6224794,25051,0.7311305403709412
1557409630.3056188,25101,0.8411675691604614
1557409632.9705985,25151,0.794864296913147
1557409635.670517,25201,0.653283953666687
1557409638.425829,25251,0.7306318283081055
1557409641.1223626,25301,0.7542484998703003
1557409643.7933042,25351,0.8059055805206299
1557409646.4645846,25401,0.772933840751648
1557409649.1078813,25451,0.7714086771011353
1557409651.7865052,25501,0.6885054111480713
1557409654.4498076,25551,0.7010040283203125
1557409657.141561,25601,0.7437742948532104
1557409659.9610155,25651,0.7515572309494019
1557409662.6736076,25701,0.7181023359298706
1557409665.347878,25751,0.7147197127342224
1557409668.0509095,25801,0.6659880876541138
1557409670.72417,25851,0.7385920286178589
1557409673.435143,25901,0.8152673244476318
1557409676.1240122,25951,0.7504559755325317
1557409678.8199902,26001,0.6604599952697754
1557409681.616524,26051,0.7665202021598816
1557409684.3252587,26101,0.7556990385055542
1557409687.10506,26151,0.7159239649772644
1557409689.8209803,26201,0.8203179240226746
1557409692.5404406,26251,0.7083348035812378
1557409695.1982327,26301,0.7190212607383728
1557409697.8614328,26351,0.7004565596580505
1557409700.516413,26401,0.7237271070480347
1557409703.2003863,26451,0.8697819113731384
1557409705.9044735,26501,0.6975374221801758
1557409708.5795262,26551,0.7169873118400574
1557409711.2517884,26601,0.721348762512207
1557409713.917651,26651,0.8083807229995728
1557409716.6525123,26701,0.7161084413528442
1557409719.3236716,26751,0.7023681998252869
1557409721.9926848,26801,0.743018388748169
1557409724.6744952,26851,0.7318985462188721
1557409727.3450062,26901,0.7874236106872559
1557409729.986379,26951,0.7048620581626892
1557409732.685859,27001,0.7576465010643005
1557409735.3644278,27051,0.7377924919128418
1557409738.049255,27101,0.7604183554649353
1557409740.697091,27151,0.7426738142967224
1557409743.3625073,27201,0.7766699194908142
1557409746.027979,27251,0.7225947380065918
1557409748.6877463,27301,0.7953952550888062
1557409751.3593576,27351,0.8018860220909119
1557409754.0216424,27401,0.7720755338668823
1557409756.6851323,27451,0.8114792108535767
1557409759.3451998,27501,0.7631072402000427
1557409762.020567,27551,0.7565826177597046
1557409764.6837175,27601,0.814485490322113
1557409767.3428724,27651,0.644627571105957
1557409770.0057755,27701,0.7504870295524597
1557409772.6740818,27751,0.7477154731750488
1557409775.322441,27801,0.7259103059768677
1557409777.9822874,27851,0.7380194067955017
1557409780.6329262,27901,0.7848124504089355
1557409783.2974505,27951,0.7199273109436035
1557409785.9604707,28001,0.7258614301681519
1557409788.6199343,28051,0.708685576915741
1557409791.3009102,28101,0.7824796438217163
1557409794.0474794,28151,0.7265791296958923
1557409796.8315792,28201,0.692121684551239
1557409799.7572012,28251,0.6785938739776611
1557409802.5580015,28301,0.779289186000824
1557409805.26188,28351,0.7919563055038452
1557409807.9454699,28401,0.7515958547592163
1557409810.6360266,28451,0.7020089030265808
1557409813.3058414,28501,0.7598868608474731
1557409815.9967825,28551,0.8083435297012329
1557409818.6561844,28601,0.7747459411621094
1557409821.328796,28651,0.7919028997421265
1557409824.010854,28701,0.7748550176620483
1557409826.690231,28751,0.7542165517807007
1557409829.3743997,28801,0.7005264163017273
1557409832.0375896,28851,0.7195776700973511
1557409834.7477975,28901,0.7387384176254272
1557409837.4271884,28951,0.7597187757492065
1557409840.1051352,29001,0.717298150062561
1557409842.775765,29051,0.742271363735199
1557409845.4461257,29101,0.8005965948104858
1557409848.08259,29151,0.7273176908493042
1557409850.782712,29201,0.6513662934303284
1557409853.489603,29251,0.8536307215690613
1557409856.219342,29301,0.790704607963562
1557409858.9213793,29351,0.8005852699279785
1557409861.6366951,29401,0.7269309759140015
1557409864.3320105,29451,0.747519850730896
1557409867.0293067,29501,0.731005847454071
1557409869.7303529,29551,0.6873425245285034
1557409872.4496317,29601,0.7685256004333496
1557409875.1680686,29651,0.7301013469696045
1557409877.8702834,29701,0.7914954423904419
1557409891.240659,29751,0.7794216871261597
1557409905.3429115,29801,0.8092561960220337
1557409919.4193194,29851,0.9218392372131348
1557409933.5693595,29901,0.7274455428123474
1557409947.6691754,29951,0.7365300059318542
1557409964.8658206,30001,0.7732470035552979


==> img/tensorboard/p3_tr_acc.csv <==
Wall time,Step,Value
1557407673.8669643,1,0.142578125
1557407690.6984885,51,0.5732421875
1557407706.7170217,101,0.7783203125
1557407722.6855767,151,0.83984375
1557407738.880105,201,0.87109375
1557407754.8806643,251,0.888671875
1557407770.898533,301,0.908203125
1557407786.8410623,351,0.923828125
1557407802.9127564,401,0.9365234375
1557407819.1467338,451,0.955078125
1557407836.118671,501,0.9580078125
1557407852.253334,551,0.9677734375
1557407868.3000028,601,0.9716796875
1557407884.2862499,651,0.9580078125
1557407900.2789571,701,0.958984375
1557407916.2804732,751,0.9658203125
1557407932.5192842,801,0.966796875
1557407948.8040178,851,0.9609375
1557407964.9104042,901,0.9677734375
1557407981.070665,951,0.962890625
1557407997.0784907,1001,0.9736328125
1557408013.4823678,1051,0.9794921875
1557408029.6231005,1101,0.9755859375
1557408045.757506,1151,0.970703125
1557408061.8682933,1201,0.9697265625
1557408077.8861563,1251,0.96875
1557408094.2316897,1301,0.978515625
1557408110.7211864,1351,0.97265625
1557408126.6927178,1401,0.9716796875
1557408142.6762657,1451,0.9697265625
1557408158.7207968,1501,0.9619140625
1557408174.7693255,1551,0.9765625
1557408191.0068543,1601,0.9775390625
1557408207.1023796,1651,0.9677734375
1557408223.1299138,1701,0.9775390625
1557408239.1764643,1751,0.974609375
1557408255.2179914,1801,0.9775390625
1557408271.2695205,1851,0.97265625
1557408287.4160526,1901,0.974609375
1557408303.597575,1951,0.9716796875
1557408319.701848,2001,0.97265625
1557408335.72438,2051,0.962890625
1557408351.9130085,2101,0.9775390625
1557408368.0359437,2151,0.96875
1557408384.0607388,2201,0.974609375
1557408395.0529642,2251,0.966796875
1557408397.7118707,2301,0.9755859375
1557408400.369944,2351,0.966796875
1557408403.02693,2401,0.9697265625
1557408405.6950376,2451,0.974609375
1557408408.3523679,2501,0.9697265625
1557408411.0208468,2551,0.9716796875
1557408413.6753087,2601,0.9736328125
1557408416.3627572,2651,0.9755859375
1557408419.0302868,2701,0.9765625
1557408421.6893926,2751,0.9775390625
1557408424.3439655,2801,0.9794921875
1557408427.0108042,2851,0.9716796875
1557408429.6759715,2901,0.9775390625
1557408432.3356118,2951,0.982421875
1557408434.99841,3001,0.9677734375
1557408437.6633482,3051,0.970703125
1557408440.3333275,3101,0.9765625
1557408442.9861941,3151,0.9814453125
1557408445.6411014,3201,0.9755859375
1557408448.3050234,3251,0.984375
1557408450.95999,3301,0.9853515625
1557408453.6107898,3351,0.9775390625
1557408456.2694643,3401,0.9794921875
1557408458.9314022,3451,0.97265625
1557408461.6004574,3501,0.98046875
1557408464.2695963,3551,0.98046875
1557408466.9345188,3601,0.978515625
1557408469.6164238,3651,0.96875
1557408472.2755246,3701,0.9765625
1557408474.9434354,3751,0.974609375
1557408477.6055403,3801,0.982421875
1557408480.2704608,3851,0.986328125
1557408482.9358277,3901,0.9814453125
1557408485.5953496,3951,0.9775390625
1557408488.2672517,4001,0.9794921875
1557408490.940859,4051,0.9794921875
1557408493.6178682,4101,0.9794921875
1557408496.2812111,4151,0.98828125
1557408498.9486787,4201,0.9833984375
1557408501.6201499,4251,0.98828125
1557408504.280298,4301,0.9853515625
1557408506.9612405,4351,0.9833984375
1557408509.628163,4401,0.978515625
1557408512.2956257,4451,0.990234375
1557408514.9245527,4501,0.986328125
1557408517.6008546,4551,0.9873046875
1557408520.2637913,4601,0.982421875
1557408522.9397182,4651,0.9833984375
1557408525.6082428,4701,0.984375
1557408528.2726097,4751,0.9814453125
1557408530.9471927,4801,0.9853515625
1557408533.6119208,4851,0.978515625
1557408536.3192673,4901,0.9755859375
1557408538.9794967,4951,0.98828125
1557408544.2112236,5001,0.986328125
1557408546.890286,5051,0.9853515625
1557408549.5517645,5101,0.98828125
1557408552.2375164,5151,0.982421875
1557408554.9099255,5201,0.9892578125
1557408557.5796003,5251,0.9833984375
1557408560.2649298,5301,0.9833984375
1557408562.919564,5351,0.9873046875
1557408565.6047692,5401,0.9892578125
1557408568.2861037,5451,0.98828125
1557408570.9648733,5501,0.98828125
1557408573.6380868,5551,0.9892578125
1557408576.3060663,5601,0.982421875
1557408578.9817767,5651,0.98828125
1557408581.6415691,5701,0.98828125
1557408584.2967234,5751,0.9912109375
1557408586.9652927,5801,0.9833984375
1557408589.6346657,5851,0.98828125
1557408592.2975981,5901,0.984375
1557408594.977087,5951,0.9931640625
1557408597.6520286,6001,0.98828125
1557408600.336039,6051,0.984375
1557408603.0937624,6101,0.9814453125
1557408605.7629833,6151,0.984375
1557408608.434368,6201,0.9912109375
1557408611.1070154,6251,0.990234375
1557408613.7746768,6301,0.984375
1557408616.4417183,6351,0.98828125
1557408619.1122108,6401,0.986328125
1557408621.7849984,6451,0.986328125
1557408624.4507735,6501,0.9921875
1557408627.1221564,6551,0.9921875
1557408629.7820678,6601,0.990234375
1557408632.450304,6651,0.9931640625
1557408635.107858,6701,0.9853515625
1557408637.7412293,6751,0.9912109375
1557408640.4202611,6801,0.9951171875
1557408643.0984635,6851,0.986328125
1557408645.7583342,6901,0.9892578125
1557408648.414463,6951,0.994140625
1557408651.087154,7001,0.986328125
1557408653.7555258,7051,0.9931640625
1557408656.4256153,7101,0.986328125
1557408659.0982273,7151,0.9912109375
1557408661.7776904,7201,0.9912109375
1557408664.4469085,7251,0.9853515625
1557408667.1106248,7301,0.9873046875
1557408669.7842596,7351,0.98828125
1557408672.4546802,7401,0.9873046875
1557408675.1359482,7451,0.994140625
1557408677.7974653,7501,0.990234375
1557408680.4723673,7551,0.9931640625
1557408683.1443174,7601,0.9892578125
1557408685.805106,7651,0.9931640625
1557408688.4802952,7701,0.984375
1557408691.1453967,7751,0.9921875
1557408693.8321047,7801,0.986328125
1557408696.514417,7851,0.99609375
1557408699.1778967,7901,0.9931640625
1557408701.850412,7951,0.9853515625
1557408704.5254502,8001,0.990234375
1557408707.1999831,8051,0.994140625
1557408709.859122,8101,0.990234375
1557408712.5315654,8151,0.990234375
1557408715.1922011,8201,0.990234375
1557408717.8682027,8251,0.9912109375
1557408720.5407314,8301,0.9912109375
1557408723.2115536,8351,0.9892578125
1557408725.879343,8401,0.9892578125
1557408728.5456817,8451,0.9873046875
1557408731.2284813,8501,0.9912109375
1557408733.904114,8551,0.9892578125
1557408736.5784986,8601,0.9873046875
1557408739.242297,8651,0.9921875
1557408741.9050553,8701,0.990234375
1557408744.5771701,8751,0.9892578125
1557408747.248751,8801,0.9970703125
1557408749.9142194,8851,0.990234375
1557408752.575237,8901,0.9892578125
1557408755.251041,8951,0.9931640625
1557408757.8814728,9001,0.98828125
1557408760.553411,9051,0.9921875
1557408763.219663,9101,0.98828125
1557408765.8922625,9151,0.994140625
1557408768.558508,9201,0.9951171875
1557408771.2224312,9251,0.9931640625
1557408773.8930523,9301,0.9912109375
1557408776.5662777,9351,0.9921875
1557408779.2257793,9401,0.9912109375
1557408781.904858,9451,0.986328125
1557408784.576663,9501,0.9970703125
1557408787.2366624,9551,0.99609375
1557408789.9063158,9601,0.9921875
1557408792.5673356,9651,0.9931640625
1557408795.2314086,9701,0.994140625
1557408797.9214394,9751,0.9892578125
1557408800.6119237,9801,0.9921875
1557408803.2776256,9851,0.9912109375
1557408805.9656413,9901,0.9921875
1557408808.6260445,9951,0.9931640625
1557408813.88738,10001,0.986328125
1557408816.622748,10051,0.994140625
1557408819.296614,10101,0.990234375
1557408821.9757957,10151,0.9921875
1557408824.6607318,10201,0.9921875
1557408827.3312895,10251,0.9892578125
1557408830.0016375,10301,0.990234375
1557408832.673389,10351,0.99609375
1557408835.4613101,10401,0.994140625
1557408838.1502104,10451,0.990234375
1557408840.807151,10501,0.994140625
1557408843.4788363,10551,0.994140625
1557408846.1634624,10601,0.9921875
1557408848.8223634,10651,0.98828125
1557408851.5110645,10701,0.9970703125
1557408854.1705036,10751,0.9951171875
1557408856.8375616,10801,0.9951171875
1557408859.5122094,10851,0.9921875
1557408862.1865394,10901,0.9912109375
1557408864.8600032,10951,0.994140625
1557408867.5288827,11001,0.9951171875
1557408870.198789,11051,0.99609375
1557408872.872227,11101,0.9931640625
1557408875.542069,11151,0.9931640625
1557408878.214153,11201,0.9951171875
1557408880.8677068,11251,0.9931640625
1557408883.5368059,11301,0.9873046875
1557408886.2121637,11351,0.9931640625
1557408888.865541,11401,0.9931640625
1557408891.5320723,11451,0.9931640625
1557408894.2106054,11501,0.9892578125
1557408896.8770168,11551,0.9921875
1557408899.5490038,11601,0.9912109375
1557408902.2107182,11651,0.994140625
1557408904.877443,11701,0.990234375
1557408907.537998,11751,0.990234375
1557408910.2039201,11801,0.9970703125
1557408912.8734949,11851,0.9970703125
1557408915.5604544,11901,0.9951171875
1557408918.2166438,11951,0.99609375
1557408920.9056165,12001,0.9912109375
1557408923.5827112,12051,0.99609375
1557408926.2702076,12101,0.990234375
1557408928.929055,12151,0.99609375
1557408931.608105,12201,0.9921875
1557408934.3087242,12251,0.994140625
1557408936.996134,12301,0.9931640625
1557408939.6728542,12351,0.9931640625
1557408942.3430846,12401,0.9921875
1557408945.0144525,12451,0.99609375
1557408947.6975598,12501,0.994140625
1557408950.3895657,12551,0.9921875
1557408953.065704,12601,0.994140625
1557408955.7343621,12651,0.99609375
1557408958.4126048,12701,0.994140625
1557408961.0831068,12751,0.9921875
1557408963.7831438,12801,0.9970703125
1557408966.4570358,12851,0.986328125
1557408969.127557,12901,0.99609375
1557408971.8185472,12951,0.9892578125
1557408974.5009282,13001,0.9921875
1557408977.1803658,13051,0.99609375
1557408979.9016418,13101,0.9970703125
1557408982.5754805,13151,0.99609375
1557408985.2843869,13201,0.9970703125
1557408987.9722524,13251,0.9970703125
1557408990.6538424,13301,0.99609375
1557408993.326894,13351,0.9921875
1557408996.0156145,13401,0.9892578125
1557408998.6966872,13451,0.9921875
1557409001.3597372,13501,0.9931640625
1557409004.0386271,13551,0.9990234375
1557409006.7436733,13601,0.9912109375
1557409009.4285746,13651,0.9970703125
1557409012.090369,13701,0.9921875
1557409014.744597,13751,0.9951171875
1557409017.4156597,13801,0.9912109375
1557409020.0814593,13851,0.9853515625
1557409022.744295,13901,0.99609375
1557409025.4034142,13951,0.9912109375
1557409028.052734,14001,0.9951171875
1557409030.7160788,14051,0.9990234375
1557409033.3804495,14101,0.994140625
1557409036.053734,14151,0.994140625
1557409038.753008,14201,0.9951171875
1557409041.440284,14251,0.99609375
1557409044.104186,14301,0.9921875
1557409046.8031085,14351,0.9951171875
1557409049.483,14401,0.9970703125
1557409052.1716812,14451,0.98828125
1557409054.8835723,14501,0.994140625
1557409057.5783217,14551,0.9990234375
1557409060.2324202,14601,0.9951171875
1557409062.892402,14651,0.9951171875
1557409065.5519571,14701,0.9921875
1557409068.206487,14751,0.994140625
1557409070.8742023,14801,0.9921875
1557409073.5374491,14851,0.98828125
1557409076.2311418,14901,0.9970703125
1557409078.8930407,14951,0.994140625
1557409084.14995,15001,0.994140625
1557409086.82127,15051,0.99609375
1557409089.4876866,15101,0.9951171875
1557409092.1476052,15151,0.9912109375
1557409094.7969606,15201,0.99609375
1557409097.4704237,15251,0.9970703125
1557409100.1243768,15301,0.99609375
1557409102.7759054,15351,0.9921875
1557409105.4368472,15401,0.994140625
1557409108.091566,15451,0.99609375
1557409110.760488,15501,0.9921875
1557409113.411666,15551,0.9970703125
1557409116.0699086,15601,0.9970703125
1557409118.7244828,15651,0.9951171875
1557409121.3468194,15701,0.9931640625
1557409123.9959478,15751,0.9951171875
1557409126.6578557,15801,0.990234375
1557409129.3106284,15851,0.9921875
1557409131.9694014,15901,0.99609375
1557409134.6178715,15951,0.9931640625
1557409137.2854705,16001,0.9951171875
1557409139.9581013,16051,0.9970703125
1557409142.6208477,16101,0.9921875
1557409145.2921486,16151,0.9970703125
1557409147.9550548,16201,0.99609375
1557409150.6145508,16251,0.9951171875
1557409153.3081539,16301,0.998046875
1557409155.9751234,16351,0.9931640625
1557409158.7117624,16401,0.99609375
1557409161.511229,16451,0.9951171875
1557409164.23698,16501,0.9951171875
1557409166.9512787,16551,0.99609375
1557409169.6564713,16601,0.9921875
1557409172.352233,16651,0.99609375
1557409175.0840073,16701,0.98828125
1557409177.8255007,16751,0.9912109375
1557409180.5254405,16801,0.9951171875
1557409183.2044985,16851,0.9951171875
1557409185.9619243,16901,0.9921875
1557409188.6518395,16951,0.9921875
1557409191.3318107,17001,0.9951171875
1557409193.996733,17051,0.99609375
1557409196.649729,17101,0.994140625
1557409199.3336895,17151,0.9921875
1557409202.0229015,17201,0.998046875
1557409204.7122655,17251,0.9921875
1557409207.3733191,17301,0.998046875
1557409210.062969,17351,0.994140625
1557409212.7366986,17401,0.9931640625
1557409215.396605,17451,0.9970703125
1557409218.0748382,17501,0.9912109375
1557409220.747775,17551,0.9931640625
1557409223.4203157,17601,0.9990234375
1557409226.1004453,17651,0.9921875
1557409228.7777405,17701,0.9931640625
1557409231.4456463,17751,0.9912109375
1557409234.1135879,17801,0.99609375
1557409236.772491,17851,0.99609375
1557409239.4324315,17901,0.994140625
1557409242.0513523,17951,0.9931640625
1557409244.731322,18001,0.9931640625
1557409247.4076192,18051,0.998046875
1557409250.0760453,18101,0.99609375
1557409252.7457623,18151,0.99609375
1557409255.408772,18201,0.9970703125
1557409258.0998557,18251,0.994140625
1557409260.8194995,18301,0.9912109375
1557409263.5199223,18351,0.9912109375
1557409266.2048705,18401,0.9931640625
1557409268.882796,18451,0.998046875
1557409271.5571058,18501,0.994140625
1557409274.2462995,18551,0.9921875
1557409276.9150093,18601,0.9921875
1557409279.587369,18651,0.9951171875
1557409282.2585793,18701,0.9931640625
1557409284.9267192,18751,0.9970703125
1557409287.607363,18801,0.9970703125
1557409290.2748199,18851,0.9931640625
1557409292.9402509,18901,0.99609375
1557409295.6210053,18951,0.9970703125
1557409298.312736,19001,0.9931640625
1557409301.0066757,19051,0.9970703125
1557409303.694578,19101,0.994140625
1557409306.363931,19151,0.998046875
1557409309.0243118,19201,0.99609375
1557409311.6903157,19251,0.9951171875
1557409314.3654988,19301,0.9921875
1557409317.0326312,19351,0.9970703125
1557409319.7031934,19401,0.994140625
1557409322.3739684,19451,0.994140625
1557409325.06853,19501,0.98828125
1557409327.7691312,19551,0.99609375
1557409330.4866993,19601,0.9970703125
1557409333.1634638,19651,0.9951171875
1557409335.8389466,19701,0.9921875
1557409338.5019193,19751,0.9951171875
1557409341.1621473,19801,0.9951171875
1557409343.83665,19851,0.994140625
1557409346.5186481,19901,0.9931640625
1557409349.1911063,19951,0.990234375
1557409354.5455573,20001,0.990234375
1557409357.2141638,20051,0.994140625
1557409359.8945143,20101,0.994140625
1557409362.5731869,20151,0.9931640625
1557409365.2114217,20201,0.9951171875
1557409367.887642,20251,0.994140625
1557409370.5449624,20301,0.9912109375
1557409373.2302048,20351,0.9951171875
1557409375.9168212,20401,0.99609375
1557409378.606467,20451,0.9912109375
1557409381.32257,20501,0.9951171875
1557409383.9895916,20551,0.99609375
1557409386.6583035,20601,0.9951171875
1557409389.333408,20651,0.98828125
1557409392.0108187,20701,0.9951171875
1557409394.7159262,20751,0.9931640625
1557409397.3868642,20801,0.9970703125
1557409400.0559785,20851,0.994140625
1557409402.720205,20901,0.994140625
1557409405.4003289,20951,0.99609375
1557409408.07434,21001,0.9951171875
1557409410.740016,21051,0.9970703125
1557409413.404586,21101,0.998046875
1557409416.0761282,21151,0.9951171875
1557409418.7563689,21201,0.9921875
1557409421.4307268,21251,0.998046875
1557409424.1101313,21301,0.9912109375
1557409426.7882595,21351,0.9892578125
1557409429.4762537,21401,0.990234375
1557409432.144564,21451,0.994140625
1557409434.8065643,21501,0.994140625
1557409437.4893672,21551,0.9951171875
1557409440.163107,21601,0.99609375
1557409442.8391562,21651,0.99609375
1557409445.5040607,21701,0.9921875
1557409448.172586,21751,0.9912109375
1557409450.8400028,21801,0.9921875
1557409453.5122826,21851,0.990234375
1557409456.2196836,21901,0.994140625
1557409458.8969772,21951,1.0
1557409461.6175685,22001,0.99609375
1557409464.4223032,22051,0.998046875
1557409467.272219,22101,0.9951171875
1557409469.9880354,22151,0.994140625
1557409472.6569607,22201,0.998046875
1557409475.3914554,22251,0.9951171875
1557409478.0864124,22301,0.9912109375
1557409480.742335,22351,0.9921875
1557409483.437633,22401,0.9970703125
1557409486.2545311,22451,0.99609375
1557409488.921444,22501,0.994140625
1557409491.605319,22551,0.9921875
1557409494.2972229,22601,0.9931640625
1557409496.9881623,22651,0.994140625
1557409499.6528146,22701,0.9970703125
1557409502.3101745,22751,0.99609375
1557409505.0032835,22801,0.9912109375
1557409507.700987,22851,0.99609375
1557409510.4161503,22901,0.994140625
1557409513.09011,22951,0.9951171875
1557409515.7976365,23001,0.9921875
1557409518.5021503,23051,0.9951171875
1557409521.1721067,23101,0.99609375
1557409523.832717,23151,0.99609375
1557409526.5084212,23201,0.9951171875
1557409529.1716907,23251,0.9970703125
1557409531.842055,23301,0.9970703125
1557409534.521341,23351,0.9912109375
1557409537.2005978,23401,0.998046875
1557409539.8579085,23451,0.99609375
1557409542.5165522,23501,0.9951171875
1557409545.1863296,23551,0.9931640625
1557409547.846685,23601,0.998046875
1557409550.5077717,23651,0.99609375
1557409553.174734,23701,0.9921875
1557409555.8485746,23751,0.9970703125
1557409558.505828,23801,0.9931640625
1557409561.1888642,23851,0.9931640625
1557409563.843631,23901,0.99609375
1557409566.5134041,23951,0.99609375
1557409569.172178,24001,0.9921875
1557409571.834843,24051,0.994140625
1557409574.4937727,24101,0.9931640625
1557409577.1551678,24151,0.994140625
1557409579.8146863,24201,0.9921875
1557409582.4725645,24251,0.99609375
1557409585.151311,24301,0.9921875
1557409587.8088667,24351,0.990234375
1557409590.471694,24401,0.99609375
1557409593.1298096,24451,0.9912109375
1557409595.7971318,24501,0.9951171875
1557409598.4662747,24551,0.99609375
1557409601.129612,24601,0.9931640625
1557409603.7926984,24651,0.9912109375
1557409606.431036,24701,0.994140625
1557409609.0851278,24751,0.99609375
1557409611.7498124,24801,0.99609375
1557409614.403766,24851,0.9951171875
1557409617.073103,24901,0.99609375
1557409619.7370796,24951,0.9970703125
1557409624.937442,25001,0.9931640625
1557409627.6224794,25051,0.99609375
1557409630.3056188,25101,0.9951171875
1557409632.9705985,25151,0.9921875
1557409635.670517,25201,0.9970703125
1557409638.425829,25251,0.9931640625
1557409641.1223626,25301,0.99609375
1557409643.7933042,25351,0.9921875
1557409646.4645846,25401,0.99609375
1557409649.1078813,25451,0.9912109375
1557409651.7865052,25501,0.9990234375
1557409654.4498076,25551,0.9931640625
1557409657.141561,25601,0.9970703125
1557409659.9610155,25651,0.9951171875
1557409662.6736076,25701,0.998046875
1557409665.347878,25751,0.9951171875
1557409668.0509095,25801,0.99609375
1557409670.72417,25851,0.9912109375
1557409673.435143,25901,0.9931640625
1557409676.1240122,25951,0.99609375
1557409678.8199902,26001,0.998046875
1557409681.616524,26051,0.9970703125
1557409684.3252587,26101,0.9970703125
1557409687.10506,26151,0.9970703125
1557409689.8209803,26201,0.9990234375
1557409692.5404406,26251,0.994140625
1557409695.1982327,26301,0.994140625
1557409697.8614328,26351,0.99609375
1557409700.516413,26401,0.9951171875
1557409703.2003863,26451,0.990234375
1557409705.9044735,26501,0.99609375
1557409708.5795262,26551,0.9970703125
1557409711.2517884,26601,0.99609375
1557409713.917651,26651,0.9921875
1557409716.6525123,26701,0.9931640625
1557409719.3236716,26751,0.9931640625
1557409721.9926848,26801,0.9970703125
1557409724.6744952,26851,0.9912109375
1557409727.3450062,26901,0.99609375
1557409729.986379,26951,0.998046875
1557409732.685859,27001,0.9951171875
1557409735.3644278,27051,0.998046875
1557409738.049255,27101,0.9951171875
1557409740.697091,27151,0.9951171875
1557409743.3625073,27201,0.99609375
1557409746.027979,27251,0.9970703125
1557409748.6877463,27301,0.99609375
1557409751.3593576,27351,0.9912109375
1557409754.0216424,27401,0.990234375
1557409756.6851323,27451,0.99609375
1557409759.3451998,27501,0.9931640625
1557409762.020567,27551,0.9990234375
1557409764.6837175,27601,0.9970703125
1557409767.3428724,27651,0.994140625
1557409770.0057755,27701,0.99609375
1557409772.6740818,27751,0.99609375
1557409775.322441,27801,0.9931640625
1557409777.9822874,27851,0.9970703125
1557409780.6329262,27901,0.9921875
1557409783.2974505,27951,0.9931640625
1557409785.9604707,28001,0.9970703125
1557409788.6199343,28051,0.9990234375
1557409791.3009102,28101,0.9951171875
1557409794.0474794,28151,0.9990234375
1557409796.8315792,28201,0.9951171875
1557409799.7572012,28251,0.9931640625
1557409802.5580015,28301,0.9951171875
1557409805.26188,28351,0.9951171875
1557409807.9454699,28401,0.9912109375
1557409810.6360266,28451,0.9970703125
1557409813.3058414,28501,0.998046875
1557409815.9967825,28551,0.9951171875
1557409818.6561844,28601,0.9951171875
1557409821.328796,28651,0.994140625
1557409824.010854,28701,0.998046875
1557409826.690231,28751,0.99609375
1557409829.3743997,28801,0.9921875
1557409832.0375896,28851,0.9970703125
1557409834.7477975,28901,0.9931640625
1557409837.4271884,28951,0.99609375
1557409840.1051352,29001,0.99609375
1557409842.775765,29051,0.9951171875
1557409845.4461257,29101,0.998046875
1557409848.08259,29151,0.994140625
1557409850.782712,29201,0.9970703125
1557409853.489603,29251,0.9931640625
1557409856.219342,29301,0.99609375
1557409858.9213793,29351,0.9931640625
1557409861.6366951,29401,0.9970703125
1557409864.3320105,29451,0.9912109375
1557409867.0293067,29501,0.998046875
1557409869.7303529,29551,0.998046875
1557409872.4496317,29601,0.994140625
1557409875.1680686,29651,0.9951171875
1557409877.8702834,29701,0.998046875
1557409891.240659,29751,0.9931640625
1557409905.3429115,29801,0.986328125
1557409919.4193194,29851,0.9931640625
1557409933.5693595,29901,0.99609375
1557409947.6691754,29951,0.99609375
1557409964.8658206,30001,0.99609375


==> img/tensorboard/p3_tr_kloss.csv <==
Wall time,Step,Value
1557407673.8669643,1,51.220542907714844
1557407690.6984885,51,139.264892578125
1557407706.7170217,101,108.76521301269531
1557407722.6855767,151,92.89938354492188
1557407738.880105,201,86.57926940917969
1557407754.8806643,251,82.30218505859375
1557407770.898533,301,79.31491088867188
1557407786.8410623,351,77.2252197265625
1557407802.9127564,401,75.67256164550781
1557407819.1467338,451,74.63060760498047
1557407836.118671,501,74.28186798095703
1557407852.253334,551,72.89375305175781
1557407868.3000028,601,72.69078063964844
1557407884.2862499,651,72.33699035644531
1557407900.2789571,701,72.6628646850586
1557407916.2804732,751,72.66596221923828
1557407932.5192842,801,72.76243591308594
1557407948.8040178,851,72.85869598388672
1557407964.9104042,901,73.30023956298828
1557407981.070665,951,73.45101928710938
1557407997.0784907,1001,73.56314086914062
1557408013.4823678,1051,74.08025360107422
1557408029.6231005,1101,74.56185913085938
1557408045.757506,1151,74.51890563964844
1557408061.8682933,1201,74.09056091308594
1557408077.8861563,1251,74.95858764648438
1557408094.2316897,1301,74.84831237792969
1557408110.7211864,1351,75.0859375
1557408126.6927178,1401,75.1977767944336
1557408142.6762657,1451,74.49410247802734
1557408158.7207968,1501,74.59617614746094
1557408174.7693255,1551,74.80033111572266
1557408191.0068543,1601,74.10432434082031
1557408207.1023796,1651,73.79634857177734
1557408223.1299138,1701,73.32964324951172
1557408239.1764643,1751,73.04476165771484
1557408255.2179914,1801,72.67567443847656
1557408271.2695205,1851,72.07603454589844
1557408287.4160526,1901,72.0542221069336
1557408303.597575,1951,70.9053955078125
1557408319.701848,2001,71.08392333984375
1557408335.72438,2051,70.79029846191406
1557408351.9130085,2101,70.05015563964844
1557408368.0359437,2151,69.39896392822266
1557408384.0607388,2201,69.23345184326172
1557408395.0529642,2251,69.102783203125
1557408397.7118707,2301,69.2080078125
1557408400.369944,2351,68.7367935180664
1557408403.02693,2401,67.93831634521484
1557408405.6950376,2451,67.91925048828125
1557408408.3523679,2501,67.90547180175781
1557408411.0208468,2551,67.07846069335938
1557408413.6753087,2601,66.67974090576172
1557408416.3627572,2651,66.06817626953125
1557408419.0302868,2701,66.56233215332031
1557408421.6893926,2751,65.87165832519531
1557408424.3439655,2801,65.35216522216797
1557408427.0108042,2851,65.05342102050781
1557408429.6759715,2901,65.34833526611328
1557408432.3356118,2951,65.0805435180664
1557408434.99841,3001,64.62849426269531
1557408437.6633482,3051,64.3355712890625
1557408440.3333275,3101,63.53895568847656
1557408442.9861941,3151,64.07469177246094
1557408445.6411014,3201,63.77997589111328
1557408448.3050234,3251,63.524112701416016
1557408450.95999,3301,63.510833740234375
1557408453.6107898,3351,63.19956970214844
1557408456.2694643,3401,62.371253967285156
1557408458.9314022,3451,62.32640075683594
1557408461.6004574,3501,62.199562072753906
1557408464.2695963,3551,62.00033950805664
1557408466.9345188,3601,62.000831604003906
1557408469.6164238,3651,61.11991882324219
1557408472.2755246,3701,61.50526428222656
1557408474.9434354,3751,60.51509475708008
1557408477.6055403,3801,61.18971252441406
1557408480.2704608,3851,60.84850311279297
1557408482.9358277,3901,60.20393753051758
1557408485.5953496,3951,60.812950134277344
1557408488.2672517,4001,60.231082916259766
1557408490.940859,4051,60.24742889404297
1557408493.6178682,4101,59.7245979309082
1557408496.2812111,4151,59.69932174682617
1557408498.9486787,4201,59.84178161621094
1557408501.6201499,4251,59.34939193725586
1557408504.280298,4301,59.892574310302734
1557408506.9612405,4351,59.8560791015625
1557408509.628163,4401,59.010616302490234
1557408512.2956257,4451,59.12792205810547
1557408514.9245527,4501,58.32392501831055
1557408517.6008546,4551,57.90578842163086
1557408520.2637913,4601,58.89921188354492
1557408522.9397182,4651,58.18016815185547
1557408525.6082428,4701,58.16146469116211
1557408528.2726097,4751,57.780487060546875
1557408530.9471927,4801,58.0936393737793
1557408533.6119208,4851,58.073177337646484
1557408536.3192673,4901,58.01714324951172
1557408538.9794967,4951,57.19350814819336
1557408544.2112236,5001,57.427513122558594
1557408546.890286,5051,57.3280143737793
1557408549.5517645,5101,57.1297492980957
1557408552.2375164,5151,56.69918441772461
1557408554.9099255,5201,56.95627212524414
1557408557.5796003,5251,56.46052169799805
1557408560.2649298,5301,56.713687896728516
1557408562.919564,5351,56.229209899902344
1557408565.6047692,5401,56.661598205566406
1557408568.2861037,5451,56.25811004638672
1557408570.9648733,5501,56.3711051940918
1557408573.6380868,5551,56.527809143066406
1557408576.3060663,5601,56.09220504760742
1557408578.9817767,5651,56.245452880859375
1557408581.6415691,5701,55.244117736816406
1557408584.2967234,5751,55.688438415527344
1557408586.9652927,5801,55.079837799072266
1557408589.6346657,5851,55.384674072265625
1557408592.2975981,5901,54.77145767211914
1557408594.977087,5951,55.60853576660156
1557408597.6520286,6001,55.154781341552734
1557408600.336039,6051,54.82124328613281
1557408603.0937624,6101,54.68122482299805
1557408605.7629833,6151,55.01641082763672
1557408608.434368,6201,55.08283996582031
1557408611.1070154,6251,53.61928176879883
1557408613.7746768,6301,54.14970016479492
1557408616.4417183,6351,54.54368591308594
1557408619.1122108,6401,53.58234405517578
1557408621.7849984,6451,53.94806671142578
1557408624.4507735,6501,53.943973541259766
1557408627.1221564,6551,53.4561653137207
1557408629.7820678,6601,53.21849060058594
1557408632.450304,6651,53.858707427978516
1557408635.107858,6701,54.053794860839844
1557408637.7412293,6751,53.33122253417969
1557408640.4202611,6801,53.18238067626953
1557408643.0984635,6851,53.331321716308594
1557408645.7583342,6901,53.4407844543457
1557408648.414463,6951,52.90715789794922
1557408651.087154,7001,53.352783203125
1557408653.7555258,7051,53.39896011352539
1557408656.4256153,7101,52.78004837036133
1557408659.0982273,7151,52.619571685791016
1557408661.7776904,7201,53.00459289550781
1557408664.4469085,7251,52.903343200683594
1557408667.1106248,7301,52.76789093017578
1557408669.7842596,7351,52.62571334838867
1557408672.4546802,7401,52.61471939086914
1557408675.1359482,7451,51.86052322387695
1557408677.7974653,7501,52.4835090637207
1557408680.4723673,7551,52.221397399902344
1557408683.1443174,7601,52.54936599731445
1557408685.805106,7651,53.12898635864258
1557408688.4802952,7701,51.78215789794922
1557408691.1453967,7751,52.02422332763672
1557408693.8321047,7801,52.31241226196289
1557408696.514417,7851,52.743160247802734
1557408699.1778967,7901,51.49345397949219
1557408701.850412,7951,52.459556579589844
1557408704.5254502,8001,52.177066802978516
1557408707.1999831,8051,50.78961181640625
1557408709.859122,8101,51.7080078125
1557408712.5315654,8151,51.54386901855469
1557408715.1922011,8201,51.52645492553711
1557408717.8682027,8251,51.1849479675293
1557408720.5407314,8301,51.41551208496094
1557408723.2115536,8351,51.444149017333984
1557408725.879343,8401,50.78822326660156
1557408728.5456817,8451,51.06035232543945
1557408731.2284813,8501,50.843658447265625
1557408733.904114,8551,51.247039794921875
1557408736.5784986,8601,50.83383560180664
1557408739.242297,8651,50.39405822753906
1557408741.9050553,8701,50.901676177978516
1557408744.5771701,8751,50.66455078125
1557408747.248751,8801,50.5770378112793
1557408749.9142194,8851,49.974945068359375
1557408752.575237,8901,50.70195388793945
1557408755.251041,8951,50.26774978637695
1557408757.8814728,9001,50.484745025634766
1557408760.553411,9051,50.07147979736328
1557408763.219663,9101,50.460304260253906
1557408765.8922625,9151,49.300743103027344
1557408768.558508,9201,50.44059371948242
1557408771.2224312,9251,49.90638732910156
1557408773.8930523,9301,49.86011505126953
1557408776.5662777,9351,50.07489013671875
1557408779.2257793,9401,49.19225311279297
1557408781.904858,9451,49.496299743652344
1557408784.576663,9501,50.14358139038086
1557408787.2366624,9551,49.48896408081055
1557408789.9063158,9601,49.52408218383789
1557408792.5673356,9651,49.602848052978516
1557408795.2314086,9701,49.68764877319336
1557408797.9214394,9751,49.51572036743164
1557408800.6119237,9801,49.24930953979492
1557408803.2776256,9851,49.100162506103516
1557408805.9656413,9901,49.36836624145508
1557408808.6260445,9951,50.01881408691406
1557408813.88738,10001,49.552391052246094
1557408816.622748,10051,49.805355072021484
1557408819.296614,10101,49.295005798339844
1557408821.9757957,10151,49.417057037353516
1557408824.6607318,10201,48.4554443359375
1557408827.3312895,10251,49.936336517333984
1557408830.0016375,10301,48.749656677246094
1557408832.673389,10351,49.10013961791992
1557408835.4613101,10401,49.300262451171875
1557408838.1502104,10451,48.530696868896484
1557408840.807151,10501,48.81827163696289
1557408843.4788363,10551,48.8217887878418
1557408846.1634624,10601,49.2468147277832
1557408848.8223634,10651,48.30498504638672
1557408851.5110645,10701,49.13710021972656
1557408854.1705036,10751,48.84638595581055
1557408856.8375616,10801,49.12071990966797
1557408859.5122094,10851,49.00713348388672
1557408862.1865394,10901,48.29172134399414
1557408864.8600032,10951,48.698768615722656
1557408867.5288827,11001,48.794551849365234
1557408870.198789,11051,48.38862609863281
1557408872.872227,11101,48.4448356628418
1557408875.542069,11151,48.543121337890625
1557408878.214153,11201,48.10140609741211
1557408880.8677068,11251,48.26441192626953
1557408883.5368059,11301,47.84593200683594
1557408886.2121637,11351,47.802005767822266
1557408888.865541,11401,47.71833419799805
1557408891.5320723,11451,48.594844818115234
1557408894.2106054,11501,48.40867233276367
1557408896.8770168,11551,47.726985931396484
1557408899.5490038,11601,47.6785774230957
1557408902.2107182,11651,48.243141174316406
1557408904.877443,11701,47.74964904785156
1557408907.537998,11751,47.32512664794922
1557408910.2039201,11801,47.82044982910156
1557408912.8734949,11851,47.238487243652344
1557408915.5604544,11901,47.3032112121582
1557408918.2166438,11951,47.806304931640625
1557408920.9056165,12001,47.262969970703125
1557408923.5827112,12051,47.594764709472656
1557408926.2702076,12101,48.05182647705078
1557408928.929055,12151,46.98329162597656
1557408931.608105,12201,47.127498626708984
1557408934.3087242,12251,47.45262145996094
1557408936.996134,12301,47.09132385253906
1557408939.6728542,12351,47.07722473144531
1557408942.3430846,12401,48.21056365966797
1557408945.0144525,12451,47.92969512939453
1557408947.6975598,12501,47.45009994506836
1557408950.3895657,12551,47.3456916809082
1557408953.065704,12601,47.20341491699219
1557408955.7343621,12651,47.31421661376953
1557408958.4126048,12701,47.481048583984375
1557408961.0831068,12751,46.816646575927734
1557408963.7831438,12801,48.178001403808594
1557408966.4570358,12851,46.4134521484375
1557408969.127557,12901,46.9793701171875
1557408971.8185472,12951,47.00331497192383
1557408974.5009282,13001,46.553077697753906
1557408977.1803658,13051,47.345191955566406
1557408979.9016418,13101,47.58404541015625
1557408982.5754805,13151,46.92701721191406
1557408985.2843869,13201,46.484527587890625
1557408987.9722524,13251,47.22702407836914
1557408990.6538424,13301,46.76533126831055
1557408993.326894,13351,46.59097671508789
1557408996.0156145,13401,46.469581604003906
1557408998.6966872,13451,46.37569046020508
1557409001.3597372,13501,46.28502655029297
1557409004.0386271,13551,46.352535247802734
1557409006.7436733,13601,46.7930793762207
1557409009.4285746,13651,46.96247100830078
1557409012.090369,13701,45.99576950073242
1557409014.744597,13751,47.08634567260742
1557409017.4156597,13801,46.276790618896484
1557409020.0814593,13851,46.403404235839844
1557409022.744295,13901,45.99604797363281
1557409025.4034142,13951,45.85841751098633
1557409028.052734,14001,46.208763122558594
1557409030.7160788,14051,46.056175231933594
1557409033.3804495,14101,47.06024169921875
1557409036.053734,14151,46.454345703125
1557409038.753008,14201,45.56754684448242
1557409041.440284,14251,46.09832000732422
1557409044.104186,14301,46.30181121826172
1557409046.8031085,14351,46.588924407958984
1557409049.483,14401,46.16325378417969
1557409052.1716812,14451,46.50261306762695
1557409054.8835723,14501,46.30539321899414
1557409057.5783217,14551,46.1120719909668
1557409060.2324202,14601,45.3475227355957
1557409062.892402,14651,45.867435455322266
1557409065.5519571,14701,45.477294921875
1557409068.206487,14751,45.72273635864258
1557409070.8742023,14801,45.82303237915039
1557409073.5374491,14851,45.87155532836914
1557409076.2311418,14901,45.5446662902832
1557409078.8930407,14951,45.16951370239258
1557409084.14995,15001,45.897918701171875
1557409086.82127,15051,45.72641372680664
1557409089.4876866,15101,45.704776763916016
1557409092.1476052,15151,45.60505294799805
1557409094.7969606,15201,46.20092010498047
1557409097.4704237,15251,45.72949981689453
1557409100.1243768,15301,45.62053298950195
1557409102.7759054,15351,46.2670783996582
1557409105.4368472,15401,45.222415924072266
1557409108.091566,15451,45.99866485595703
1557409110.760488,15501,45.68889617919922
1557409113.411666,15551,45.462730407714844
1557409116.0699086,15601,45.27431106567383
1557409118.7244828,15651,45.404056549072266
1557409121.3468194,15701,45.87779998779297
1557409123.9959478,15751,45.28099060058594
1557409126.6578557,15801,46.14625549316406
1557409129.3106284,15851,45.81121826171875
1557409131.9694014,15901,45.36279296875
1557409134.6178715,15951,44.97217559814453
1557409137.2854705,16001,44.72012710571289
1557409139.9581013,16051,45.06170654296875
1557409142.6208477,16101,44.76414489746094
1557409145.2921486,16151,45.16399002075195
1557409147.9550548,16201,45.31160354614258
1557409150.6145508,16251,44.34636688232422
1557409153.3081539,16301,45.01789855957031
1557409155.9751234,16351,45.3490104675293
1557409158.7117624,16401,44.48401641845703
1557409161.511229,16451,44.94172286987305
1557409164.23698,16501,44.90187072753906
1557409166.9512787,16551,45.15547180175781
1557409169.6564713,16601,44.81023025512695
1557409172.352233,16651,44.1763916015625
1557409175.0840073,16701,44.90888595581055
1557409177.8255007,16751,44.321311950683594
1557409180.5254405,16801,44.808860778808594
1557409183.2044985,16851,44.14048767089844
1557409185.9619243,16901,44.240142822265625
1557409188.6518395,16951,45.0325813293457
1557409191.3318107,17001,44.802520751953125
1557409193.996733,17051,45.10039138793945
1557409196.649729,17101,44.700164794921875
1557409199.3336895,17151,44.789703369140625
1557409202.0229015,17201,44.91914749145508
1557409204.7122655,17251,44.805084228515625
1557409207.3733191,17301,45.08667755126953
1557409210.062969,17351,44.14181900024414
1557409212.7366986,17401,44.03158187866211
1557409215.396605,17451,44.0677604675293
1557409218.0748382,17501,44.54792785644531
1557409220.747775,17551,44.23273468017578
1557409223.4203157,17601,44.45710754394531
1557409226.1004453,17651,44.82771682739258
1557409228.7777405,17701,44.14989471435547
1557409231.4456463,17751,45.179840087890625
1557409234.1135879,17801,44.608795166015625
1557409236.772491,17851,44.26820373535156
1557409239.4324315,17901,44.45415115356445
1557409242.0513523,17951,44.370601654052734
1557409244.731322,18001,44.509952545166016
1557409247.4076192,18051,44.338260650634766
1557409250.0760453,18101,44.45484161376953
1557409252.7457623,18151,44.21747589111328
1557409255.408772,18201,44.469970703125
1557409258.0998557,18251,44.66633605957031
1557409260.8194995,18301,44.08262252807617
1557409263.5199223,18351,43.946292877197266
1557409266.2048705,18401,44.66164779663086
1557409268.882796,18451,44.18585205078125
1557409271.5571058,18501,43.96614456176758
1557409274.2462995,18551,43.867454528808594
1557409276.9150093,18601,43.51042175292969
1557409279.587369,18651,44.190921783447266
1557409282.2585793,18701,43.9797248840332
1557409284.9267192,18751,44.25810623168945
1557409287.607363,18801,43.468421936035156
1557409290.2748199,18851,43.78749465942383
1557409292.9402509,18901,43.893280029296875
1557409295.6210053,18951,43.268226623535156
1557409298.312736,19001,43.51543426513672
1557409301.0066757,19051,43.886749267578125
1557409303.694578,19101,43.86378479003906
1557409306.363931,19151,44.403602600097656
1557409309.0243118,19201,44.355308532714844
1557409311.6903157,19251,43.92310333251953
1557409314.3654988,19301,44.00279998779297
1557409317.0326312,19351,43.45581817626953
1557409319.7031934,19401,42.851593017578125
1557409322.3739684,19451,44.090599060058594
1557409325.06853,19501,43.73512649536133
1557409327.7691312,19551,43.840843200683594
1557409330.4866993,19601,43.34390640258789
1557409333.1634638,19651,43.813785552978516
1557409335.8389466,19701,44.29487609863281
1557409338.5019193,19751,43.548065185546875
1557409341.1621473,19801,44.01307678222656
1557409343.83665,19851,44.4208984375
1557409346.5186481,19901,43.257686614990234
1557409349.1911063,19951,43.3160285949707
1557409354.5455573,20001,43.06830978393555
1557409357.2141638,20051,43.161766052246094
1557409359.8945143,20101,43.31986618041992
1557409362.5731869,20151,43.61067581176758
1557409365.2114217,20201,44.04848098754883
1557409367.887642,20251,42.631778717041016
1557409370.5449624,20301,43.004913330078125
1557409373.2302048,20351,43.36093521118164
1557409375.9168212,20401,43.217769622802734
1557409378.606467,20451,43.14793014526367
1557409381.32257,20501,43.358863830566406
1557409383.9895916,20551,43.57672119140625
1557409386.6583035,20601,43.30659103393555
1557409389.333408,20651,43.56727981567383
1557409392.0108187,20701,43.20037841796875
1557409394.7159262,20751,43.098487854003906
1557409397.3868642,20801,43.079227447509766
1557409400.0559785,20851,42.478370666503906
1557409402.720205,20901,43.129547119140625
1557409405.4003289,20951,43.27874755859375
1557409408.07434,21001,43.2881965637207
1557409410.740016,21051,42.274967193603516
1557409413.404586,21101,43.218505859375
1557409416.0761282,21151,42.7231559753418
1557409418.7563689,21201,43.22554016113281
1557409421.4307268,21251,42.797637939453125
1557409424.1101313,21301,43.50043487548828
1557409426.7882595,21351,42.94757080078125
1557409429.4762537,21401,42.893795013427734
1557409432.144564,21451,42.480377197265625
1557409434.8065643,21501,43.089088439941406
1557409437.4893672,21551,42.54712677001953
1557409440.163107,21601,43.13685607910156
1557409442.8391562,21651,42.73808670043945
1557409445.5040607,21701,42.44701385498047
1557409448.172586,21751,42.88593673706055
1557409450.8400028,21801,42.95656967163086
1557409453.5122826,21851,42.70764923095703
1557409456.2196836,21901,43.1795654296875
1557409458.8969772,21951,42.65304183959961
1557409461.6175685,22001,42.33000564575195
1557409464.4223032,22051,42.71240234375
1557409467.272219,22101,42.45089340209961
1557409469.9880354,22151,42.811126708984375
1557409472.6569607,22201,42.79194641113281
1557409475.3914554,22251,42.124263763427734
1557409478.0864124,22301,42.318965911865234
1557409480.742335,22351,42.79620361328125
1557409483.437633,22401,42.94096374511719
1557409486.2545311,22451,42.4164924621582
1557409488.921444,22501,42.210350036621094
1557409491.605319,22551,42.79840850830078
1557409494.2972229,22601,42.27446746826172
1557409496.9881623,22651,42.72559356689453
1557409499.6528146,22701,43.070072174072266
1557409502.3101745,22751,42.82196044921875
1557409505.0032835,22801,42.642234802246094
1557409507.700987,22851,42.150665283203125
1557409510.4161503,22901,42.193389892578125
1557409513.09011,22951,41.83205795288086
1557409515.7976365,23001,42.7520637512207
1557409518.5021503,23051,42.07133483886719
1557409521.1721067,23101,42.420379638671875
1557409523.832717,23151,42.185028076171875
1557409526.5084212,23201,42.52591323852539
1557409529.1716907,23251,42.42927932739258
1557409531.842055,23301,41.853172302246094
1557409534.521341,23351,42.45930480957031
1557409537.2005978,23401,42.43464660644531
1557409539.8579085,23451,41.76243209838867
1557409542.5165522,23501,42.208595275878906
1557409545.1863296,23551,41.467552185058594
1557409547.846685,23601,42.31167221069336
1557409550.5077717,23651,41.70582962036133
1557409553.174734,23701,42.157169342041016
1557409555.8485746,23751,41.95906066894531
1557409558.505828,23801,41.7413215637207
1557409561.1888642,23851,41.76691436767578
1557409563.843631,23901,42.75843811035156
1557409566.5134041,23951,42.22520065307617
1557409569.172178,24001,42.32781982421875
1557409571.834843,24051,42.22158432006836
1557409574.4937727,24101,41.69261169433594
1557409577.1551678,24151,42.38155746459961
1557409579.8146863,24201,42.1092414855957
1557409582.4725645,24251,41.80702209472656
1557409585.151311,24301,41.90229034423828
1557409587.8088667,24351,41.9793701171875
1557409590.471694,24401,41.5594367980957
1557409593.1298096,24451,41.64038848876953
1557409595.7971318,24501,42.396759033203125
1557409598.4662747,24551,42.54376983642578
1557409601.129612,24601,42.28386306762695
1557409603.7926984,24651,41.8140869140625
1557409606.431036,24701,41.37450408935547
1557409609.0851278,24751,41.996952056884766
1557409611.7498124,24801,42.21208190917969
1557409614.403766,24851,41.432281494140625
1557409617.073103,24901,41.815826416015625
1557409619.7370796,24951,41.74236297607422
1557409624.937442,25001,41.80272674560547
1557409627.6224794,25051,42.07958221435547
1557409630.3056188,25101,41.83869934082031
1557409632.9705985,25151,42.02198028564453
1557409635.670517,25201,41.863380432128906
1557409638.425829,25251,41.85686492919922
1557409641.1223626,25301,42.07527160644531
1557409643.7933042,25351,41.50254821777344
1557409646.4645846,25401,42.46099853515625
1557409649.1078813,25451,41.44450759887695
1557409651.7865052,25501,42.22837448120117
1557409654.4498076,25551,41.277618408203125
1557409657.141561,25601,41.270267486572266
1557409659.9610155,25651,41.651519775390625
1557409662.6736076,25701,41.760215759277344
1557409665.347878,25751,41.766136169433594
1557409668.0509095,25801,41.444122314453125
1557409670.72417,25851,41.44744873046875
1557409673.435143,25901,41.52338409423828
1557409676.1240122,25951,41.353389739990234
1557409678.8199902,26001,41.37961196899414
1557409681.616524,26051,41.3428840637207
1557409684.3252587,26101,41.1870002746582
1557409687.10506,26151,41.2906494140625
1557409689.8209803,26201,41.17375183105469
1557409692.5404406,26251,41.13063049316406
1557409695.1982327,26301,41.226436614990234
1557409697.8614328,26351,41.27646255493164
1557409700.516413,26401,41.15095138549805
1557409703.2003863,26451,41.442691802978516
1557409705.9044735,26501,41.13515090942383
1557409708.5795262,26551,41.043209075927734
1557409711.2517884,26601,41.15239334106445
1557409713.917651,26651,41.38247299194336
1557409716.6525123,26701,41.11846160888672
1557409719.3236716,26751,41.60728454589844
1557409721.9926848,26801,41.195838928222656
1557409724.6744952,26851,40.9076042175293
1557409727.3450062,26901,41.43758010864258
1557409729.986379,26951,41.122779846191406
1557409732.685859,27001,41.82618713378906
1557409735.3644278,27051,41.27003479003906
1557409738.049255,27101,41.124698638916016
1557409740.697091,27151,41.00103759765625
1557409743.3625073,27201,41.08384704589844
1557409746.027979,27251,40.98070526123047
1557409748.6877463,27301,40.84455871582031
1557409751.3593576,27351,40.646385192871094
1557409754.0216424,27401,41.07759094238281
1557409756.6851323,27451,41.67035675048828
1557409759.3451998,27501,41.238250732421875
1557409762.020567,27551,40.72338104248047
1557409764.6837175,27601,41.16183853149414
1557409767.3428724,27651,40.962669372558594
1557409770.0057755,27701,41.03746032714844
1557409772.6740818,27751,40.82073974609375
1557409775.322441,27801,41.18541717529297
1557409777.9822874,27851,41.71610641479492
1557409780.6329262,27901,41.55282211303711
1557409783.2974505,27951,40.48068618774414
1557409785.9604707,28001,40.99046325683594
1557409788.6199343,28051,40.77687454223633
1557409791.3009102,28101,40.201236724853516
1557409794.0474794,28151,41.13217544555664
1557409796.8315792,28201,40.877403259277344
1557409799.7572012,28251,41.229801177978516
1557409802.5580015,28301,41.000335693359375
1557409805.26188,28351,40.64418029785156
1557409807.9454699,28401,41.55313491821289
1557409810.6360266,28451,41.516151428222656
1557409813.3058414,28501,40.656700134277344
1557409815.9967825,28551,41.075782775878906
1557409818.6561844,28601,41.25536346435547
1557409821.328796,28651,40.82164001464844
1557409824.010854,28701,40.74399185180664
1557409826.690231,28751,41.65852737426758
1557409829.3743997,28801,40.35853576660156
1557409832.0375896,28851,41.033203125
1557409834.7477975,28901,41.27851104736328
1557409837.4271884,28951,40.64418029785156
1557409840.1051352,29001,40.758731842041016
1557409842.775765,29051,40.785316467285156
1557409845.4461257,29101,40.545867919921875
1557409848.08259,29151,41.23366165161133
1557409850.782712,29201,40.558921813964844
1557409853.489603,29251,41.61556625366211
1557409856.219342,29301,40.1372184753418
1557409858.9213793,29351,41.03605270385742
1557409861.6366951,29401,40.833351135253906
1557409864.3320105,29451,40.96963119506836
1557409867.0293067,29501,41.09844207763672
1557409869.7303529,29551,40.48855209350586
1557409872.4496317,29601,40.727169036865234
1557409875.1680686,29651,40.622737884521484
1557409877.8702834,29701,40.18913269042969
1557409891.240659,29751,40.908790588378906
1557409905.3429115,29801,40.23286437988281
1557409919.4193194,29851,40.33500671386719
1557409933.5693595,29901,40.367794036865234
1557409947.6691754,29951,40.67957305908203
1557409964.8658206,30001,40.998069763183594


==> img/tensorboard/p3_tr_tloss.csv <==
Wall time,Step,Value
1557407673.8669643,1,64.92916107177734
1557407690.6984885,51,20.17386245727539
1557407706.7170217,101,18.88338851928711
1557407722.6855767,151,18.32215118408203
1557407738.880105,201,17.74091339111328
1557407754.8806643,251,17.174484252929688
1557407770.898533,301,16.741992950439453
1557407786.8410623,351,16.164966583251953
1557407802.9127564,401,15.61271858215332
1557407819.1467338,451,14.981538772583008
1557407836.118671,501,14.360645294189453
1557407852.253334,551,13.746672630310059
1557407868.3000028,601,12.937297821044922
1557407884.2862499,651,12.26546859741211
1557407900.2789571,701,11.44977855682373
1557407916.2804732,751,10.681364059448242
1557407932.5192842,801,9.96605110168457
1557407948.8040178,851,9.066221237182617
1557407964.9104042,901,8.323166847229004
1557407981.070665,951,7.482893943786621
1557407997.0784907,1001,6.682239055633545
1557408013.4823678,1051,5.975590705871582
1557408029.6231005,1101,5.216846942901611
1557408045.757506,1151,4.556574821472168
1557408061.8682933,1201,3.9500622749328613
1557408077.8861563,1251,3.390033483505249
1557408094.2316897,1301,2.87833309173584
1557408110.7211864,1351,2.45351243019104
1557408126.6927178,1401,2.053602933883667
1557408142.6762657,1451,1.725839614868164
1557408158.7207968,1501,1.4881258010864258
1557408174.7693255,1551,1.2290763854980469
1557408191.0068543,1601,1.040880560874939
1557408207.1023796,1651,0.9029179811477661
1557408223.1299138,1701,0.7591506838798523
1557408239.1764643,1751,0.6874150633811951
1557408255.2179914,1801,0.6069583296775818
1557408271.2695205,1851,0.5514546632766724
1557408287.4160526,1901,0.5104361176490784
1557408303.597575,1951,0.47454214096069336
1557408319.701848,2001,0.446902871131897
1557408335.72438,2051,0.44694018363952637
1557408351.9130085,2101,0.4241889417171478
1557408368.0359437,2151,0.42838042974472046
1557408384.0607388,2201,0.41623765230178833
1557408395.0529642,2251,0.40686315298080444
1557408397.7118707,2301,0.39338219165802
1557408400.369944,2351,0.4069426953792572
1557408403.02693,2401,0.37372201681137085
1557408405.6950376,2451,0.37264591455459595
1557408408.3523679,2501,0.37103813886642456
1557408411.0208468,2551,0.36985108256340027
1557408413.6753087,2601,0.36671966314315796
1557408416.3627572,2651,0.3688790202140808
1557408419.0302868,2701,0.3812428414821625
1557408421.6893926,2751,0.3524503707885742
1557408424.3439655,2801,0.3572666347026825
1557408427.0108042,2851,0.3535362184047699
1557408429.6759715,2901,0.36825141310691833
1557408432.3356118,2951,0.3379511535167694
1557408434.99841,3001,0.3609858453273773
1557408437.6633482,3051,0.34948986768722534
1557408440.3333275,3101,0.343637079000473
1557408442.9861941,3151,0.3501793146133423
1557408445.6411014,3201,0.3423062264919281
1557408448.3050234,3251,0.3341330885887146
1557408450.95999,3301,0.3424609899520874
1557408453.6107898,3351,0.332416296005249
1557408456.2694643,3401,0.3345913589000702
1557408458.9314022,3451,0.3323950171470642
1557408461.6004574,3501,0.343416690826416
1557408464.2695963,3551,0.33081215620040894
1557408466.9345188,3601,0.34109318256378174
1557408469.6164238,3651,0.31856390833854675
1557408472.2755246,3701,0.3280842900276184
1557408474.9434354,3751,0.3266911506652832
1557408477.6055403,3801,0.31815996766090393
1557408480.2704608,3851,0.31338098645210266
1557408482.9358277,3901,0.3144700527191162
1557408485.5953496,3951,0.32976213097572327
1557408488.2672517,4001,0.3076329231262207
1557408490.940859,4051,0.313376247882843
1557408493.6178682,4101,0.3088430166244507
1557408496.2812111,4151,0.30065232515335083
1557408498.9486787,4201,0.30913519859313965
1557408501.6201499,4251,0.3028380870819092
1557408504.280298,4301,0.3137790560722351
1557408506.9612405,4351,0.29906052350997925
1557408509.628163,4401,0.31399405002593994
1557408512.2956257,4451,0.2926672399044037
1557408514.9245527,4501,0.3008233308792114
1557408517.6008546,4551,0.3017134666442871
1557408520.2637913,4601,0.3015507459640503
1557408522.9397182,4651,0.3050696849822998
1557408525.6082428,4701,0.28660428524017334
1557408528.2726097,4751,0.2868238389492035
1557408530.9471927,4801,0.2907561957836151
1557408533.6119208,4851,0.3017303943634033
1557408536.3192673,4901,0.2967219352722168
1557408538.9794967,4951,0.28286513686180115
1557408544.2112236,5001,0.2918996214866638
1557408546.890286,5051,0.2871323823928833
1557408549.5517645,5101,0.28465551137924194
1557408552.2375164,5151,0.28778406977653503
1557408554.9099255,5201,0.2910435199737549
1557408557.5796003,5251,0.2854011058807373
1557408560.2649298,5301,0.2855325937271118
1557408562.919564,5351,0.27503088116645813
1557408565.6047692,5401,0.28061434626579285
1557408568.2861037,5451,0.2781559228897095
1557408570.9648733,5501,0.2790934145450592
1557408573.6380868,5551,0.2768135964870453
1557408576.3060663,5601,0.28743109107017517
1557408578.9817767,5651,0.2720944881439209
1557408581.6415691,5701,0.26906082034111023
1557408584.2967234,5751,0.2828983664512634
1557408586.9652927,5801,0.2703995704650879
1557408589.6346657,5851,0.2747364640235901
1557408592.2975981,5901,0.289188951253891
1557408594.977087,5951,0.2657526731491089
1557408597.6520286,6001,0.27342140674591064
1557408600.336039,6051,0.27365919947624207
1557408603.0937624,6101,0.2813206911087036
1557408605.7629833,6151,0.27203160524368286
1557408608.434368,6201,0.2642374634742737
1557408611.1070154,6251,0.26147353649139404
1557408613.7746768,6301,0.26540762186050415
1557408616.4417183,6351,0.26985710859298706
1557408619.1122108,6401,0.27453887462615967
1557408621.7849984,6451,0.27577582001686096
1557408624.4507735,6501,0.25373250246047974
1557408627.1221564,6551,0.25369367003440857
1557408629.7820678,6601,0.25447678565979004
1557408632.450304,6651,0.26268160343170166
1557408635.107858,6701,0.27244752645492554
1557408637.7412293,6751,0.25878140330314636
1557408640.4202611,6801,0.24556367099285126
1557408643.0984635,6851,0.26150691509246826
1557408645.7583342,6901,0.25588250160217285
1557408648.414463,6951,0.2500947117805481
1557408651.087154,7001,0.2658195495605469
1557408653.7555258,7051,0.2530016601085663
1557408656.4256153,7101,0.26111310720443726
1557408659.0982273,7151,0.25100502371788025
1557408661.7776904,7201,0.25110021233558655
1557408664.4469085,7251,0.260667085647583
1557408667.1106248,7301,0.25780871510505676
1557408669.7842596,7351,0.26427149772644043
1557408672.4546802,7401,0.24807505309581757
1557408675.1359482,7451,0.24461261928081512
1557408677.7974653,7501,0.26325538754463196
1557408680.4723673,7551,0.24965736269950867
1557408683.1443174,7601,0.256157785654068
1557408685.805106,7651,0.24982577562332153
1557408688.4802952,7701,0.2660016119480133
1557408691.1453967,7751,0.2458956241607666
1557408693.8321047,7801,0.26092904806137085
1557408696.514417,7851,0.24971692264080048
1557408699.1778967,7901,0.24711111187934875
1557408701.850412,7951,0.256513774394989
1557408704.5254502,8001,0.2529788017272949
1557408707.1999831,8051,0.24344059824943542
1557408709.859122,8101,0.2453828901052475
1557408712.5315654,8151,0.241339311003685
1557408715.1922011,8201,0.248254656791687
1557408717.8682027,8251,0.24325776100158691
1557408720.5407314,8301,0.25046300888061523
1557408723.2115536,8351,0.2469320297241211
1557408725.879343,8401,0.23957692086696625
1557408728.5456817,8451,0.2518661618232727
1557408731.2284813,8501,0.2427850067615509
1557408733.904114,8551,0.24586550891399384
1557408736.5784986,8601,0.24761295318603516
1557408739.242297,8651,0.23991751670837402
1557408741.9050553,8701,0.24470263719558716
1557408744.5771701,8751,0.24009379744529724
1557408747.248751,8801,0.2381381094455719
1557408749.9142194,8851,0.23651766777038574
1557408752.575237,8901,0.24513928592205048
1557408755.251041,8951,0.23873476684093475
1557408757.8814728,9001,0.25021225214004517
1557408760.553411,9051,0.23509882390499115
1557408763.219663,9101,0.24515311419963837
1557408765.8922625,9151,0.2259092777967453
1557408768.558508,9201,0.23664361238479614
1557408771.2224312,9251,0.23790614306926727
1557408773.8930523,9301,0.23845809698104858
1557408776.5662777,9351,0.23801223933696747
1557408779.2257793,9401,0.23303411900997162
1557408781.904858,9451,0.2389434278011322
1557408784.576663,9501,0.23429875075817108
1557408787.2366624,9551,0.23310141265392303
1557408789.9063158,9601,0.232211634516716
1557408792.5673356,9651,0.22712010145187378
1557408795.2314086,9701,0.23112134635448456
1557408797.9214394,9751,0.23157209157943726
1557408800.6119237,9801,0.23228389024734497
1557408803.2776256,9851,0.2316245138645172
1557408805.9656413,9901,0.2366998791694641
1557408808.6260445,9951,0.22491145133972168
1557408813.88738,10001,0.2287481725215912
1557408816.622748,10051,0.23525351285934448
1557408819.296614,10101,0.22888466715812683
1557408821.9757957,10151,0.2359326183795929
1557408824.6607318,10201,0.22831863164901733
1557408827.3312895,10251,0.24010801315307617
1557408830.0016375,10301,0.22919093072414398
1557408832.673389,10351,0.22741562128067017
1557408835.4613101,10401,0.22683028876781464
1557408838.1502104,10451,0.22891536355018616
1557408840.807151,10501,0.22122380137443542
1557408843.4788363,10551,0.23178915679454803
1557408846.1634624,10601,0.23379215598106384
1557408848.8223634,10651,0.23686787486076355
1557408851.5110645,10701,0.23002561926841736
1557408854.1705036,10751,0.22258365154266357
1557408856.8375616,10801,0.22624318301677704
1557408859.5122094,10851,0.2324478030204773
1557408862.1865394,10901,0.2258250117301941
1557408864.8600032,10951,0.22812144458293915
1557408867.5288827,11001,0.22103050351142883
1557408870.198789,11051,0.22406068444252014
1557408872.872227,11101,0.22598199546337128
1557408875.542069,11151,0.22874370217323303
1557408878.214153,11201,0.21612899005413055
1557408880.8677068,11251,0.2278701364994049
1557408883.5368059,11301,0.2276783287525177
1557408886.2121637,11351,0.21843880414962769
1557408888.865541,11401,0.2216632068157196
1557408891.5320723,11451,0.22323273122310638
1557408894.2106054,11501,0.2220471352338791
1557408896.8770168,11551,0.21886387467384338
1557408899.5490038,11601,0.22520220279693604
1557408902.2107182,11651,0.22018049657344818
1557408904.877443,11701,0.23864853382110596
1557408907.537998,11751,0.2222130298614502
1557408910.2039201,11801,0.22858881950378418
1557408912.8734949,11851,0.2220795452594757
1557408915.5604544,11901,0.21858243644237518
1557408918.2166438,11951,0.22098694741725922
1557408920.9056165,12001,0.21369346976280212
1557408923.5827112,12051,0.21347126364707947
1557408926.2702076,12101,0.21788915991783142
1557408928.929055,12151,0.21564850211143494
1557408931.608105,12201,0.22080878913402557
1557408934.3087242,12251,0.2177804410457611
1557408936.996134,12301,0.210760235786438
1557408939.6728542,12351,0.21254472434520721
1557408942.3430846,12401,0.2242748737335205
1557408945.0144525,12451,0.21762320399284363
1557408947.6975598,12501,0.21481530368328094
1557408950.3895657,12551,0.2243400663137436
1557408953.065704,12601,0.21678349375724792
1557408955.7343621,12651,0.21560411155223846
1557408958.4126048,12701,0.21931330859661102
1557408961.0831068,12751,0.21577732264995575
1557408963.7831438,12801,0.21230338513851166
1557408966.4570358,12851,0.2223222255706787
1557408969.127557,12901,0.21394893527030945
1557408971.8185472,12951,0.22252419590950012
1557408974.5009282,13001,0.2151855081319809
1557408977.1803658,13051,0.21279726922512054
1557408979.9016418,13101,0.21100382506847382
1557408982.5754805,13151,0.20919924974441528
1557408985.2843869,13201,0.2089700996875763
1557408987.9722524,13251,0.21320369839668274
1557408990.6538424,13301,0.21132342517375946
1557408993.326894,13351,0.21511730551719666
1557408996.0156145,13401,0.2138247936964035
1557408998.6966872,13451,0.2141304314136505
1557409001.3597372,13501,0.21171724796295166
1557409004.0386271,13551,0.21450060606002808
1557409006.7436733,13601,0.22128450870513916
1557409009.4285746,13651,0.20705395936965942
1557409012.090369,13701,0.2079159915447235
1557409014.744597,13751,0.2118823528289795
1557409017.4156597,13801,0.21221303939819336
1557409020.0814593,13851,0.21771852672100067
1557409022.744295,13901,0.20709633827209473
1557409025.4034142,13951,0.20741605758666992
1557409028.052734,14001,0.21298103034496307
1557409030.7160788,14051,0.20299367606639862
1557409033.3804495,14101,0.21552476286888123
1557409036.053734,14151,0.22037427127361298
1557409038.753008,14201,0.20781314373016357
1557409041.440284,14251,0.20468035340309143
1557409044.104186,14301,0.21155178546905518
1557409046.8031085,14351,0.20626530051231384
1557409049.483,14401,0.20699408650398254
1557409052.1716812,14451,0.20803150534629822
1557409054.8835723,14501,0.20476645231246948
1557409057.5783217,14551,0.2086227387189865
1557409060.2324202,14601,0.20838290452957153
1557409062.892402,14651,0.2055942863225937
1557409065.5519571,14701,0.20621179044246674
1557409068.206487,14751,0.20858657360076904
1557409070.8742023,14801,0.20902101695537567
1557409073.5374491,14851,0.21124844253063202
1557409076.2311418,14901,0.20177587866783142
1557409078.8930407,14951,0.2018667757511139
1557409084.14995,15001,0.20494040846824646
1557409086.82127,15051,0.20861302316188812
1557409089.4876866,15101,0.20511803030967712
1557409092.1476052,15151,0.20896965265274048
1557409094.7969606,15201,0.20396137237548828
1557409097.4704237,15251,0.2047073245048523
1557409100.1243768,15301,0.20255503058433533
1557409102.7759054,15351,0.20888082683086395
1557409105.4368472,15401,0.2051447480916977
1557409108.091566,15451,0.20322191715240479
1557409110.760488,15501,0.20518001914024353
1557409113.411666,15551,0.1993647664785385
1557409116.0699086,15601,0.20143894851207733
1557409118.7244828,15651,0.20219317078590393
1557409121.3468194,15701,0.21641282737255096
1557409123.9959478,15751,0.20189087092876434
1557409126.6578557,15801,0.2134469747543335
1557409129.3106284,15851,0.20591209828853607
1557409131.9694014,15901,0.20526006817817688
1557409134.6178715,15951,0.20170216262340546
1557409137.2854705,16001,0.19719982147216797
1557409139.9581013,16051,0.19755393266677856
1557409142.6208477,16101,0.19895176589488983
1557409145.2921486,16151,0.20387721061706543
1557409147.9550548,16201,0.2018633782863617
1557409150.6145508,16251,0.1995491236448288
1557409153.3081539,16301,0.2043793648481369
1557409155.9751234,16351,0.19735071063041687
1557409158.7117624,16401,0.20406579971313477
1557409161.511229,16451,0.20205633342266083
1557409164.23698,16501,0.1980714648962021
1557409166.9512787,16551,0.19661399722099304
1557409169.6564713,16601,0.20118378102779388
1557409172.352233,16651,0.2025867998600006
1557409175.0840073,16701,0.20542874932289124
1557409177.8255007,16751,0.20205025374889374
1557409180.5254405,16801,0.20259526371955872
1557409183.2044985,16851,0.19821321964263916
1557409185.9619243,16901,0.1985475718975067
1557409188.6518395,16951,0.20169244706630707
1557409191.3318107,17001,0.20120978355407715
1557409193.996733,17051,0.2003440111875534
1557409196.649729,17101,0.20210497081279755
1557409199.3336895,17151,0.2074553221464157
1557409202.0229015,17201,0.19534695148468018
1557409204.7122655,17251,0.2040010392665863
1557409207.3733191,17301,0.19772271811962128
1557409210.062969,17351,0.19622763991355896
1557409212.7366986,17401,0.19832134246826172
1557409215.396605,17451,0.1955605447292328
1557409218.0748382,17501,0.20220205187797546
1557409220.747775,17551,0.19770638644695282
1557409223.4203157,17601,0.19575105607509613
1557409226.1004453,17651,0.19753646850585938
1557409228.7777405,17701,0.1957949846982956
1557409231.4456463,17751,0.2061869204044342
1557409234.1135879,17801,0.19522878527641296
1557409236.772491,17851,0.19751934707164764
1557409239.4324315,17901,0.20620298385620117
1557409242.0513523,17951,0.19952604174613953
1557409244.731322,18001,0.19394545257091522
1557409247.4076192,18051,0.19405655562877655
1557409250.0760453,18101,0.19421015679836273
1557409252.7457623,18151,0.19288623332977295
1557409255.408772,18201,0.19908784329891205
1557409258.0998557,18251,0.19970695674419403
1557409260.8194995,18301,0.1993280053138733
1557409263.5199223,18351,0.19488458335399628
1557409266.2048705,18401,0.20111510157585144
1557409268.882796,18451,0.19962328672409058
1557409271.5571058,18501,0.19722244143486023
1557409274.2462995,18551,0.1944841593503952
1557409276.9150093,18601,0.19167634844779968
1557409279.587369,18651,0.1939050555229187
1557409282.2585793,18701,0.20097795128822327
1557409284.9267192,18751,0.19427844882011414
1557409287.607363,18801,0.19312475621700287
1557409290.2748199,18851,0.1926104873418808
1557409292.9402509,18901,0.1959829330444336
1557409295.6210053,18951,0.18788060545921326
1557409298.312736,19001,0.1985342800617218
1557409301.0066757,19051,0.1916278898715973
1557409303.694578,19101,0.1924963891506195
1557409306.363931,19151,0.19522523880004883
1557409309.0243118,19201,0.1914028376340866
1557409311.6903157,19251,0.1905476301908493
1557409314.3654988,19301,0.19531896710395813
1557409317.0326312,19351,0.19011133909225464
1557409319.7031934,19401,0.1881178915500641
1557409322.3739684,19451,0.19567614793777466
1557409325.06853,19501,0.1939433217048645
1557409327.7691312,19551,0.19656750559806824
1557409330.4866993,19601,0.19131910800933838
1557409333.1634638,19651,0.1926708221435547
1557409335.8389466,19701,0.1979551613330841
1557409338.5019193,19751,0.1843206137418747
1557409341.1621473,19801,0.19629031419754028
1557409343.83665,19851,0.20029990375041962
1557409346.5186481,19901,0.19209906458854675
1557409349.1911063,19951,0.19285187125205994
1557409354.5455573,20001,0.19438694417476654
1557409357.2141638,20051,0.1860242486000061
1557409359.8945143,20101,0.1922600269317627
1557409362.5731869,20151,0.19325193762779236
1557409365.2114217,20201,0.19008439779281616
1557409367.887642,20251,0.19168338179588318
1557409370.5449624,20301,0.18864217400550842
1557409373.2302048,20351,0.19217491149902344
1557409375.9168212,20401,0.1870478391647339
1557409378.606467,20451,0.19149713218212128
1557409381.32257,20501,0.18684206902980804
1557409383.9895916,20551,0.1936226338148117
1557409386.6583035,20601,0.1891670674085617
1557409389.333408,20651,0.19176773726940155
1557409392.0108187,20701,0.18888473510742188
1557409394.7159262,20751,0.18852148950099945
1557409397.3868642,20801,0.18825531005859375
1557409400.0559785,20851,0.1910744607448578
1557409402.720205,20901,0.1893654316663742
1557409405.4003289,20951,0.18807575106620789
1557409408.07434,21001,0.1934295892715454
1557409410.740016,21051,0.18570026755332947
1557409413.404586,21101,0.18489938974380493
1557409416.0761282,21151,0.1922556608915329
1557409418.7563689,21201,0.19072553515434265
1557409421.4307268,21251,0.1848779171705246
1557409424.1101313,21301,0.19900420308113098
1557409426.7882595,21351,0.18814995884895325
1557409429.4762537,21401,0.19024872779846191
1557409432.144564,21451,0.18629679083824158
1557409434.8065643,21501,0.18748793005943298
1557409437.4893672,21551,0.19029173254966736
1557409440.163107,21601,0.18342864513397217
1557409442.8391562,21651,0.18663525581359863
1557409445.5040607,21701,0.18535852432250977
1557409448.172586,21751,0.18545958399772644
1557409450.8400028,21801,0.18897280097007751
1557409453.5122826,21851,0.18841445446014404
1557409456.2196836,21901,0.1843472421169281
1557409458.8969772,21951,0.18506108224391937
1557409461.6175685,22001,0.18509773910045624
1557409464.4223032,22051,0.18292677402496338
1557409467.272219,22101,0.185983344912529
1557409469.9880354,22151,0.18548822402954102
1557409472.6569607,22201,0.1917184591293335
1557409475.3914554,22251,0.1818649023771286
1557409478.0864124,22301,0.18977420032024384
1557409480.742335,22351,0.1988932341337204
1557409483.437633,22401,0.1799861192703247
1557409486.2545311,22451,0.18390735983848572
1557409488.921444,22501,0.18616297841072083
1557409491.605319,22551,0.18796466290950775
1557409494.2972229,22601,0.18358294665813446
1557409496.9881623,22651,0.1960744559764862
1557409499.6528146,22701,0.18326804041862488
1557409502.3101745,22751,0.18679523468017578
1557409505.0032835,22801,0.1910838782787323
1557409507.700987,22851,0.18044191598892212
1557409510.4161503,22901,0.1858796328306198
1557409513.09011,22951,0.18331444263458252
1557409515.7976365,23001,0.18452095985412598
1557409518.5021503,23051,0.18695953488349915
1557409521.1721067,23101,0.18243077397346497
1557409523.832717,23151,0.18517360091209412
1557409526.5084212,23201,0.18219482898712158
1557409529.1716907,23251,0.18299755454063416
1557409531.842055,23301,0.1816207617521286
1557409534.521341,23351,0.18373927474021912
1557409537.2005978,23401,0.18642684817314148
1557409539.8579085,23451,0.1807723343372345
1557409542.5165522,23501,0.18305039405822754
1557409545.1863296,23551,0.18769465386867523
1557409547.846685,23601,0.18337199091911316
1557409550.5077717,23651,0.18271979689598083
1557409553.174734,23701,0.1862126588821411
1557409555.8485746,23751,0.177021786570549
1557409558.505828,23801,0.18570303916931152
1557409561.1888642,23851,0.1834491342306137
1557409563.843631,23901,0.1869514286518097
1557409566.5134041,23951,0.18396364152431488
1557409569.172178,24001,0.18393099308013916
1557409571.834843,24051,0.1812143623828888
1557409574.4937727,24101,0.17669543623924255
1557409577.1551678,24151,0.1859837770462036
1557409579.8146863,24201,0.18573212623596191
1557409582.4725645,24251,0.17580899596214294
1557409585.151311,24301,0.18544313311576843
1557409587.8088667,24351,0.18588095903396606
1557409590.471694,24401,0.1822090744972229
1557409593.1298096,24451,0.18730628490447998
1557409595.7971318,24501,0.18891367316246033
1557409598.4662747,24551,0.18082259595394135
1557409601.129612,24601,0.18523870408535004
1557409603.7926984,24651,0.181786447763443
1557409606.431036,24701,0.1809089034795761
1557409609.0851278,24751,0.17861539125442505
1557409611.7498124,24801,0.18588826060295105
1557409614.403766,24851,0.1813640594482422
1557409617.073103,24901,0.17765459418296814
1557409619.7370796,24951,0.1809590458869934
1557409624.937442,25001,0.18448017537593842
1557409627.6224794,25051,0.1813652366399765
1557409630.3056188,25101,0.18180450797080994
1557409632.9705985,25151,0.18042413890361786
1557409635.670517,25201,0.17907343804836273
1557409638.425829,25251,0.18708327412605286
1557409641.1223626,25301,0.1818840205669403
1557409643.7933042,25351,0.18254713714122772
1557409646.4645846,25401,0.18488061428070068
1557409649.1078813,25451,0.1827293336391449
1557409651.7865052,25501,0.18028533458709717
1557409654.4498076,25551,0.1827133595943451
1557409657.141561,25601,0.17751523852348328
1557409659.9610155,25651,0.17962753772735596
1557409662.6736076,25701,0.18527524173259735
1557409665.347878,25751,0.18288904428482056
1557409668.0509095,25801,0.17778126895427704
1557409670.72417,25851,0.1802845448255539
1557409673.435143,25901,0.18106377124786377
1557409676.1240122,25951,0.1802980899810791
1557409678.8199902,26001,0.17303875088691711
1557409681.616524,26051,0.17766307294368744
1557409684.3252587,26101,0.1757543981075287
1557409687.10506,26151,0.17800985276699066
1557409689.8209803,26201,0.17348483204841614
1557409692.5404406,26251,0.1786731779575348
1557409695.1982327,26301,0.17818211019039154
1557409697.8614328,26351,0.17995738983154297
1557409700.516413,26401,0.17994773387908936
1557409703.2003863,26451,0.1806638240814209
1557409705.9044735,26501,0.1791205108165741
1557409708.5795262,26551,0.17741021513938904
1557409711.2517884,26601,0.17524825036525726
1557409713.917651,26651,0.17990228533744812
1557409716.6525123,26701,0.17726358771324158
1557409719.3236716,26751,0.17992687225341797
1557409721.9926848,26801,0.17867504060268402
1557409724.6744952,26851,0.18012437224388123
1557409727.3450062,26901,0.17915937304496765
1557409729.986379,26951,0.17487041652202606
1557409732.685859,27001,0.17739513516426086
1557409735.3644278,27051,0.1770283430814743
1557409738.049255,27101,0.17724072933197021
1557409740.697091,27151,0.177616685628891
1557409743.3625073,27201,0.17951089143753052
1557409746.027979,27251,0.17474058270454407
1557409748.6877463,27301,0.1731371283531189
1557409751.3593576,27351,0.17650124430656433
1557409754.0216424,27401,0.18234553933143616
1557409756.6851323,27451,0.1796484887599945
1557409759.3451998,27501,0.17658239603042603
1557409762.020567,27551,0.17582666873931885
1557409764.6837175,27601,0.1815282702445984
1557409767.3428724,27651,0.1811721920967102
1557409770.0057755,27701,0.1782824993133545
1557409772.6740818,27751,0.17192748188972473
1557409775.322441,27801,0.1783444881439209
1557409777.9822874,27851,0.1803073137998581
1557409780.6329262,27901,0.17850111424922943
1557409783.2974505,27951,0.18233278393745422
1557409785.9604707,28001,0.1750432848930359
1557409788.6199343,28051,0.17329172790050507
1557409791.3009102,28101,0.1725228726863861
1557409794.0474794,28151,0.17435100674629211
1557409796.8315792,28201,0.17446987330913544
1557409799.7572012,28251,0.17309175431728363
1557409802.5580015,28301,0.18003949522972107
1557409805.26188,28351,0.1747903823852539
1557409807.9454699,28401,0.17849767208099365
1557409810.6360266,28451,0.18024687469005585
1557409813.3058414,28501,0.17310278117656708
1557409815.9967825,28551,0.17732225358486176
1557409818.6561844,28601,0.17825540900230408
1557409821.328796,28651,0.17800067365169525
1557409824.010854,28701,0.1787230223417282
1557409826.690231,28751,0.17629627883434296
1557409829.3743997,28801,0.17464423179626465
1557409832.0375896,28851,0.176171213388443
1557409834.7477975,28901,0.17706267535686493
1557409837.4271884,28951,0.17140500247478485
1557409840.1051352,29001,0.17584577202796936
1557409842.775765,29051,0.17187806963920593
1557409845.4461257,29101,0.17858335375785828
1557409848.08259,29151,0.17798194289207458
1557409850.782712,29201,0.1758744716644287
1557409853.489603,29251,0.18131187558174133
1557409856.219342,29301,0.17226752638816833
1557409858.9213793,29351,0.1789700984954834
1557409861.6366951,29401,0.1708468496799469
1557409864.3320105,29451,0.18242549896240234
1557409867.0293067,29501,0.17093871533870697
1557409869.7303529,29551,0.17072074115276337
1557409872.4496317,29601,0.1735682487487793
1557409875.1680686,29651,0.17167416214942932
1557409877.8702834,29701,0.17120903730392456
1557409891.240659,29751,0.1714390218257904
1557409905.3429115,29801,0.1783401370048523
1557409919.4193194,29851,0.18427322804927826
1557409933.5693595,29901,0.1708383560180664
1557409947.6691754,29951,0.17388014495372772
1557409964.8658206,30001,0.17751257121562958


==> img/tensorboard/p4_modified_26_va_acc.csv <==
Wall time,Step,Value
1557592349.0308495,1,0.48046875
1557592367.2988582,51,0.4873046875
1557592384.3414376,101,0.474609375
1557592401.8594387,151,0.4296875
1557592419.0329413,201,0.501953125
1557592436.4514213,251,0.50390625
1557592453.9345171,301,0.5048828125
1557592471.103659,351,0.5224609375
1557592488.487196,401,0.650390625
1557592505.7850704,451,0.7080078125
1557592523.2412004,501,0.708984375
1557592540.4186637,551,0.7529296875
1557592557.9898088,601,0.7626953125
1557592575.4772546,651,0.7880859375
1557592593.1366808,701,0.7763671875
1557592610.7975912,751,0.779296875
1557592628.7054312,801,0.80078125
1557592645.9869022,851,0.7939453125
1557592663.793018,901,0.791015625
1557592681.2414665,951,0.791015625
1557592698.7109141,1001,0.8056640625
1557592715.8604531,1051,0.8271484375
1557592733.02481,1101,0.82421875
1557592750.1252859,1151,0.85546875
1557592767.45976,1201,0.8857421875
1557592784.6932166,1251,0.8798828125
1557592801.746586,1301,0.8916015625
1557592819.0610566,1351,0.89453125
1557592836.104515,1401,0.90234375
1557592853.3809729,1451,0.908203125
1557592870.451413,1501,0.8994140625
1557592887.8118796,1551,0.916015625
1557592905.195331,1601,0.9072265625
1557592922.203777,1651,0.8798828125
1557592939.544231,1701,0.91796875
1557592956.6016917,1751,0.90625
1557592974.4077842,1801,0.9169921875
1557592991.5076375,1851,0.9091796875
1557593008.794158,1901,0.912109375
1557593026.1038444,1951,0.9091796875
1557593043.182828,2001,0.923828125
1557593060.5346406,2051,0.9423828125
1557593077.698261,2101,0.9423828125
1557593095.063381,2151,0.939453125
1557593112.34355,2201,0.94140625
1557593124.5214584,2251,0.9345703125
1557593126.836841,2301,0.91796875
1557593129.1494167,2351,0.93359375
1557593131.4504788,2401,0.947265625
1557593133.7606144,2451,0.94921875
1557593136.1465335,2501,0.9521484375
1557593138.478744,2551,0.9443359375
1557593140.7876036,2601,0.958984375
1557593143.3527858,2651,0.9462890625
1557593145.7065756,2701,0.9619140625
1557593148.0506942,2751,0.9482421875
1557593150.4031315,2801,0.96484375
1557593152.7617614,2851,0.953125
1557593155.1154492,2901,0.9521484375
1557593157.4630232,2951,0.9697265625
1557593159.807719,3001,0.9609375
1557593162.1633172,3051,0.9599609375
1557593164.509828,3101,0.9521484375
1557593166.8558633,3151,0.9599609375
1557593169.201227,3201,0.9775390625
1557593171.6330523,3251,0.9619140625
1557593174.0160313,3301,0.97265625
1557593176.354145,3351,0.9560546875
1557593178.706295,3401,0.9638671875
1557593181.0547671,3451,0.9736328125
1557593183.4150615,3501,0.9609375
1557593185.7516644,3551,0.96875
1557593188.1050255,3601,0.970703125
1557593190.4588056,3651,0.970703125
1557593192.8025925,3701,0.9580078125
1557593195.148926,3751,0.96875
1557593197.4981258,3801,0.970703125
1557593199.8480182,3851,0.9599609375
1557593202.3336563,3901,0.9736328125
1557593204.7014678,3951,0.982421875
1557593207.0451846,4001,0.9755859375
1557593209.3982358,4051,0.98046875
1557593211.7447586,4101,0.98046875
1557593214.0866003,4151,0.9775390625
1557593216.4468143,4201,0.9697265625
1557593218.7954974,4251,0.98046875
1557593221.1412966,4301,0.9716796875
1557593223.4907694,4351,0.9716796875
1557593225.8474605,4401,0.9736328125
1557593228.1953356,4451,0.974609375
1557593230.519535,4501,0.9765625
1557593232.9858634,4551,0.974609375
1557593235.341489,4601,0.9873046875
1557593237.6946063,4651,0.97265625
1557593240.0384126,4701,0.96875
1557593242.3856616,4751,0.9775390625
1557593244.724485,4801,0.9814453125
1557593247.077768,4851,0.97265625
1557593249.4256456,4901,0.978515625
1557593251.7609732,4951,0.970703125
1557593257.2825453,5001,0.9716796875
1557593259.6353705,5051,0.96875
1557593262.2147453,5101,0.984375
1557593264.7006798,5151,0.97265625
1557593267.0356696,5201,0.978515625
1557593269.385241,5251,0.9755859375
1557593271.7156763,5301,0.9755859375
1557593274.158397,5351,0.9814453125
1557593276.521742,5401,0.9794921875
1557593278.878755,5451,0.9833984375
1557593281.2271528,5501,0.984375
1557593283.5808253,5551,0.9833984375
1557593285.928796,5601,0.9833984375
1557593288.2732544,5651,0.98046875
1557593290.6346903,5701,0.9833984375
1557593293.110137,5751,0.978515625
1557593295.4754891,5801,0.9853515625
1557593297.8274608,5851,0.98828125
1557593300.179821,5901,0.986328125
1557593302.5296998,5951,0.974609375
1557593304.9485607,6001,0.986328125
1557593307.2977774,6051,0.9833984375
1557593309.690595,6101,0.9833984375
1557593312.0485375,6151,0.984375
1557593314.4052467,6201,0.9912109375
1557593316.7536082,6251,0.9853515625
1557593319.1045408,6301,0.9765625
1557593321.5334237,6351,0.9833984375
1557593323.934869,6401,0.9814453125
1557593326.313548,6451,0.986328125
1557593328.6783369,6501,0.982421875
1557593331.0277483,6551,0.986328125
1557593333.3889854,6601,0.9892578125
1557593335.7412562,6651,0.9853515625
1557593338.104539,6701,0.990234375
1557593340.4514465,6751,0.9912109375
1557593342.803996,6801,0.9912109375
1557593345.1640327,6851,0.9921875
1557593347.520463,6901,0.9873046875
1557593349.8668306,6951,0.990234375
1557593352.3245256,7001,0.9892578125
1557593354.6982276,7051,0.9853515625
1557593357.0480566,7101,0.986328125
1557593359.4029021,7151,0.9873046875
1557593361.7577248,7201,0.98828125
1557593364.1122806,7251,0.9814453125
1557593366.4681206,7301,0.98828125
1557593368.8216686,7351,0.9912109375
1557593371.1708086,7401,0.98828125
1557593373.5238683,7451,0.9892578125
1557593375.8693163,7501,0.9853515625
1557593378.225631,7551,0.98828125
1557593380.5789633,7601,0.990234375
1557593383.023729,7651,0.9794921875
1557593385.3918784,7701,0.9912109375
1557593387.7392886,7751,0.9892578125
1557593390.0967958,7801,0.982421875
1557593392.4488611,7851,0.9921875
1557593394.7995596,7901,0.98046875
1557593397.1537654,7951,0.9912109375
1557593399.5183775,8001,0.9873046875
1557593401.8748171,8051,0.9853515625
1557593404.2352726,8101,0.994140625
1557593406.58257,8151,0.9873046875
1557593408.9403698,8201,0.9853515625
1557593411.3795686,8251,0.9853515625
1557593413.7764223,8301,0.986328125
1557593416.1417215,8351,0.9921875
1557593418.4974244,8401,0.986328125
1557593420.853094,8451,0.9853515625
1557593423.2009423,8501,0.986328125
1557593425.5925264,8551,0.990234375
1557593427.9488468,8601,0.9833984375
1557593430.3027215,8651,0.990234375
1557593432.6535516,8701,0.986328125
1557593435.0085578,8751,0.9873046875
1557593437.3661814,8801,0.9921875
1557593439.721152,8851,0.98828125
1557593442.1901596,8901,0.9873046875
1557593444.5492191,8951,0.98828125
1557593446.8716142,9001,0.9892578125
1557593449.2309513,9051,0.9873046875
1557593451.585429,9101,0.986328125
1557593453.9545739,9151,0.9912109375
1557593456.3085794,9201,0.9833984375
1557593458.6559246,9251,0.9814453125
1557593461.02793,9301,0.9892578125
1557593463.38429,9351,0.9951171875
1557593465.736522,9401,0.99609375
1557593468.1851077,9451,0.98828125
1557593470.6597822,9501,0.994140625
1557593473.2835877,9551,0.986328125
1557593475.671803,9601,0.9873046875
1557593477.9726226,9651,0.9873046875
1557593480.2935445,9701,0.9892578125
1557593482.7478201,9751,0.9912109375
1557593485.2255328,9801,0.98828125
1557593487.624533,9851,0.9892578125
1557593490.1960213,9901,0.9853515625
1557593492.6051836,9951,0.990234375
1557593497.6819136,10001,0.9873046875
1557593500.0473194,10051,0.990234375
1557593502.5445585,10101,0.9921875
1557593504.9319844,10151,0.9912109375
1557593507.3006392,10201,0.986328125
1557593509.6637435,10251,0.986328125
1557593512.0273871,10301,0.9892578125
1557593514.3869343,10351,0.9853515625
1557593516.7656448,10401,0.98828125
1557593519.1482437,10451,0.9853515625
1557593521.5231185,10501,0.990234375
1557593523.9108083,10551,0.982421875
1557593526.2940211,10601,0.9931640625
1557593528.6623757,10651,0.98828125
1557593531.0938282,10701,0.990234375
1557593533.6081555,10751,0.990234375
1557593535.9657214,10801,0.9921875
1557593538.33516,10851,0.9853515625
1557593540.7044713,10901,0.9921875
1557593543.0659714,10951,0.99609375
1557593545.428906,11001,0.9853515625
1557593547.8572698,11051,0.990234375
1557593550.2499173,11101,0.9921875
1557593552.622335,11151,0.9921875
1557593554.976031,11201,0.9921875
1557593557.308086,11251,0.994140625
1557593559.6625564,11301,0.9921875
1557593562.1300228,11351,0.9951171875
1557593564.5135922,11401,0.9951171875
1557593566.8768644,11451,0.9912109375
1557593569.2388756,11501,0.9931640625
1557593571.5966065,11551,0.9892578125
1557593573.959274,11601,0.9892578125
1557593576.319674,11651,0.98828125
1557593578.6754234,11701,0.9912109375
1557593581.02618,11751,0.9921875
1557593583.3882022,11801,0.9912109375
1557593585.742531,11851,0.9853515625
1557593588.1136978,11901,0.9912109375
1557593590.4704645,11951,0.9912109375
1557593592.9343867,12001,0.9931640625
1557593595.3132644,12051,0.990234375
1557593597.6635716,12101,0.9931640625
1557593600.0263574,12151,0.9912109375
1557593602.3891625,12201,0.9951171875
1557593604.7580874,12251,0.9931640625
1557593607.1276886,12301,0.990234375
1557593609.4870384,12351,0.9921875
1557593611.8381934,12401,0.998046875
1557593614.196624,12451,0.9970703125
1557593616.5552056,12501,0.9931640625
1557593618.8988147,12551,0.9921875
1557593621.3585413,12601,0.9912109375
1557593623.765188,12651,0.990234375
1557593626.1212888,12701,0.994140625
1557593628.5128767,12751,0.98828125
1557593630.97796,12801,0.9892578125
1557593633.305984,12851,0.9951171875
1557593635.6630898,12901,0.990234375
1557593638.0250711,12951,0.994140625
1557593640.4038498,13001,0.9951171875
1557593642.7559838,13051,0.994140625
1557593645.1096697,13101,0.9921875
1557593647.4781098,13151,0.994140625
1557593649.8424923,13201,0.99609375
1557593652.31034,13251,0.994140625
1557593654.6957014,13301,0.9912109375
1557593657.045436,13351,0.9921875
1557593659.4006095,13401,0.9921875
1557593661.7534819,13451,0.9951171875
1557593664.0890658,13501,0.9931640625
1557593666.4437754,13551,0.9912109375
1557593668.8549392,13601,0.994140625
1557593671.2083902,13651,0.9912109375
1557593673.5797894,13701,0.994140625
1557593675.9294553,13751,0.9921875
1557593678.2879763,13801,0.994140625
1557593680.6361332,13851,0.9912109375
1557593683.0922408,13901,0.994140625
1557593685.451551,13951,0.9912109375
1557593687.801902,14001,0.9931640625
1557593690.143863,14051,0.9931640625
1557593692.5006652,14101,0.9921875
1557593694.8628063,14151,0.994140625
1557593697.2240653,14201,0.9921875
1557593699.5872428,14251,0.9951171875
1557593701.9366572,14301,0.9873046875
1557593704.2976718,14351,0.994140625
1557593706.6454546,14401,0.9951171875
1557593708.9932492,14451,0.9931640625
1557593711.4154198,14501,0.9951171875
1557593713.8203576,14551,0.99609375
1557593716.1771019,14601,0.994140625
1557593718.5375218,14651,0.9951171875
1557593720.89409,14701,0.994140625
1557593723.247584,14751,0.990234375
1557593725.603448,14801,0.994140625
1557593727.9627578,14851,0.9912109375
1557593730.3258586,14901,0.9921875
1557593732.6766877,14951,0.9912109375
1557593737.7964876,15001,0.99609375
1557593740.1875598,15051,0.986328125
1557593742.668384,15101,0.994140625
1557593745.18945,15151,0.994140625
1557593747.5764468,15201,0.9931640625
1557593749.8870451,15251,0.9921875
1557593752.182078,15301,0.994140625
1557593754.4807823,15351,0.994140625
1557593756.829444,15401,0.990234375
1557593759.2505708,15451,0.9912109375
1557593761.6128178,15501,0.9921875
1557593763.9676714,15551,0.9921875
1557593766.313163,15601,0.9931640625
1557593768.6592917,15651,0.9931640625
1557593771.0158315,15701,0.9921875
1557593773.4062982,15751,0.994140625
1557593775.7735004,15801,0.9921875
1557593778.1371865,15851,0.990234375
1557593780.4955723,15901,0.9951171875
1557593782.8526657,15951,0.9921875
1557593785.2173874,16001,0.994140625
1557593787.5740836,16051,0.994140625
1557593789.941271,16101,0.9921875
1557593792.3174675,16151,0.9951171875
1557593794.6771357,16201,0.994140625
1557593797.032163,16251,0.99609375
1557593799.390146,16301,0.9951171875
1557593801.8328345,16351,0.994140625
1557593804.207809,16401,0.9970703125
1557593806.5634181,16451,0.998046875
1557593808.9177656,16501,0.9921875
1557593811.2733195,16551,0.9951171875
1557593813.627147,16601,0.9951171875
1557593815.9999945,16651,0.9931640625
1557593818.3586957,16701,0.9921875
1557593820.7189763,16751,0.9951171875
1557593823.0741954,16801,0.994140625
1557593825.4264102,16851,0.990234375
1557593827.7811081,16901,0.9892578125
1557593830.134194,16951,0.9921875
1557593832.5822325,17001,0.9912109375
1557593834.9669833,17051,0.99609375
1557593837.3257356,17101,0.9892578125
1557593839.6924248,17151,0.994140625
1557593842.0491865,17201,0.9970703125
1557593844.3978653,17251,0.9892578125
1557593846.7532976,17301,0.994140625
1557593849.1123486,17351,0.994140625
1557593851.462052,17401,0.9921875
1557593853.8177495,17451,0.9951171875
1557593856.1808715,17501,0.9951171875
1557593858.5286465,17551,0.9951171875
1557593860.916669,17601,0.9951171875
1557593863.3034093,17651,0.9873046875
1557593865.6618507,17701,0.9990234375
1557593868.0262485,17751,0.99609375
1557593870.3910563,17801,0.9931640625
1557593872.747026,17851,0.99609375
1557593875.1048944,17901,0.9931640625
1557593877.4413636,17951,0.99609375
1557593879.7979462,18001,0.9931640625
1557593882.3821802,18051,0.9970703125
1557593884.832989,18101,0.9912109375
1557593887.1918275,18151,0.998046875
1557593889.4958105,18201,0.9951171875
1557593892.0322475,18251,0.998046875
1557593894.4785728,18301,0.9970703125
1557593896.863679,18351,0.9892578125
1557593899.210921,18401,0.9892578125
1557593901.585328,18451,0.994140625
1557593903.9379914,18501,0.99609375
1557593906.301865,18551,0.9990234375
1557593908.662196,18601,0.9912109375
1557593911.0397122,18651,0.9990234375
1557593913.4067523,18701,0.994140625
1557593915.7669337,18751,0.9921875
1557593918.1165576,18801,0.994140625
1557593920.4771066,18851,0.990234375
1557593922.8970122,18901,0.9951171875
1557593925.281211,18951,0.9931640625
1557593927.6364765,19001,0.994140625
1557593929.998262,19051,0.994140625
1557593932.3693879,19101,0.9951171875
1557593934.723898,19151,0.9931640625
1557593937.0735238,19201,0.9951171875
1557593939.43413,19251,0.99609375
1557593941.7897663,19301,0.994140625
1557593944.1381028,19351,0.9970703125
1557593946.49248,19401,0.9951171875
1557593948.8467207,19451,0.9951171875
1557593951.2499914,19501,0.9951171875
1557593953.6485782,19551,0.9921875
1557593956.0045066,19601,0.9951171875
1557593958.3581386,19651,0.99609375
1557593960.7174203,19701,0.99609375
1557593963.0802486,19751,0.99609375
1557593965.4472349,19801,0.9990234375
1557593967.8355706,19851,0.9921875
1557593970.2397208,19901,0.99609375
1557593972.602938,19951,0.994140625
1557593977.4967866,20001,0.9951171875
1557593979.827587,20051,0.994140625
1557593982.3127265,20101,0.994140625
1557593984.7221613,20151,0.9970703125
1557593986.9997048,20201,0.9951171875
1557593989.3193846,20251,0.99609375
1557593991.7117095,20301,0.998046875
1557593994.0323102,20351,0.9921875
1557593996.3452892,20401,0.994140625
1557593998.6441956,20451,0.99609375
1557594001.0764172,20501,0.9931640625
1557594003.4675822,20551,0.9951171875
1557594005.7765172,20601,0.9951171875
1557594008.220392,20651,0.998046875
1557594010.5814824,20701,0.9970703125
1557594012.9882705,20751,1.0
1557594015.361358,20801,0.9951171875
1557594017.708527,20851,0.998046875
1557594020.0554364,20901,0.99609375
1557594022.4242196,20951,0.9921875
1557594024.8664477,21001,0.9970703125
1557594027.2653852,21051,0.99609375
1557594029.6543584,21101,0.99609375
1557594032.2405024,21151,0.9951171875
1557594034.5636938,21201,0.99609375
1557594036.8907504,21251,0.9990234375
1557594039.1830344,21301,0.9931640625
1557594041.558993,21351,0.990234375
1557594043.8889928,21401,0.9921875
1557594046.3010259,21451,0.998046875
1557594048.6061876,21501,0.9951171875
1557594050.917287,21551,0.994140625
1557594053.2330987,21601,0.9970703125
1557594055.5383546,21651,0.994140625
1557594057.827658,21701,0.9970703125
1557594060.1493292,21751,0.998046875
1557594062.4540062,21801,0.9931640625
1557594064.7595778,21851,0.9951171875
1557594067.1363335,21901,0.99609375
1557594069.7061167,21951,0.9951171875
1557594072.3315516,22001,0.9970703125
1557594074.691614,22051,0.9970703125
1557594077.0579243,22101,0.9990234375
1557594079.4244335,22151,0.998046875
1557594081.7837865,22201,0.994140625
1557594084.2997074,22251,0.9931640625
1557594086.8770766,22301,0.994140625
1557594089.6040008,22351,0.9951171875
1557594092.0155385,22401,0.9931640625
1557594094.303495,22451,0.99609375
1557594096.6124535,22501,0.9951171875
1557594098.9443078,22551,0.9951171875
1557594101.2872036,22601,0.9921875
1557594103.6281672,22651,0.9951171875
1557594105.972765,22701,0.9912109375
1557594108.2727728,22751,0.994140625
1557594110.5833921,22801,0.9970703125
1557594112.8817673,22851,0.9921875
1557594115.1860855,22901,0.9990234375
1557594117.4835513,22951,0.99609375
1557594119.7874994,23001,0.998046875
1557594122.130936,23051,0.9951171875
1557594124.575744,23101,0.9931640625
1557594127.1237917,23151,0.9990234375
1557594129.6204612,23201,0.99609375
1557594132.223661,23251,0.990234375
1557594134.7292414,23301,0.9931640625
1557594137.1041896,23351,0.99609375
1557594139.4072402,23401,0.9931640625
1557594141.709883,23451,0.9990234375
1557594144.0204232,23501,0.9951171875
1557594146.3303952,23551,0.998046875
1557594148.6503253,23601,0.990234375
1557594151.0342667,23651,0.9931640625
1557594153.425315,23701,0.998046875
1557594155.7334745,23751,0.990234375
1557594158.0448477,23801,0.998046875
1557594160.3456047,23851,0.99609375
1557594162.8810887,23901,0.99609375
1557594165.2352037,23951,0.994140625
1557594167.5561311,24001,0.998046875
1557594169.851965,24051,0.99609375
1557594172.1503298,24101,0.998046875
1557594174.5585916,24151,0.9951171875
1557594176.9210067,24201,0.994140625
1557594179.2728128,24251,0.9970703125
1557594181.6240778,24301,0.994140625
1557594183.9771712,24351,0.998046875
1557594186.335384,24401,0.998046875
1557594188.6987085,24451,0.9970703125
1557594191.1067808,24501,0.9931640625
1557594193.5310812,24551,0.9990234375
1557594195.8836722,24601,0.9970703125
1557594198.2408342,24651,0.9970703125
1557594200.5894837,24701,0.998046875
1557594202.9443715,24751,0.99609375
1557594205.3269458,24801,0.9970703125
1557594207.7188694,24851,0.9951171875
1557594210.0829868,24901,0.9951171875
1557594212.4449053,24951,0.99609375
1557594217.5705466,25001,0.99609375
1557594219.9321632,25051,0.9970703125
1557594222.425487,25101,0.998046875
1557594224.7926223,25151,0.9951171875
1557594227.1322277,25201,0.99609375
1557594229.4887936,25251,0.9912109375
1557594231.8305829,25301,0.9951171875
1557594234.180759,25351,0.9921875
1557594236.548161,25401,0.998046875
1557594238.9051867,25451,0.9931640625
1557594241.2571313,25501,0.9990234375
1557594243.6072428,25551,0.9970703125
1557594245.9523985,25601,0.9921875
1557594248.2956276,25651,0.994140625
1557594250.6544201,25701,0.994140625
1557594253.0770743,25751,0.99609375
1557594255.4335864,25801,0.9931640625
1557594257.781756,25851,0.9970703125
1557594260.1313338,25901,0.994140625
1557594262.5258548,25951,0.9931640625
1557594264.8942468,26001,0.99609375
1557594267.2439175,26051,0.99609375
1557594269.5811112,26101,0.9873046875
1557594271.9358463,26151,0.9951171875
1557594274.3330135,26201,0.99609375
1557594276.7027717,26251,0.9951171875
1557594279.0671184,26301,0.9931640625
1557594281.4750996,26351,0.9931640625
1557594283.8842077,26401,0.9951171875
1557594286.2502449,26451,0.9951171875
1557594288.6178231,26501,0.9970703125
1557594290.9830422,26551,0.99609375
1557594293.3563871,26601,0.998046875
1557594295.7176828,26651,0.9921875
1557594298.0691655,26701,0.994140625
1557594300.4189918,26751,0.9951171875
1557594302.7696218,26801,0.9970703125
1557594305.119593,26851,0.998046875
1557594307.4706898,26901,0.9970703125
1557594309.7919562,26951,0.9951171875
1557594312.2133222,27001,0.9951171875
1557594314.5842333,27051,0.998046875
1557594316.9402668,27101,0.998046875
1557594319.28196,27151,1.0
1557594321.6213274,27201,0.994140625
1557594323.9803195,27251,0.9970703125
1557594326.326413,27301,0.99609375
1557594328.6726122,27351,0.990234375
1557594331.029768,27401,0.99609375
1557594333.384105,27451,0.994140625
1557594335.7361612,27501,0.998046875
1557594338.2109203,27551,0.9970703125
1557594340.66237,27601,0.9970703125
1557594343.1867952,27651,0.998046875
1557594345.5600936,27701,0.998046875
1557594347.8706176,27751,0.9951171875
1557594350.1707697,27801,0.99609375
1557594352.4880438,27851,0.998046875
1557594354.790142,27901,0.9931640625
1557594357.1006577,27951,0.99609375
1557594359.3898232,28001,1.0
1557594361.7881045,28051,0.99609375
1557594364.1346035,28101,0.998046875
1557594366.4924102,28151,0.9970703125
1557594368.8480074,28201,0.9970703125
1557594371.275551,28251,0.99609375
1557594373.7289217,28301,0.9970703125
1557594376.1614783,28351,0.9951171875
1557594378.4703755,28401,0.99609375
1557594380.7806802,28451,0.99609375
1557594383.0722916,28501,0.99609375
1557594385.3678498,28551,0.9970703125
1557594387.6591918,28601,0.994140625
1557594389.9727626,28651,0.9990234375
1557594392.264182,28701,0.998046875
1557594394.5588,28751,0.99609375
1557594396.8520663,28801,0.9970703125
1557594399.1412702,28851,0.9951171875
1557594401.6199465,28901,0.99609375
1557594404.0755284,28951,0.9970703125
1557594406.3759785,29001,0.9970703125
1557594408.7073665,29051,0.9990234375
1557594411.041465,29101,0.99609375
1557594413.3501701,29151,0.998046875
1557594415.6722288,29201,0.9931640625
1557594417.9961996,29251,0.9951171875
1557594420.3110144,29301,0.994140625
1557594422.6274612,29351,0.9970703125
1557594424.9386642,29401,0.99609375
1557594427.238559,29451,0.998046875
1557594429.5457547,29501,0.998046875
1557594432.0596168,29551,0.9990234375
1557594434.7435315,29601,0.99609375
1557594437.1097019,29651,0.998046875
1557594439.4190753,29701,0.9990234375
1557594441.869298,29751,0.9970703125
1557594444.3042216,29801,0.9990234375
1557594446.6487613,29851,0.99609375
1557594448.959171,29901,0.998046875
1557594451.277357,29951,0.9951171875
1557594456.3488896,30001,0.998046875
1557594458.6472816,30051,0.9970703125
1557594461.0025084,30101,0.9970703125
1557594463.5884266,30151,0.99609375
1557594465.9464796,30201,0.998046875
1557594468.2389183,30251,1.0
1557594470.552323,30301,0.99609375
1557594472.8580115,30351,0.9970703125
1557594475.1475606,30401,0.998046875
1557594477.4431715,30451,0.99609375
1557594479.73626,30501,0.998046875
1557594482.0642738,30551,0.9951171875
1557594484.3876655,30601,0.998046875
1557594486.730426,30651,0.9990234375
1557594489.0171041,30701,0.9970703125
1557594491.5649233,30751,0.9970703125
1557594494.130641,30801,0.9970703125
1557594496.4932644,30851,0.9990234375
1557594498.7851682,30901,0.998046875
1557594501.0831094,30951,0.998046875
1557594503.3860307,31001,0.9970703125
1557594505.6947021,31051,0.99609375
1557594507.9911695,31101,0.9990234375
1557594510.2903056,31151,0.99609375
1557594512.5824182,31201,0.9970703125
1557594514.9399972,31251,0.9951171875
1557594517.2359169,31301,0.9951171875
1557594519.5309136,31351,0.99609375
1557594522.036833,31401,0.998046875
1557594524.5019574,31451,0.9951171875
1557594526.863708,31501,0.998046875
1557594529.1915374,31551,0.9990234375
1557594531.546481,31601,0.99609375
1557594533.89911,31651,0.9990234375
1557594536.2273285,31701,0.998046875
1557594538.5318685,31751,0.99609375
1557594540.8397944,31801,0.9951171875
1557594543.1417232,31851,0.9931640625
1557594545.445129,31901,0.998046875
1557594547.7400563,31951,0.9951171875
1557594550.0430038,32001,0.998046875
1557594552.55941,32051,0.994140625
1557594555.0793056,32101,0.99609375
1557594557.3926392,32151,0.9951171875
1557594559.6986644,32201,0.9951171875
1557594561.999576,32251,1.0
1557594564.2961862,32301,0.9951171875
1557594566.6038828,32351,0.994140625
1557594568.9092753,32401,0.998046875
1557594571.2163172,32451,0.99609375
1557594573.5274415,32501,0.9990234375
1557594575.8568072,32551,0.9990234375
1557594578.1689448,32601,0.9970703125
1557594580.4857032,32651,0.9970703125
1557594583.1111465,32701,0.99609375
1557594585.532621,32751,0.99609375
1557594587.8619745,32801,1.0
1557594590.199504,32851,0.9970703125
1557594592.525952,32901,0.994140625
1557594594.8593187,32951,0.9970703125
1557594597.1895487,33001,0.998046875
1557594599.5562506,33051,0.9970703125
1557594601.8777852,33101,0.9931640625
1557594604.2135353,33151,0.9990234375
1557594606.536851,33201,0.9990234375
1557594608.826738,33251,0.9990234375
1557594611.2574093,33301,0.9970703125
1557594613.766162,33351,0.994140625
1557594616.102028,33401,0.9970703125
1557594618.392565,33451,0.9951171875
1557594620.7008107,33501,0.998046875
1557594622.9967191,33551,0.998046875
1557594625.2899969,33601,0.998046875
1557594627.566763,33651,0.99609375
1557594629.8762066,33701,0.9970703125
1557594632.1752563,33751,0.9990234375
1557594634.4906065,33801,0.99609375
1557594636.798465,33851,0.9970703125
1557594639.0995703,33901,0.998046875
1557594641.559951,33951,0.99609375
1557594644.0647101,34001,0.9990234375
1557594646.4450965,34051,0.998046875
1557594648.7717268,34101,0.9970703125
1557594651.1140838,34151,0.998046875
1557594653.443702,34201,0.998046875
1557594655.7725787,34251,0.9951171875
1557594658.090185,34301,0.998046875
1557594660.3961887,34351,0.9970703125
1557594662.6817439,34401,0.9990234375
1557594664.9860497,34451,0.9990234375
1557594667.2778516,34501,0.994140625
1557594669.5709705,34551,0.9990234375
1557594672.0932407,34601,0.9970703125
1557594674.6134017,34651,0.998046875
1557594676.9423487,34701,0.998046875
1557594679.2445247,34751,0.9990234375
1557594681.5554528,34801,0.9990234375
1557594683.8577728,34851,0.9990234375
1557594686.1699548,34901,0.9990234375
1557594688.485221,34951,0.998046875
1557594693.375674,35001,0.9970703125
1557594695.6777277,35051,0.9990234375
1557594697.9780915,35101,0.9990234375
1557594700.2765684,35151,0.998046875
1557594702.8363743,35201,0.99609375
1557594705.2543612,35251,0.9990234375
1557594707.585116,35301,1.0
1557594709.8852773,35351,0.99609375
1557594712.1959918,35401,0.99609375
1557594714.5241408,35451,0.9970703125
1557594716.836354,35501,0.998046875
1557594719.1650977,35551,0.9951171875
1557594721.4836335,35601,0.9970703125
1557594723.7811959,35651,0.9970703125
1557594726.0917404,35701,0.9990234375
1557594728.3818963,35751,0.9970703125
1557594730.6856365,35801,0.9970703125
1557594733.3112547,35851,0.9970703125
1557594735.7122996,35901,0.9951171875
1557594738.0224326,35951,0.9970703125
1557594740.3495607,36001,0.9970703125
1557594742.6620324,36051,0.998046875
1557594744.9514127,36101,0.9970703125
1557594747.256061,36151,0.99609375
1557594749.5649502,36201,1.0
1557594751.8941975,36251,0.9990234375
1557594754.206459,36301,0.998046875
1557594756.532757,36351,0.99609375
1557594758.866719,36401,0.9970703125
1557594761.3002048,36451,0.998046875
1557594763.8253973,36501,0.9951171875
1557594766.1474276,36551,0.9970703125
1557594768.4347322,36601,0.9970703125
1557594770.7646644,36651,0.99609375
1557594773.080807,36701,0.99609375
1557594775.385766,36751,1.0
1557594777.6969042,36801,0.998046875
1557594779.9991794,36851,0.9990234375
1557594782.2969453,36901,0.9990234375
1557594784.6202788,36951,0.9990234375
1557594786.9154525,37001,0.998046875
1557594789.2105334,37051,0.998046875
1557594791.7034833,37101,0.998046875
1557594794.1922638,37151,0.9970703125
1557594796.5082407,37201,0.9951171875
1557594798.805696,37251,0.99609375
1557594801.1213973,37301,0.998046875
1557594803.4385037,37351,0.9990234375
1557594805.731291,37401,0.9970703125
1557594808.0518801,37451,0.9990234375
1557594810.3367953,37501,0.9970703125
1557594812.648396,37551,0.9970703125
1557594814.950509,37601,0.9951171875
1557594817.2487297,37651,1.0
1557594819.5732539,37701,0.9951171875
1557594822.1286497,37751,0.9921875
1557594824.6547937,37801,1.0
1557594826.9882414,37851,0.9990234375
1557594829.3214643,37901,0.9970703125
1557594831.6620018,37951,1.0
1557594833.9835405,38001,0.998046875
1557594836.3209133,38051,1.0
1557594838.6175795,38101,0.99609375
1557594840.9293425,38151,0.99609375
1557594843.2369003,38201,0.998046875
1557594845.5463266,38251,0.9990234375
1557594847.8303645,38301,0.9970703125
1557594850.1260242,38351,0.998046875
1557594852.706639,38401,0.99609375
1557594855.120044,38451,0.99609375
1557594857.4212358,38501,0.99609375
1557594859.7287412,38551,0.998046875
1557594862.046584,38601,0.998046875
1557594864.3544223,38651,0.9970703125
1557594866.6678274,38701,0.9970703125
1557594868.99767,38751,0.99609375
1557594871.3217368,38801,1.0
1557594873.632258,38851,0.99609375
1557594875.9254024,38901,0.998046875
1557594878.2383099,38951,0.9990234375
1557594880.591346,39001,1.0
1557594883.1921065,39051,0.99609375
1557594885.620686,39101,0.9970703125
1557594887.9400158,39151,0.998046875
1557594890.2386138,39201,0.9990234375
1557594892.5636563,39251,0.998046875
1557594894.8614988,39301,0.99609375
1557594897.1483254,39351,0.9970703125
1557594899.4504998,39401,0.998046875
1557594901.7525003,39451,0.998046875
1557594904.0665681,39501,0.9990234375
1557594906.3609974,39551,0.9990234375
1557594908.6737485,39601,0.9970703125
1557594911.008287,39651,1.0
1557594913.6039243,39701,0.9951171875
1557594916.0186946,39751,0.9990234375
1557594918.3296707,39801,0.99609375
1557594920.7641385,39851,0.9990234375
1557594923.0844157,39901,0.99609375
1557594925.3980563,39951,1.0
1557594930.806373,40001,0.998046875
1557594933.1989334,40051,0.99609375
1557594935.5186784,40101,0.9970703125
1557594937.8124404,40151,0.9990234375
1557594940.1003923,40201,0.9951171875
1557594942.4711812,40251,0.99609375
1557594944.8082824,40301,0.998046875
1557594947.1065717,40351,0.9970703125
1557594949.3766184,40401,0.9990234375
1557594951.6692336,40451,0.9970703125
1557594953.9751768,40501,0.9970703125
1557594956.2748003,40551,0.9970703125
1557594958.5866122,40601,0.9990234375
1557594960.8914695,40651,0.9990234375
1557594963.2089322,40701,0.998046875
1557594965.511127,40751,0.99609375
1557594967.8655136,40801,0.9970703125
1557594970.1784415,40851,0.9970703125
1557594972.5423603,40901,0.998046875
1557594975.0246787,40951,0.998046875
1557594977.3422887,41001,0.9990234375
1557594979.6365097,41051,0.998046875
1557594981.9484305,41101,0.9990234375
1557594984.2647085,41151,0.998046875
1557594986.5997431,41201,0.998046875
1557594988.9028876,41251,0.9990234375
1557594991.2076936,41301,0.998046875
1557594993.5109696,41351,0.9970703125
1557594995.8058915,41401,1.0
1557594998.144852,41451,0.99609375
1557595000.471496,41501,0.9951171875
1557595002.9643996,41551,0.998046875
1557595005.3334887,41601,0.99609375
1557595007.676446,41651,0.9970703125
1557595010.0018153,41701,0.9990234375
1557595012.3245008,41751,0.9970703125
1557595014.6524346,41801,0.9990234375
1557595016.9834883,41851,0.9970703125
1557595019.3010716,41901,0.9990234375
1557595021.6248953,41951,0.99609375
1557595023.9351547,42001,0.9990234375
1557595026.2853913,42051,0.99609375
1557595028.663011,42101,0.998046875
1557595031.0572207,42151,1.0
1557595033.4521365,42201,0.9990234375
1557595035.7807205,42251,0.9951171875
1557595038.10161,42301,0.9990234375
1557595040.4225628,42351,0.99609375
1557595042.763549,42401,0.9931640625
1557595045.0641606,42451,0.9970703125
1557595047.4093099,42501,1.0
1557595049.7395117,42551,0.998046875
1557595052.0484529,42601,0.9990234375
1557595054.3576229,42651,1.0
1557595056.6702304,42701,0.9990234375
1557595059.0035956,42751,0.9970703125
1557595061.3877673,42801,1.0
1557595063.7596915,42851,0.998046875
1557595066.1106374,42901,0.9970703125
1557595068.4681525,42951,1.0
1557595070.844665,43001,0.998046875
1557595073.2394595,43051,0.998046875
1557595075.6156285,43101,0.9990234375
1557595077.9499595,43151,1.0
1557595082.6020684,43251,0.9990234375
1557595084.9206355,43301,0.9990234375
1557595087.2380502,43351,0.9970703125
1557595089.6421635,43401,0.9990234375
1557595092.3215084,43451,0.9951171875
1557595094.844934,43501,0.9990234375
1557595097.17044,43551,0.998046875
1557595099.4693875,43601,1.0
1557595101.766235,43651,0.998046875
1557595104.0527415,43701,1.0
1557595106.3568664,43751,0.9970703125
1557595108.7069016,43801,0.9990234375
1557595111.107088,43851,0.998046875
1557595113.4491212,43901,0.9970703125
1557595115.786159,43951,0.99609375
1557595118.1187513,44001,0.9970703125
1557595120.412799,44051,0.998046875
1557595122.7787251,44101,0.99609375
1557595125.0996752,44151,0.99609375
1557595127.4280653,44201,0.9990234375
1557595129.7150297,44251,0.9970703125
1557595132.0207973,44301,0.9990234375
1557595134.3803127,44351,1.0
1557595136.6824822,44401,0.9990234375
1557595138.982971,44451,0.998046875
1557595141.2879887,44501,0.99609375
1557595143.6011562,44551,0.9990234375
1557595145.9099028,44601,1.0
1557595148.2129304,44651,0.9970703125
1557595150.5299463,44701,0.9990234375
1557595152.8568528,44751,0.99609375
1557595155.2224936,44801,0.998046875
1557595157.5055618,44851,0.9970703125
1557595159.8104124,44901,0.998046875
1557595162.1616225,44951,0.9970703125
1557595167.0777912,45001,0.998046875
1557595169.3868332,45051,0.9990234375
1557595171.6879945,45101,0.99609375
1557595173.9862673,45151,0.9970703125
1557595176.2836947,45201,0.994140625
1557595178.5864215,45251,1.0
1557595180.9061642,45301,0.998046875
1557595183.2589731,45351,0.9970703125
1557595185.5773046,45401,0.9990234375
1557595188.119002,45451,0.9951171875
1557595190.5734346,45501,0.9990234375
1557595192.998444,45551,0.998046875
1557595195.3816252,45601,1.0
1557595197.6925042,45651,0.9990234375
1557595200.0071945,45701,0.9990234375
1557595202.314636,45751,0.99609375
1557595204.6156893,45801,1.0
1557595206.9109635,45851,1.0
1557595209.2074914,45901,0.99609375
1557595211.5571132,45951,0.9970703125
1557595213.9064865,46001,0.9970703125
1557595216.2134473,46051,0.9990234375
1557595218.5135047,46101,0.998046875
1557595220.8253343,46151,0.9970703125
1557595223.1355782,46201,0.9990234375
1557595225.428847,46251,0.9931640625
1557595227.7247734,46301,0.998046875
1557595230.0165918,46351,0.9990234375
1557595232.3187118,46401,0.998046875
1557595234.6152458,46451,0.9990234375
1557595236.9087732,46501,0.998046875
1557595239.2335155,46551,0.9990234375
1557595241.6367645,46601,0.9990234375
1557595244.0048554,46651,0.998046875
1557595246.394556,46701,1.0
1557595248.6947062,46751,0.9970703125
1557595250.989494,46801,1.0
1557595253.293037,46851,0.99609375
1557595255.6154258,46901,0.9990234375
1557595257.924225,46951,0.998046875
1557595260.2507699,47001,0.998046875
1557595262.5561485,47051,0.9990234375
1557595264.8282406,47101,0.9970703125
1557595267.1293166,47151,0.99609375
1557595269.489325,47201,0.9970703125
1557595271.881688,47251,1.0
1557595274.197712,47301,0.998046875
1557595276.5092545,47351,0.9990234375
1557595278.816188,47401,0.998046875
1557595281.1141253,47451,0.9990234375
1557595283.44294,47501,0.9970703125
1557595285.7774618,47551,0.9970703125
1557595288.1179347,47601,0.9990234375
1557595290.4500628,47651,0.998046875
1557595292.8174448,47701,0.9990234375
1557595295.1235769,47751,1.0
1557595297.449006,47801,0.9970703125
1557595299.7474442,47851,0.9990234375
1557595302.0971923,47901,0.9990234375
1557595304.4205492,47951,0.9970703125
1557595306.740754,48001,0.998046875
1557595309.0522122,48051,0.9970703125
1557595311.371045,48101,0.9990234375
1557595313.6960607,48151,0.9990234375
1557595316.0352948,48201,0.9951171875
1557595318.363221,48251,1.0
1557595320.7195954,48301,0.9990234375
1557595323.2035923,48351,0.9990234375
1557595325.5955744,48401,0.9970703125
1557595327.967187,48451,0.9990234375
1557595330.294471,48501,0.9970703125
1557595332.9728768,48551,0.9970703125
1557595335.436859,48601,0.998046875
1557595337.7647243,48651,0.9990234375
1557595340.0839126,48701,0.998046875
1557595342.3996274,48751,0.9931640625
1557595344.825783,48801,0.9970703125
1557595347.3943255,48851,0.9990234375
1557595349.7633107,48901,0.9951171875
1557595352.1812625,48951,0.9970703125
1557595354.5132363,49001,0.998046875
1557595356.8978727,49051,0.998046875
1557595359.221289,49101,0.998046875
1557595361.7153158,49151,1.0
1557595364.238741,49201,0.9970703125
1557595366.661349,49251,0.998046875
1557595368.9646223,49301,0.9990234375
1557595371.301765,49351,1.0
1557595373.6879694,49401,0.998046875
1557595376.007961,49451,0.9970703125
1557595378.3664715,49501,0.998046875
1557595380.6940534,49551,0.998046875
1557595382.9926677,49601,0.9931640625
1557595385.301467,49651,1.0
1557595387.6097927,49701,0.9951171875
1557595389.975258,49751,0.9990234375
1557595392.5472739,49801,0.998046875
1557595395.0731635,49851,0.9951171875
1557595397.4685988,49901,0.9990234375
1557595399.765469,49951,0.998046875
1557595404.8451567,50001,1.0


==> img/tensorboard/p4_modified_35_va_acc.csv <==
Wall time,Step,Value
1557764945.398355,251,0.48828125
1557764962.3339467,301,0.4921875
1557765046.4294581,551,0.49609375
1557765096.5698652,701,0.533203125
1557765113.2974596,751,0.560546875
1557765163.6574771,901,0.6279296875
1557765180.7824378,951,0.65234375
1557765197.9963381,1001,0.703125
1557765266.4868395,1201,0.7392578125
1557765471.255101,1801,0.7939453125
1557765539.1082237,2001,0.8154296875
1557765573.0889213,2101,0.8125
1557765607.0264661,2201,0.7822265625
1557765618.3166795,2251,0.78515625
1557765622.2209508,2351,0.8212890625
1557765633.93839,2651,0.7705078125
1557765635.8884628,2701,0.798828125
1557765637.8278203,2751,0.771484375
1557765639.875654,2801,0.8115234375
1557765641.8814228,2851,0.7978515625
1557765657.5161197,3251,0.765625
1557765661.4132218,3351,0.791015625
1557765663.3622794,3401,0.7861328125
1557765669.2988577,3551,0.7900390625
1557765671.3432913,3601,0.7880859375
1557765673.300833,3651,0.7841796875
1557765675.2431803,3701,0.78125
1557765685.0009518,3951,0.81640625
1557765694.7627542,4201,0.7998046875
1557765700.7416546,4351,0.7939453125
1557765702.7014089,4401,0.8232421875
1557765714.4187,4701,0.8037109375
1557765733.0321717,5101,0.8134765625
1557765738.7865436,5251,0.79296875
1557765740.6954691,5301,0.779296875
1557765754.2919946,5651,0.7998046875
1557765760.1662357,5801,0.78125
1557765764.0488803,5901,0.8076171875
1557765777.439745,6251,0.79296875
1557765779.3401153,6301,0.80078125
1557765785.2225325,6451,0.80859375
1557765787.1807816,6501,0.779296875
1557765800.9993165,6851,0.8037109375
1557765804.8137293,6951,0.81640625
1557765808.65129,7051,0.7958984375
1557765810.5645406,7101,0.78125
1557765812.4708838,7151,0.7802734375
1557765826.1194396,7501,0.7783203125
1557765835.690945,7751,0.80078125
1557765839.5028765,7851,0.8056640625
1557765841.40801,7901,0.798828125
1557765849.1841497,8101,0.8076171875
1557765858.8688846,8351,0.80859375
1557765860.7673202,8401,0.8154296875
1557765866.511034,8551,0.798828125
1557765877.9539626,8851,0.791015625
1557765879.9639516,8901,0.822265625
1557765883.8061574,9001,0.7802734375
1557765889.6296709,9151,0.7919921875
1557765893.5697577,9251,0.8017578125
1557765895.5209806,9301,0.8193359375
1557765899.4229088,9401,0.8037109375
1557765903.3182197,9501,0.796875
1557765905.2689123,9551,0.802734375
1557765919.1276765,9901,0.80859375
1557765937.5282657,10301,0.80859375
1557765939.5589206,10351,0.818359375
1557765941.5864289,10401,0.8056640625
1557765949.38744,10601,0.8076171875
1557765968.9675155,11101,0.80078125
1557765971.043482,11151,0.814453125
1557765974.9381366,11251,0.80078125
1557765982.7486515,11451,0.8134765625
1557765988.6186104,11601,0.798828125
1557765990.573217,11651,0.8017578125
1557765992.5308435,11701,0.8125
1557765998.3917947,11851,0.8017578125
1557766021.965992,12451,0.822265625
1557766033.8172846,12751,0.810546875
1557766039.6825027,12901,0.8193359375
1557766043.5913572,13001,0.8017578125
1557766045.5433056,13051,0.8046875
1557766049.4393086,13151,0.802734375
1557766057.1355772,13351,0.81640625
1557766064.935792,13551,0.791015625
1557766068.773208,13651,0.796875
1557766078.3451262,13901,0.810546875
1557766103.3610053,14551,0.79296875
1557766105.2989445,14601,0.83203125
1557766114.904219,14851,0.830078125
1557766116.811165,14901,0.82421875
1557766127.4386425,15101,0.826171875
1557766129.4710414,15151,0.830078125
1557766137.2651374,15351,0.802734375
1557766139.2329006,15401,0.802734375
1557766143.1355083,15501,0.8251953125
1557766149.0578294,15651,0.8291015625
1557766158.9143288,15901,0.810546875
1557766160.8675525,15951,0.8203125
1557766162.8197243,16001,0.814453125
1557766172.5874805,16251,0.8232421875
1557766174.5427957,16301,0.8212890625
1557766176.4928823,16351,0.818359375
1557766182.5099213,16501,0.8232421875
1557766200.0929825,16951,0.80859375
1557766203.9936016,17051,0.82421875
1557766211.933791,17251,0.814453125
1557766215.8283086,17351,0.8466796875
1557766227.5325308,17651,0.8037109375
1557766229.481436,17701,0.841796875
1557766241.3241234,18001,0.85546875
1557766247.1742098,18151,0.8271484375
1557766254.976958,18351,0.833984375
1557766262.7794926,18551,0.8330078125
1557766266.6695318,18651,0.845703125
1557766274.5845814,18851,0.845703125
1557766276.550911,18901,0.8388671875
1557766278.5074155,18951,0.828125
1557766282.408764,19051,0.8349609375
1557766292.1609738,19301,0.8271484375
1557766302.0740888,19551,0.828125
1557766304.0325482,19601,0.8515625
1557766305.9888394,19651,0.8427734375
1557766338.25323,20401,0.857421875
1557766351.9174252,20751,0.8408203125
1557766363.7959292,21051,0.841796875
1557766365.7423408,21101,0.8564453125
1557766369.6482015,21201,0.8271484375
1557766373.5958319,21301,0.8427734375
1557766381.3846765,21501,0.859375
1557766399.2215872,21951,0.8486328125
1557766403.1391554,22051,0.8583984375
1557766405.0979042,22101,0.84375
1557766410.9648535,22251,0.849609375
1557766422.8121002,22551,0.841796875
1557766438.427267,22951,0.8486328125
1557766440.3825076,23001,0.841796875
1557766446.2293642,23151,0.8486328125
1557766448.182421,23201,0.849609375
1557766456.1463828,23401,0.8515625
1557766465.8972893,23651,0.8359375
1557766467.849962,23701,0.8623046875
1557766489.5859396,24251,0.8486328125
1557766495.3552206,24401,0.8603515625
1557766497.27329,24451,0.849609375
1557766501.2297595,24551,0.8515625
1557766505.1284015,24651,0.85546875
1557766511.16631,24801,0.8427734375
1557766535.3159888,25351,0.857421875
1557766545.3091831,25601,0.853515625
1557766549.2333567,25701,0.86328125
1557766555.0956576,25851,0.8642578125
1557766558.9890757,25951,0.8515625
1557766568.7721565,26201,0.8759765625
1557766570.838021,26251,0.83984375
1557766582.6308718,26551,0.8544921875
1557766586.5327313,26651,0.8623046875
1557766588.4814076,26701,0.853515625
1557766592.3756325,26801,0.87109375
1557766594.3268504,26851,0.880859375
1557766600.3541162,27001,0.875
1557766604.3122969,27101,0.8564453125
1557766614.1239903,27351,0.845703125
1557766616.078819,27401,0.83984375
1557766618.0393994,27451,0.853515625
1557766633.8631213,27851,0.8505859375
1557766637.8146484,27951,0.86328125
1557766645.6167207,28151,0.8583984375
1557766647.5625472,28201,0.8515625
1557766649.5168018,28251,0.87890625
1557766657.347201,28451,0.8623046875
1557766665.3649776,28651,0.859375
1557766667.316995,28701,0.86328125
1557766673.188274,28851,0.8662109375
1557766677.1019037,28951,0.8662109375
1557766679.0589979,29001,0.859375
1557766681.0069861,29051,0.85546875
1557766682.9535537,29101,0.8564453125
1557766684.8886588,29151,0.869140625
1557766686.831839,29201,0.8505859375
1557766690.874823,29301,0.8515625
1557766692.856908,29351,0.8671875
1557766702.6217837,29601,0.8662109375
1557766704.5767343,29651,0.8701171875
1557766712.3813767,29851,0.8505859375
1557766721.522539,30001,0.857421875
1557766725.4365041,30101,0.875
1557766737.2071066,30401,0.857421875
1557766741.1242924,30501,0.8720703125
1557766751.0398612,30751,0.8623046875
1557766758.8780842,30951,0.880859375
1557766760.8259242,31001,0.8720703125
1557766764.7339725,31101,0.8740234375
1557766788.175292,31701,0.8583984375
1557766801.7601366,32051,0.8720703125
1557766803.6757436,32101,0.8583984375
1557766807.4976401,32201,0.8671875
1557766809.5022545,32251,0.873046875
1557766811.6167,32301,0.865234375
1557766813.6108685,32351,0.8740234375
1557766817.4603076,32451,0.873046875
1557766823.2152848,32601,0.869140625
1557766830.9533231,32801,0.8857421875
1557766832.8882773,32851,0.8720703125
1557766840.710666,33051,0.87109375
1557766846.4933841,33201,0.892578125
1557766854.143909,33401,0.875
1557766859.8951197,33551,0.8818359375
1557766861.7969007,33601,0.8740234375
1557766863.691868,33651,0.8623046875
1557766865.605019,33701,0.8798828125
1557766867.5176716,33751,0.87890625
1557766871.4792018,33851,0.8837890625
1557766873.3920472,33901,0.876953125
1557766875.2982092,33951,0.888671875
1557766881.0920963,34101,0.8828125
1557766882.9981217,34151,0.87890625
1557766884.9037435,34201,0.8681640625
1557766888.7256749,34301,0.880859375
1557766892.5545425,34401,0.87109375
1557766894.4715462,34451,0.8857421875
1557766907.9873855,34801,0.8759765625
1557766913.7216017,34951,0.8857421875
1557766920.2672925,35051,0.8740234375
1557766924.1018608,35151,0.8603515625
1557766929.917113,35301,0.876953125
1557766933.7872622,35401,0.8955078125
1557766937.6208582,35501,0.869140625
1557766945.2914813,35701,0.8779296875
1557766952.949464,35901,0.884765625
1557766958.6997194,36051,0.8701171875
1557766960.695075,36101,0.8828125
1557766962.6532028,36151,0.87890625
1557766964.5671244,36201,0.8759765625
1557766976.0971346,36501,0.87109375
1557766987.5318418,36801,0.8818359375
1557766991.4862986,36901,0.8828125
1557766993.4118853,36951,0.8642578125
1557766995.3224342,37001,0.8876953125
1557767001.0550272,37151,0.8818359375
1557767006.7608554,37301,0.869140625
1557767008.6574883,37351,0.88671875
1557767014.3918066,37501,0.8828125
1557767016.3093235,37551,0.873046875
1557767018.2173424,37601,0.8876953125
1557767022.191267,37701,0.869140625
1557767026.0154023,37801,0.90625
1557767037.448988,38101,0.8828125
1557767043.1411495,38251,0.8798828125
1557767045.0580966,38301,0.8740234375
1557767050.8818948,38451,0.8720703125
1557767052.8143296,38501,0.869140625
1557767054.716411,38551,0.89453125
1557767058.5563207,38651,0.892578125
1557767060.4730494,38701,0.876953125
1557767071.9321344,39001,0.900390625
1557767079.6378248,39201,0.865234375
1557767081.624325,39251,0.8837890625
1557767085.4608293,39351,0.8779296875
1557767089.3068538,39451,0.8857421875
1557767093.1219394,39551,0.8935546875
1557767095.0540314,39601,0.8935546875
1557767096.9989693,39651,0.884765625
1557767098.9170547,39701,0.8759765625
1557767100.824018,39751,0.8955078125
1557767106.581794,39901,0.8896484375
1557767113.3714898,40001,0.8701171875
1557767117.1957407,40101,0.8994140625
1557767122.9209461,40251,0.88671875
1557767126.751691,40351,0.8994140625
1557767128.6538448,40401,0.8837890625
1557767130.5538566,40451,0.8916015625
1557767142.1319726,40751,0.8857421875
1557767144.0469663,40801,0.8740234375
1557767147.8648098,40901,0.896484375
1557767153.6352332,41051,0.8896484375
1557767161.2352035,41251,0.8935546875
1557767166.9688454,41401,0.90625
1557767172.8681996,41551,0.8828125
1557767174.7842944,41601,0.8857421875
1557767178.628171,41701,0.884765625
1557767182.4625514,41801,0.8984375
1557767186.2739222,41901,0.8701171875
1557767195.847677,42151,0.896484375
1557767201.7477381,42301,0.8935546875
1557767205.5797203,42401,0.8857421875
1557767211.307221,42551,0.890625
1557767226.5936654,42951,0.896484375
1557767234.3705199,43151,0.9033203125
1557767242.0167482,43351,0.892578125
1557767245.8450735,43451,0.90234375
1557767247.7416785,43501,0.904296875
1557767255.3888714,43701,0.880859375
1557767259.2518916,43801,0.90625
1557767261.238824,43851,0.900390625
1557767266.9859467,44001,0.89453125
1557767270.8041031,44101,0.8916015625
1557767274.622555,44201,0.8994140625
1557767280.3512247,44351,0.916015625
1557767284.167454,44451,0.8876953125
1557767286.0659049,44501,0.91796875
1557767289.9488595,44601,0.8935546875
1557767297.6977756,44801,0.9033203125
1557767308.1854303,45001,0.9111328125
1557767322.0645094,45351,0.9140625
1557767324.0670962,45401,0.8994140625
1557767325.9648354,45451,0.8935546875
1557767327.8740087,45501,0.9150390625
1557767331.687183,45601,0.9033203125
1557767337.5147276,45751,0.91015625
1557767339.4684167,45801,0.904296875
1557767341.404576,45851,0.890625
1557767347.1546075,46001,0.89453125
1557767349.084317,46051,0.884765625
1557767351.0668318,46101,0.8876953125
1557767353.010407,46151,0.8984375
1557767368.7421978,46551,0.9072265625
1557767370.7276213,46601,0.9013671875
1557767376.6054158,46751,0.9052734375
1557767390.1387556,47101,0.896484375
1557767395.8387995,47251,0.919921875
1557767409.2586365,47601,0.908203125
1557767411.241513,47651,0.8994140625
1557767413.240691,47701,0.9150390625
1557767417.0957892,47801,0.8994140625
1557767419.0204506,47851,0.9228515625
1557767420.9233565,47901,0.916015625
1557767426.6734965,48051,0.9033203125
1557767428.5890868,48101,0.89453125
1557767432.4110148,48201,0.908203125
1557767436.2395658,48301,0.923828125
1557767438.159065,48351,0.9189453125
1557767445.98095,48551,0.9111328125
1557767447.8878806,48601,0.9208984375
1557767455.541161,48801,0.9013671875
1557767457.5074105,48851,0.90625
1557767459.4161658,48901,0.8994140625
1557767461.335996,48951,0.8994140625
1557767467.0557678,49101,0.9091796875
1557767468.988839,49151,0.9091796875
1557767470.9995253,49201,0.916015625
1557767476.7293575,49351,0.921875
1557767478.6581023,49401,0.9111328125
1557767494.195005,49801,0.9169921875
1557767504.8941247,50001,0.8984375
1557767508.7454758,50101,0.9169921875
1557767512.583614,50201,0.9111328125
1557767514.5136921,50251,0.9208984375
1557767520.2996895,50401,0.9140625
1557767522.2109196,50451,0.921875
1557767526.0266857,50551,0.9091796875
1557767527.9286478,50601,0.931640625
1557767529.9086552,50651,0.9169921875
1557767531.9284694,50701,0.9130859375
1557767537.66737,50851,0.923828125
1557767552.9784439,51251,0.9345703125
1557767556.7852044,51351,0.919921875
1557767560.6998885,51451,0.9326171875
1557767564.6255093,51551,0.916015625
1557767566.5106862,51601,0.9130859375
1557767572.2576303,51751,0.9189453125
1557767576.0737772,51851,0.9111328125
1557767578.0214355,51901,0.9189453125
1557767579.9310782,51951,0.919921875
1557767589.5691252,52201,0.9072265625
1557767603.087922,52551,0.919921875
1557767604.9950747,52601,0.9287109375
1557767610.7142596,52751,0.9111328125
1557767614.5373569,52851,0.9248046875
1557767626.1920154,53151,0.9140625
1557767628.095882,53201,0.9326171875
1557767631.9126704,53301,0.923828125
1557767635.7287116,53401,0.939453125
1557767643.3585315,53601,0.9296875
1557767651.1234858,53801,0.93359375
1557767654.9589481,53901,0.9365234375
1557767664.5274608,54151,0.9345703125
1557767666.4289207,54201,0.9423828125
1557767668.367713,54251,0.9404296875
1557767681.890193,54601,0.9287109375
1557767683.8001926,54651,0.9482421875
1557767695.2644818,54951,0.927734375
1557767705.791758,55151,0.9453125
1557767707.705686,55201,0.93359375
1557767709.6627064,55251,0.927734375
1557767726.9174967,55701,0.9375
1557767730.7209303,55801,0.9365234375
1557767736.4663157,55951,0.9296875
1557767744.2283633,56151,0.9306640625
1557767748.0416248,56251,0.9453125
1557767749.9592683,56301,0.9345703125
1557767757.588909,56501,0.9287109375
1557767759.498352,56551,0.927734375
1557767763.3129938,56651,0.947265625
1557767765.220895,56701,0.9375
1557767767.1329746,56751,0.93359375
1557767772.9931738,56901,0.9423828125
1557767774.8983428,56951,0.9423828125
1557767793.9861076,57451,0.9384765625
1557767799.7834518,57601,0.94921875
1557767805.6065168,57751,0.9345703125
1557767807.523776,57801,0.953125
1557767809.4440277,57851,0.9365234375
1557767815.3277643,58001,0.9384765625
1557767817.28218,58051,0.9443359375
1557767819.2438955,58101,0.9453125
1557767848.727554,58851,0.947265625
1557767854.5342455,59001,0.9443359375
1557767858.4004283,59101,0.9453125
1557767860.4023774,59151,0.9580078125
1557767864.5372813,59251,0.939453125
1557767866.4432435,59301,0.9521484375
1557767872.238556,59451,0.9404296875
1557767878.11579,59601,0.9326171875
1557767880.0406127,59651,0.939453125
1557767881.9481084,59701,0.9599609375
1557767883.8585782,59751,0.9443359375
1557767887.6659791,59851,0.947265625
1557767891.5879395,59951,0.953125
1557767898.1425874,60051,0.9306640625
1557767903.8638003,60201,0.943359375
1557767907.6509604,60301,0.9453125
1557767911.5379987,60401,0.951171875
1557767915.4089622,60501,0.9443359375
1557767919.193274,60601,0.9423828125
1557767921.2992525,60651,0.9345703125
1557767923.4036283,60701,0.9462890625
1557767942.574965,61201,0.953125
1557767950.3343053,61401,0.943359375
1557767958.4499657,61601,0.9306640625
1557767960.3971918,61651,0.9462890625
1557767962.3268309,61701,0.953125
1557767966.1661386,61801,0.951171875
1557767971.9423482,61951,0.958984375
1557767977.7241547,62101,0.94140625
1557767981.66106,62201,0.94921875
1557767987.4731107,62351,0.9404296875
1557767998.971634,62651,0.9560546875
1557768002.803334,62751,0.94921875
1557768006.6118326,62851,0.9541015625
1557768008.528875,62901,0.9521484375
1557768014.4802547,63051,0.9443359375
1557768016.4220252,63101,0.955078125
1557768018.365449,63151,0.9453125
1557768024.1359112,63301,0.9462890625
1557768033.704043,63551,0.947265625
1557768039.4384496,63701,0.947265625
1557768049.1480863,63951,0.9599609375
1557768052.953214,64051,0.953125
1557768064.3868883,64351,0.9599609375
1557768072.17108,64551,0.9501953125
1557768074.0953262,64601,0.958984375
1557768076.0043094,64651,0.9541015625
1557768077.9106953,64701,0.951171875
1557768081.7231402,64801,0.951171875
1557768087.4375126,64951,0.94921875
1557768092.0842006,65001,0.9599609375
1557768095.8921628,65101,0.9541015625
1557768097.789367,65151,0.9501953125
1557768111.3160439,65501,0.9521484375
1557768115.1174946,65601,0.9541015625
1557768120.8325152,65751,0.9599609375
1557768122.7265158,65801,0.9638671875
1557768128.4291234,65951,0.96484375
1557768130.4050407,66001,0.951171875
1557768140.056751,66251,0.955078125
1557768141.962326,66301,0.9580078125
1557768143.8887749,66351,0.953125
1557768149.6284642,66501,0.953125
1557768153.4438267,66601,0.9560546875
1557768155.37612,66651,0.9501953125
1557768157.2782645,66701,0.9609375
1557768159.2085526,66751,0.953125
1557768161.1997495,66801,0.9619140625
1557768163.1486673,66851,0.9619140625
1557768174.659736,67151,0.9580078125
1557768184.243135,67401,0.96484375
1557768186.147925,67451,0.953125
1557768188.0909731,67501,0.9638671875
1557768197.7842536,67751,0.9541015625
1557768205.481305,67951,0.951171875
1557768209.2899897,68051,0.96875
1557768218.7988997,68301,0.9638671875
1557768226.899922,68501,0.9462890625
1557768240.2210014,68851,0.951171875
1557768244.0147479,68951,0.96484375
1557768249.713482,69101,0.951171875
1557768253.8992841,69201,0.951171875
1557768255.8497548,69251,0.9580078125
1557768261.5439508,69401,0.951171875
1557768263.4868934,69451,0.9638671875
1557768267.3064783,69551,0.943359375
1557768269.238659,69601,0.943359375
1557768274.9923978,69751,0.9453125
1557768521.4603713,70556,0.9384765625
1557768538.1747386,70606,0.958984375
1557768555.01965,70656,0.9599609375
1557768571.732191,70706,0.96484375
1557768639.1893752,70906,0.96484375
1557768690.3267293,71056,0.9462890625
1557768758.185452,71256,0.953125
1557768775.3157196,71306,0.9482421875
1557768792.2477522,71356,0.939453125
1557768860.851928,71556,0.9619140625
1557768877.5762308,71606,0.951171875
1557768894.7298985,71656,0.9482421875
1557768928.3625047,71756,0.9482421875
1557768962.0810237,71856,0.9599609375
1557768995.9010658,71956,0.955078125
1557769030.3588874,72056,0.9609375
1557769099.9410882,72456,0.9560546875
1557769109.5148613,72706,0.951171875
1557769111.4337723,72756,0.9560546875
1557769128.8965266,73206,0.9609375
1557769130.823654,73256,0.9599609375
1557769152.1127217,73806,0.9560546875
1557769159.8383138,74006,0.96484375
1557769161.7443492,74056,0.958984375
1557769167.5013924,74206,0.955078125
1557769169.4168873,74256,0.9560546875
1557769175.1663284,74406,0.9599609375
1557769178.9946616,74506,0.966796875
1557769181.0185006,74556,0.955078125
1557769183.0434406,74606,0.9677734375
1557769196.493072,74956,0.94921875
1557769200.9339998,75006,0.951171875
1557769202.8448226,75056,0.9638671875
1557769204.7558048,75106,0.9599609375
1557769210.5739062,75256,0.970703125
1557769214.5394645,75356,0.9658203125
1557769216.4491413,75406,0.95703125
1557769218.3674738,75456,0.9560546875
1557769233.7088287,75856,0.955078125
1557769243.4099042,76106,0.94921875
1557769245.3343234,76156,0.9560546875
1557769251.082412,76306,0.958984375
1557769264.523978,76656,0.9599609375
1557769268.3389344,76756,0.9609375
1557769287.6894033,77256,0.94921875
1557769297.2576654,77506,0.9580078125
1557769299.1747391,77556,0.9638671875
1557769303.1899126,77656,0.9541015625
1557769305.1097665,77706,0.962890625
1557769316.6047318,78006,0.953125
1557769318.5234108,78056,0.9580078125
1557769330.0470903,78356,0.9580078125
1557769332.045137,78406,0.955078125
1557769349.352442,78856,0.9501953125
1557769357.0280807,79056,0.958984375
1557769361.0834436,79156,0.9599609375
1557769368.8567026,79356,0.9638671875
1557769386.1069562,79806,0.95703125
1557769389.9507616,79906,0.94921875
1557769398.7311869,80056,0.9599609375
1557769402.545509,80156,0.9560546875
1557769404.4756725,80206,0.9521484375
1557769412.1209705,80406,0.9658203125
1557769414.0398684,80456,0.9482421875
1557769417.9151924,80556,0.9619140625
1557769419.8333344,80606,0.9658203125
1557769429.5825195,80856,0.9560546875
1557769433.4234996,80956,0.9638671875
1557769441.1285696,81156,0.9580078125
1557769444.9422123,81256,0.96484375
1557769446.8654845,81306,0.958984375
1557769448.7729354,81356,0.962890625
1557769452.7700016,81456,0.9609375
1557769456.64085,81556,0.95703125
1557769466.251435,81806,0.9453125
1557769471.9581249,81956,0.9453125
1557769475.8028138,82056,0.94921875
1557769481.6683402,82206,0.9638671875
1557769487.4867618,82356,0.955078125
1557769495.147705,82556,0.9599609375
1557769500.8935966,82706,0.9677734375
1557769508.5238752,82906,0.947265625
1557769510.4956968,82956,0.9599609375
1557769512.490341,83006,0.962890625
1557769525.9154992,83356,0.9619140625
1557769529.7223685,83456,0.9658203125
1557769531.6213143,83506,0.96484375
1557769533.5323396,83556,0.94921875
1557769539.2904181,83706,0.958984375
1557769541.3018308,83756,0.96875
1557769552.862283,84056,0.9697265625
1557769554.7725604,84106,0.9521484375
1557769556.680827,84156,0.9521484375
1557769562.4388304,84306,0.9453125
1557769570.118104,84506,0.962890625
1557769575.975347,84656,0.94921875
1557769577.893103,84706,0.9658203125
1557769579.8255794,84756,0.9560546875
1557769581.7415063,84806,0.955078125
1557769585.577911,84906,0.958984375
1557769594.122157,85056,0.9638671875
1557769599.898261,85206,0.9658203125
1557769607.7632089,85406,0.9619140625
1557769609.670143,85456,0.966796875
1557769619.1912205,85706,0.9521484375
1557769623.004836,85806,0.9521484375
1557769624.9140809,85856,0.966796875
1557769626.8220289,85906,0.966796875
1557769640.3730695,86256,0.9599609375
1557769644.241684,86356,0.958984375
1557769651.9139433,86556,0.9560546875
1557769653.8320096,86606,0.9560546875
1557769655.7451568,86656,0.95703125
1557769657.6746724,86706,0.9462890625
1557769661.603563,86806,0.9541015625
1557769671.2922053,87056,0.962890625
1557769673.2247388,87106,0.966796875
1557769677.0872068,87206,0.9638671875
1557769679.0022519,87256,0.955078125
1557769680.9226692,87306,0.947265625
1557769686.7061653,87456,0.9560546875
1557769690.5949323,87556,0.9501953125
1557769692.592957,87606,0.955078125
1557769694.5352619,87656,0.9423828125
1557769711.824664,88106,0.96484375
1557769717.5704064,88256,0.958984375
1557769735.0636203,88706,0.9716796875
1557769746.5339723,89006,0.9638671875
1557769748.4501429,89056,0.9638671875
1557769760.174634,89356,0.9638671875
1557769762.0771315,89406,0.9677734375
1557769763.9930754,89456,0.9658203125
1557769767.8449268,89556,0.9580078125
1557769771.67986,89656,0.962890625
1557769779.3551402,89856,0.9541015625
1557769793.872351,90156,0.9638671875
1557769795.7834485,90206,0.9638671875
1557769811.1845686,90606,0.9677734375
1557769813.1701584,90656,0.962890625
1557769819.0761328,90806,0.96484375
1557769824.8223011,90956,0.9580078125
1557769832.608924,91156,0.9609375
1557769836.4372044,91256,0.9638671875
1557769844.2831511,91456,0.9716796875
1557769855.7860022,91756,0.970703125
1557769863.4908006,91956,0.9638671875
1557769865.4119716,92006,0.9716796875
1557769871.27899,92156,0.9541015625
1557769875.2632694,92256,0.9580078125
1557769881.0367494,92406,0.9501953125
1557769888.6824763,92606,0.9599609375
1557769892.5124292,92706,0.9453125
1557769896.3328652,92806,0.9560546875
1557769898.2575119,92856,0.953125
1557769900.2034886,92906,0.96484375
1557769913.7861285,93256,0.9619140625
1557769917.6346447,93356,0.9619140625
1557769919.5737803,93406,0.958984375
1557769931.2032013,93706,0.955078125
1557769933.1873364,93756,0.9677734375
1557769935.1241663,93806,0.96484375
1557769938.9624195,93906,0.962890625
1557769942.7849176,94006,0.9599609375
1557769962.3268435,94506,0.9619140625
1557769966.211092,94606,0.96484375
1557769986.010677,95056,0.95703125
1557769993.8060665,95256,0.962890625
1557770003.386924,95506,0.9658203125
1557770005.3180125,95556,0.958984375
1557770014.9125166,95806,0.9560546875
1557770016.8114605,95856,0.9716796875
1557770018.7376237,95906,0.9541015625
1557770026.5944698,96106,0.9501953125
1557770028.5113475,96156,0.9638671875
1557770036.2035823,96356,0.9609375
1557770040.0525494,96456,0.96484375
1557770043.886175,96556,0.96484375
1557770047.699837,96656,0.9638671875
1557770049.6184983,96706,0.9638671875
1557770051.647194,96756,0.9658203125
1557770055.541559,96856,0.97265625
1557770057.5257595,96906,0.9716796875
1557770067.112422,97156,0.96484375
1557770072.8466377,97306,0.9619140625
1557770076.6984885,97406,0.9619140625
1557770082.755318,97556,0.96484375
1557770088.6815572,97706,0.9599609375
1557770094.4007866,97856,0.9609375
1557770098.218837,97956,0.96484375
1557770109.695651,98256,0.958984375
1557770111.8634608,98306,0.9697265625
1557770115.982926,98406,0.955078125
1557770119.7958295,98506,0.9560546875
1557770136.9562604,98956,0.966796875
1557770138.8672047,99006,0.9560546875
1557770140.9270875,99056,0.9775390625
1557770143.0661886,99106,0.9677734375
1557770166.124177,99706,0.9619140625
1557770169.9462144,99806,0.9599609375
1557770174.145125,99906,0.9736328125
1557770180.7225413,100006,0.966796875
1557770188.4068694,100206,0.97265625
1557770190.333813,100256,0.9599609375
1557770192.2437766,100306,0.970703125
1557770196.1279259,100406,0.9736328125
1557770198.05041,100456,0.95703125
1557770204.2089462,100606,0.9609375
1557770208.115834,100706,0.9619140625
1557770211.9387825,100806,0.962890625
1557770221.4603457,101056,0.9619140625
1557770227.170051,101206,0.9677734375
1557770231.1578667,101306,0.9599609375
1557770233.251831,101356,0.9638671875
1557770237.1722867,101456,0.962890625
1557770242.9483855,101606,0.970703125
1557770248.6849945,101756,0.9638671875
1557770252.486784,101856,0.9658203125
1557770258.2267654,102006,0.966796875
1557770264.4040716,102156,0.9658203125
1557770266.3647141,102206,0.955078125
1557770272.0991118,102356,0.958984375
1557770275.9248705,102456,0.962890625
1557770277.8398173,102506,0.97265625
1557770293.507397,102906,0.9560546875
1557770295.5739017,102956,0.96484375
1557770299.4988048,103056,0.970703125
1557770309.0400157,103306,0.962890625
1557770318.590657,103556,0.9677734375
1557770320.5706472,103606,0.958984375
1557770322.666568,103656,0.96875
1557770326.6288607,103756,0.9658203125
1557770328.5413866,103806,0.9619140625
1557770332.3568017,103906,0.96484375
1557770336.1757274,104006,0.9560546875
1557770341.9115818,104156,0.9697265625
1557770343.8095102,104206,0.966796875
1557770351.6850471,104406,0.962890625
1557770361.552342,104656,0.9638671875
1557770365.3762095,104756,0.9658203125
1557770379.6219413,105056,0.9677734375
1557770381.785538,105106,0.958984375
1557770383.9096045,105156,0.9560546875
1557770385.9073582,105206,0.9609375
1557770387.8180935,105256,0.966796875
1557770393.5380075,105406,0.9697265625
1557770397.3424115,105506,0.9638671875
1557770403.0949905,105656,0.970703125
1557770404.999027,105706,0.955078125
1557770410.9133143,105856,0.966796875
1557770415.0182788,105956,0.970703125
1557770418.8577697,106056,0.96484375
1557770420.7654467,106106,0.962890625
1557770422.6693447,106156,0.9716796875
1557770430.282956,106356,0.9619140625
1557770437.9067264,106556,0.958984375
1557770439.8163776,106606,0.9482421875
1557770441.9841866,106656,0.9658203125
1557770449.883178,106856,0.9619140625
1557770451.7809696,106906,0.962890625
1557770455.5895972,107006,0.970703125
1557770457.5016034,107056,0.9599609375
1557770461.319798,107156,0.9677734375
1557770463.2294853,107206,0.9619140625
1557770465.1458647,107256,0.97265625
1557770468.9562063,107356,0.9580078125
1557770471.0163918,107406,0.9658203125
1557770473.1569974,107456,0.9716796875
1557770475.1700037,107506,0.9736328125
1557770480.8929412,107656,0.96484375
1557770484.7035062,107756,0.955078125
1557770486.6188812,107806,0.9794921875
1557770498.081911,108106,0.96484375
1557770499.9762008,108156,0.966796875
1557770502.1599483,108206,0.9580078125
1557770510.0731595,108406,0.9638671875
1557770513.8879883,108506,0.96875
1557770517.6892254,108606,0.974609375
1557770525.3297563,108806,0.9658203125
1557770539.1892195,109156,0.9677734375
1557770544.9242342,109306,0.96484375
1557770548.747101,109406,0.9638671875
1557770552.571611,109506,0.96484375
1557770554.4805384,109556,0.9697265625
1557770562.3796508,109756,0.9716796875
1557770566.3517716,109856,0.96875
1557770568.2447314,109906,0.966796875
1557770570.1984026,109956,0.9658203125
1557770578.5199075,110106,0.962890625
1557770580.429393,110156,0.966796875
1557770586.1488361,110306,0.9560546875
1557770588.047014,110356,0.966796875
1557770594.16871,110506,0.962890625
1557770599.9398274,110656,0.9755859375
1557770607.5709705,110856,0.978515625
1557770619.0243351,111156,0.958984375
1557770621.143281,111206,0.96875
1557770627.278752,111356,0.9716796875
1557770629.1836498,111406,0.966796875
1557770633.0003498,111506,0.94921875
1557770636.81882,111606,0.96484375
1557770638.7228286,111656,0.9677734375
1557770642.5383885,111756,0.9599609375
1557770644.4353142,111806,0.9736328125
1557770648.242611,111906,0.9638671875
1557770650.1855533,111956,0.96875
1557770652.3035321,112006,0.9755859375
1557770654.356491,112056,0.9609375
1557770658.218066,112156,0.96875
1557770662.0410385,112256,0.974609375
1557770663.9459796,112306,0.96875
1557770671.5598052,112506,0.9658203125
1557770673.4697943,112556,0.970703125
1557770677.2931974,112656,0.9658203125
1557770683.4823034,112806,0.96875
1557770687.4036026,112906,0.96484375
1557770693.1817555,113056,0.9619140625
1557770704.6569605,113356,0.97265625
1557770716.7049813,113656,0.96484375
1557770724.3582358,113856,0.96484375
1557770730.0779068,114006,0.96484375
1557770739.619117,114256,0.953125
1557770743.9244213,114356,0.9794921875
1557770749.7934964,114506,0.9677734375
1557770761.2520354,114806,0.96875
1557770763.1420684,114856,0.970703125
1557770766.9499357,114956,0.9677734375
1557770775.9323695,115106,0.962890625
1557770781.658204,115256,0.970703125
1557770783.5591679,115306,0.970703125
1557770785.4760954,115356,0.9736328125
1557770803.0012686,115806,0.9658203125
1557770805.0268767,115856,0.9677734375
1557770806.9384186,115906,0.974609375
1557770808.8433468,115956,0.9599609375
1557770812.704464,116056,0.95703125
1557770816.5207813,116156,0.9638671875
1557770822.2542725,116306,0.96875
1557770832.0556467,116556,0.970703125
1557770836.1163368,116656,0.962890625
1557770838.016278,116706,0.966796875
1557770839.9402483,116756,0.9658203125
1557770841.8453712,116806,0.97265625
1557770857.0671196,117206,0.96484375
1557770874.74603,117656,0.97265625
1557770884.281818,117906,0.9794921875
1557770900.0258012,118306,0.9765625
1557770901.9390569,118356,0.9716796875
1557770907.6558843,118506,0.9775390625
1557770915.290333,118706,0.9716796875
1557770921.248019,118856,0.970703125
1557770925.373088,118956,0.966796875
1557770929.199891,119056,0.9716796875
1557770934.9231498,119206,0.9658203125
1557770940.6420834,119356,0.97265625
1557770942.5585537,119406,0.966796875
1557770944.4597547,119456,0.96484375
1557770948.2785888,119556,0.9736328125
1557770964.0440245,119956,0.96875
1557770970.6154304,120056,0.9658203125
1557770974.4312046,120156,0.9619140625
1557770978.2467947,120256,0.9697265625
1557770988.2744942,120506,0.9716796875
1557770997.8385172,120756,0.982421875
1557771005.4709837,120956,0.955078125
1557771013.5330033,121156,0.974609375
1557771015.525472,121206,0.96484375
1557771017.4388134,121256,0.9755859375
1557771025.0797849,121456,0.9697265625
1557771030.7873712,121606,0.96875
1557771036.526676,121756,0.96875
1557771046.475264,122006,0.96875
1557771052.203794,122156,0.9677734375
1557771056.0340776,122256,0.9638671875
1557771063.664644,122456,0.96875
1557771065.5669465,122506,0.96484375
1557771067.4624453,122556,0.96875
1557771069.3801532,122606,0.96875
1557771073.5818825,122706,0.966796875
1557771077.4992332,122806,0.962890625
1557771083.2163672,122956,0.970703125
1557771088.9609895,123106,0.9677734375
1557771090.863935,123156,0.9609375
1557771094.6788871,123256,0.9736328125
1557771098.4855537,123356,0.9716796875
1557771112.3447533,123706,0.974609375
1557771119.954107,123906,0.98046875
1557771123.7675567,124006,0.970703125
1557771127.5914204,124106,0.9716796875
1557771131.6253717,124206,0.96875
1557771133.7119513,124256,0.9794921875
1557771137.6240547,124356,0.9716796875
1557771143.3696342,124506,0.9765625
1557771147.2040799,124606,0.9716796875
1557771152.9335706,124756,0.9775390625
1557771156.7444546,124856,0.970703125
1557771165.7154171,125006,0.970703125
1557771167.626373,125056,0.9541015625
1557771169.5281873,125106,0.966796875
1557771188.603773,125606,0.96875
1557771190.62922,125656,0.9736328125
1557771194.7576435,125756,0.9794921875
1557771196.6956391,125806,0.9755859375
1557771198.6051102,125856,0.9599609375
1557771200.5140529,125906,0.9658203125
1557771206.2259042,126056,0.9658203125
1557771208.1378434,126106,0.97265625
1557771211.9576252,126206,0.9638671875
1557771217.6694736,126356,0.9677734375
1557771221.7268317,126456,0.9736328125
1557771225.832538,126556,0.96875
1557771229.6423557,126656,0.9697265625
1557771246.802516,127106,0.970703125
1557771248.715461,127156,0.9755859375
1557771254.926291,127306,0.9716796875
1557771258.7250197,127406,0.96875
1557771262.547184,127506,0.9736328125
1557771266.3682008,127606,0.96875
1557771270.1767836,127706,0.9658203125
1557771272.0833678,127756,0.966796875
1557771277.7991865,127906,0.966796875
1557771289.7009845,128206,0.9736328125
1557771291.6149538,128256,0.9677734375
1557771299.2396958,128456,0.97265625
1557771304.9560575,128606,0.96875
1557771310.825388,128756,0.96484375
1557771315.033073,128856,0.9716796875
1557771317.0589254,128906,0.9794921875
1557771324.6607544,129106,0.9697265625
1557771332.277895,129306,0.9716796875
1557771338.008357,129456,0.9697265625
1557771339.9316392,129506,0.970703125
1557771342.1070817,129556,0.9716796875
1557771344.2109265,129606,0.958984375
1557771349.9825819,129756,0.9765625
1557771357.59236,129956,0.974609375
1557771364.102569,130056,0.962890625
1557771371.9855597,130256,0.970703125
1557771374.0622835,130306,0.96484375
1557771377.9554017,130406,0.9794921875
1557771379.8624191,130456,0.95703125
1557771389.4025822,130706,0.96875
1557771395.1263092,130856,0.9736328125
1557771397.0239449,130906,0.974609375
1557771401.01372,131006,0.970703125
1557771405.1536603,131106,0.9638671875
1557771408.9666874,131206,0.97265625
1557771410.8640485,131256,0.9736328125
1557771416.6387582,131406,0.9638671875
1557771418.5447178,131456,0.9638671875
1557771420.446866,131506,0.966796875
1557771422.3607218,131556,0.96484375
1557771428.0879395,131706,0.96875
1557771430.0054657,131756,0.9658203125
1557771434.2438724,131856,0.9755859375
1557771445.7482882,132156,0.9736328125
1557771451.4626565,132306,0.97265625
1557771457.1873682,132456,0.9697265625
1557771459.0916157,132506,0.951171875
1557771467.2603602,132706,0.9775390625
1557771478.6806998,133006,0.9765625
1557771492.2967763,133356,0.966796875
1557771503.8892922,133656,0.9755859375
1557771511.5239987,133856,0.978515625
1557771515.3364923,133956,0.974609375
1557771525.3719482,134206,0.9697265625
1557771529.180853,134306,0.970703125
1557771531.0951574,134356,0.9755859375
1557771534.9031792,134456,0.9765625
1557771542.5865285,134656,0.9697265625
1557771550.2660983,134856,0.96484375
1557771552.403541,134906,0.9697265625
1557771562.850587,135106,0.96875
1557771570.4712415,135306,0.966796875
1557771576.2037957,135456,0.9833984375
1557771588.179125,135756,0.9794921875
1557771590.0890875,135806,0.974609375
1557771593.921025,135906,0.966796875
1557771605.3792007,136206,0.9697265625
1557771613.4415429,136406,0.96484375
1557771621.1987865,136606,0.96875
1557771625.0186899,136706,0.98046875
1557771626.916654,136756,0.96875
1557771628.8260882,136806,0.9697265625
1557771634.576967,136956,0.98046875
1557771636.4908955,137006,0.970703125
1557771646.4718113,137256,0.966796875
1557771650.271135,137356,0.9736328125
1557771657.9352314,137556,0.9599609375
1557771659.8331919,137606,0.9775390625
1557771661.7454853,137656,0.978515625
1557771663.647449,137706,0.9736328125
1557771665.5473237,137756,0.9677734375
1557771667.4474483,137806,0.97265625
1557771669.35641,137856,0.966796875
1557771673.559343,137956,0.96875
1557771685.0755246,138256,0.970703125
1557771690.7966442,138406,0.9755859375
1557771702.5430706,138706,0.9697265625
1557771710.3188825,138906,0.974609375
1557771727.474254,139356,0.98046875
1557771729.3833659,139406,0.9736328125
1557771731.499115,139456,0.9736328125
1557771733.5975056,139506,0.9638671875
1557771743.260056,139756,0.9599609375
1557771747.0737047,139856,0.9716796875
1557771755.4774938,140006,0.9658203125


==> img/tensorboard/p4_te_acc.csv <==
Wall time,Step,Value
1557410196.3528461,1,0.1259765625
1557410212.2015631,51,0.1220703125
1557410227.1201093,101,0.2177734375
1557410242.0706716,151,0.3349609375
1557410257.00625,201,0.37890625
1557410271.987995,251,0.4052734375
1557410288.1488934,301,0.3681640625
1557410303.2744522,351,0.419921875
1557410318.3800285,401,0.484375
1557410333.5796032,451,0.556640625
1557410348.6225686,501,0.603515625
1557410363.5691323,551,0.607421875
1557410378.6231182,601,0.640625
1557410393.640556,651,0.69140625
1557410408.7482822,701,0.6943359375
1557410423.6789322,751,0.7197265625
1557410438.7184708,801,0.765625
1557410453.668035,851,0.7744140625
1557410468.7116108,901,0.8056640625
1557410483.6391566,951,0.7880859375
1557410498.685732,1001,0.775390625
1557410513.5802956,1051,0.7919921875
1557410528.6898544,1101,0.794921875
1557410549.2545419,1151,0.8232421875
1557410573.8093035,1201,0.8251953125
1557410598.5407848,1251,0.81640625
1557410623.1957364,1301,0.8212890625
1557410648.330734,1351,0.81640625
1557410678.6167235,1401,0.8232421875
1557410712.9683058,1451,0.798828125
1557410747.0881507,1501,0.8349609375
1557410781.434184,1551,0.8154296875
1557410815.941445,1601,0.833984375
1557410848.8130188,1651,0.83203125
1557410879.5079668,1701,0.8212890625
1557410910.411005,1751,0.814453125
1557410941.0537248,1801,0.826171875
1557410974.6267467,1851,0.8359375
1557411016.0232687,1901,0.8251953125
1557411056.2388086,1951,0.853515625
1557411097.7267194,2001,0.822265625
1557411143.4332867,2051,0.85546875
1557411186.28057,2101,0.8291015625
1557411220.7778904,2151,0.8173828125
1557411255.473087,2201,0.8388671875
1557411285.890614,2251,0.8564453125
1557411299.4383137,2301,0.8447265625
1557411304.4277246,2351,0.873046875
1557411309.5068622,2401,0.828125
1557411314.3899226,2451,0.8564453125
1557411319.4176724,2501,0.833984375
1557411324.308953,2551,0.8701171875
1557411329.1356494,2601,0.84375
1557411333.9437847,2651,0.857421875
1557411338.8302891,2701,0.83984375
1557411343.7783515,2751,0.8642578125
1557411348.8692267,2801,0.82421875
1557411353.6826537,2851,0.8564453125
1557411358.4939978,2901,0.84375
1557411363.29573,2951,0.8681640625
1557411368.094869,3001,0.8486328125
1557411372.884373,3051,0.845703125
1557411377.6846368,3101,0.845703125
1557411382.565084,3151,0.8544921875
1557411387.5802073,3201,0.83984375
1557411392.5240784,3251,0.8388671875
1557411397.35222,3301,0.8427734375
1557411402.2632241,3351,0.8291015625
1557411407.0755587,3401,0.8671875
1557411411.9059618,3451,0.859375
1557411416.7323043,3501,0.8583984375
1557411421.580449,3551,0.8564453125
1557411426.3900414,3601,0.8642578125
1557411431.193866,3651,0.8671875
1557411436.006158,3701,0.8544921875
1557411440.8030348,3751,0.8662109375
1557411445.631261,3801,0.833984375
1557411450.424663,3851,0.8486328125
1557411455.234486,3901,0.8505859375
1557411460.0473616,3951,0.8583984375
1557411464.8557801,4001,0.83203125
1557411470.13057,4051,0.8505859375
1557411475.5174289,4101,0.8564453125
1557411479.7003329,4151,0.853515625
1557411483.3062348,4201,0.861328125
1557411487.040005,4251,0.8603515625
1557411490.7372231,4301,0.8525390625
1557411494.2457795,4351,0.8583984375
1557411497.7634468,4401,0.8623046875
1557411501.2911227,4451,0.8388671875
1557411504.7366815,4501,0.8662109375
1557411508.2180839,4551,0.857421875
1557411511.704987,4601,0.85546875
1557411515.1910965,4651,0.8544921875
1557411518.6973214,4701,0.8662109375
1557411522.2015936,4751,0.87109375
1557411525.701462,4801,0.8515625
1557411529.20399,4851,0.8603515625
1557411532.6792758,4901,0.84765625
1557411536.1671565,4951,0.8486328125
1557411542.1901183,5001,0.86328125
1557411545.6902277,5051,0.8466796875
1557411549.177448,5101,0.8447265625
1557411552.7775724,5151,0.8544921875
1557411556.3494825,5201,0.86328125
1557411559.9335437,5251,0.8642578125
1557411563.4479818,5301,0.8447265625
1557411567.1046047,5351,0.8583984375
1557411570.6617868,5401,0.8564453125
1557411574.2222528,5451,0.8779296875
1557411577.7455246,5501,0.8408203125
1557411581.2579327,5551,0.861328125
1557411584.755146,5601,0.8369140625
1557411588.2413378,5651,0.87109375
1557411591.7564461,5701,0.8564453125
1557411595.2739804,5751,0.8466796875
1557411598.8588698,5801,0.8740234375
1557411602.4637632,5851,0.8623046875
1557411606.7223153,5901,0.8427734375
1557411610.2648711,5951,0.8505859375
1557411614.617333,6001,0.8525390625
1557411617.9608243,6051,0.8505859375
1557411620.5637321,6101,0.861328125
1557411623.3828957,6151,0.8740234375
1557411626.0288017,6201,0.8681640625
1557411628.65355,6251,0.87890625
1557411631.2724571,6301,0.853515625
1557411634.7349706,6351,0.873046875
1557411637.3592849,6401,0.8642578125
1557411640.1300447,6451,0.857421875
1557411642.745182,6501,0.892578125
1557411645.3756726,6551,0.8642578125
1557411647.9982016,6601,0.859375
1557411650.633992,6651,0.8408203125
1557411653.2699702,6701,0.849609375
1557411656.0947986,6751,0.8642578125
1557411659.132231,6801,0.8671875
1557411661.9326696,6851,0.8642578125
1557411664.6695948,6901,0.8427734375
1557411667.331467,6951,0.861328125
1557411669.932373,7001,0.8681640625
1557411672.5393128,7051,0.8564453125
1557411675.1372368,7101,0.8623046875
1557411677.7351434,7151,0.8603515625
1557411680.3140833,7201,0.861328125
1557411682.92209,7251,0.865234375
1557411685.5219932,7301,0.861328125
1557411688.1339328,7351,0.87109375
1557411690.7488601,7401,0.849609375
1557411693.3757834,7451,0.876953125
1557411695.9861655,7501,0.861328125
1557411698.612759,7551,0.8662109375
1557411701.220702,7601,0.876953125
1557411703.813626,7651,0.8583984375
1557411706.5115275,7701,0.8505859375
1557411709.2416565,7751,0.86328125
1557411711.9027183,7801,0.8701171875
1557411714.6255944,7851,0.86328125
1557411717.3247497,7901,0.8642578125
1557411720.0814996,7951,0.87109375
1557411722.735627,8001,0.84375
1557411725.3946297,8051,0.845703125
1557411728.055148,8101,0.8779296875
1557411730.665088,8151,0.873046875
1557411733.3362665,8201,0.873046875
1557411735.94619,8251,0.8671875
1557411738.543114,8301,0.8466796875
1557411741.1450534,8351,0.8447265625
1557411743.7589228,8401,0.8662109375
1557411746.3968086,8451,0.8759765625
1557411749.2717073,8501,0.8671875
1557411752.3877852,8551,0.865234375
1557411755.0020201,8601,0.8525390625
1557411757.673942,8651,0.8486328125
1557411760.2708507,8701,0.8623046875
1557411762.9237878,8751,0.86328125
1557411766.900672,8801,0.8564453125
1557411769.5337813,8851,0.8466796875
1557411772.2188308,8901,0.8583984375
1557411775.920601,8951,0.8525390625
1557411779.0245106,9001,0.8818359375
1557411782.3536983,9051,0.861328125
1557411785.0806303,9101,0.8583984375
1557411787.7255702,9151,0.8798828125
1557411790.420298,9201,0.8642578125
1557411793.0152361,9251,0.859375
1557411795.6231441,9301,0.873046875
1557411798.2180889,9351,0.857421875
1557411800.824992,9401,0.865234375
1557411803.4259222,9451,0.869140625
1557411806.0348399,9501,0.890625
1557411808.6317809,9551,0.87109375
1557411811.2876863,9601,0.84765625
1557411813.9642925,9651,0.8701171875
1557411816.7247255,9701,0.8759765625
1557411819.43131,9751,0.8720703125
1557411822.0469084,9801,0.875
1557411824.637834,9851,0.8642578125
1557411827.236772,9901,0.8671875
1557411829.832682,9951,0.875
1557411834.915738,10001,0.8671875
1557411837.5314968,10051,0.8681640625
1557411840.1404376,10101,0.8779296875
1557411842.7473438,10151,0.8564453125
1557411845.3482692,10201,0.873046875
1557411847.9462116,10251,0.85546875
1557411850.5461311,10301,0.87109375
1557411853.1430552,10351,0.8623046875
1557411855.7562873,10401,0.875
1557411858.4174588,10451,0.8662109375
1557411861.0253837,10501,0.8681640625
1557411863.6269495,10551,0.86328125
1557411866.3266683,10601,0.8427734375
1557411868.9487314,10651,0.865234375
1557411871.5706534,10701,0.861328125
1557411874.179578,10751,0.8564453125
1557411877.448423,10801,0.8427734375
1557411880.1236365,10851,0.8759765625
1557411883.0084877,10901,0.8662109375
1557411885.8604033,10951,0.8564453125
1557411888.554341,11001,0.859375
1557411891.6713789,11051,0.859375
1557411894.3654833,11101,0.8564453125
1557411897.2267835,11151,0.8671875
1557411899.8406534,11201,0.8642578125
1557411902.4365964,11251,0.845703125
1557411905.2515104,11301,0.8662109375
1557411907.8973172,11351,0.8642578125
1557411910.494241,11401,0.861328125
1557411913.113148,11451,0.853515625
1557411915.7230875,11501,0.84375
1557411918.3230119,11551,0.8583984375
1557411920.9149365,11601,0.8876953125
1557411923.5096028,11651,0.8701171875
1557411926.126527,11701,0.861328125
1557411928.7324703,11751,0.8681640625
1557411931.4263706,11801,0.841796875
1557411935.531053,11851,0.853515625
1557411938.1433854,11901,0.8388671875
1557411941.8212874,11951,0.8564453125
1557411944.4914365,12001,0.8603515625
1557411947.1269557,12051,0.87109375
1557411949.7637827,12101,0.880859375
1557411952.3996792,12151,0.8837890625
1557411955.0284457,12201,0.876953125
1557411957.6699102,12251,0.859375
1557411960.3055563,12301,0.861328125
1557411962.9384074,12351,0.869140625
1557411965.6088383,12401,0.8671875
1557411968.2536585,12451,0.865234375
1557411970.8825607,12501,0.861328125
1557411973.5183458,12551,0.873046875
1557411976.1913626,12601,0.8759765625
1557411978.8238254,12651,0.8642578125
1557411981.4217682,12701,0.8447265625
1557411984.0356915,12751,0.865234375
1557411986.7485929,12801,0.880859375
1557411989.407515,12851,0.8681640625
1557411992.0740218,12901,0.8662109375
1557411994.7360399,12951,0.8740234375
1557411997.4262478,13001,0.8720703125
1557412000.0923972,13051,0.8603515625
1557412002.7253342,13101,0.8798828125
1557412005.3162436,13151,0.8876953125
1557412007.9731817,13201,0.8701171875
1557412010.5791056,13251,0.8603515625
1557412013.176013,13301,0.8662109375
1557412015.773953,13351,0.8662109375
1557412018.3978596,13401,0.8779296875
1557412020.9978027,13451,0.8525390625
1557412023.597359,13501,0.8876953125
1557412026.2220976,13551,0.8466796875
1557412028.8370128,13601,0.8623046875
1557412031.439271,13651,0.8662109375
1557412034.039216,13701,0.8720703125
1557412036.6315424,13751,0.869140625
1557412039.2344825,13801,0.8857421875
1557412041.816391,13851,0.8759765625
1557412044.412315,13901,0.8828125
1557412047.0152388,13951,0.87890625
1557412049.6151793,14001,0.8671875
1557412052.3203828,14051,0.8525390625
1557412055.040607,14101,0.8564453125
1557412057.684788,14151,0.8828125
1557412060.3564923,14201,0.8916015625
1557412062.9963524,14251,0.89453125
1557412065.59528,14301,0.857421875
1557412068.198217,14351,0.8427734375
1557412070.7921238,14401,0.8740234375
1557412073.393074,14451,0.87890625
1557412076.0064425,14501,0.85546875
1557412078.609387,14551,0.8515625
1557412081.2002912,14601,0.8681640625
1557412083.8652124,14651,0.861328125
1557412086.4701366,14701,0.88671875
1557412089.07606,14751,0.87109375
1557412091.6815057,14801,0.8642578125
1557412094.2744303,14851,0.884765625
1557412096.8743591,14901,0.8798828125
1557412099.4812775,14951,0.8759765625
1557412104.7328844,15001,0.888671875
1557412107.3380566,15051,0.888671875
1557412109.9329813,15101,0.87109375
1557412112.5359068,15151,0.884765625
1557412115.1438098,15201,0.8974609375
1557412117.7497504,15251,0.896484375
1557412120.3416736,15301,0.8720703125
1557412122.9945798,15351,0.8603515625
1557412125.7986908,15401,0.87109375
1557412128.4447782,15451,0.8701171875
1557412131.0511682,15501,0.8779296875
1557412133.6628087,15551,0.873046875
1557412136.2839437,15601,0.873046875
1557412138.8933456,15651,0.8837890625
1557412141.4612916,15701,0.876953125
1557412144.1982105,15751,0.8583984375
1557412146.8599236,15801,0.888671875
1557412149.5173662,15851,0.8798828125
1557412152.124675,15901,0.876953125
1557412155.0710042,15951,0.8916015625
1557412157.6960425,16001,0.857421875
1557412160.3099434,16051,0.865234375
1557412162.9098685,16101,0.8828125
1557412165.5222464,16151,0.8740234375
1557412168.1394253,16201,0.8857421875
1557412170.7556698,16251,0.8720703125
1557412173.3880546,16301,0.8955078125
1557412175.9949777,16351,0.8720703125
1557412178.625995,16401,0.884765625
1557412181.2500756,16451,0.875
1557412183.8545902,16501,0.865234375
1557412186.4585981,16551,0.8876953125
1557412189.0779114,16601,0.8916015625
1557412191.7133033,16651,0.8837890625
1557412194.4490697,16701,0.8798828125
1557412197.4174876,16751,0.8779296875
1557412200.0783813,16801,0.888671875
1557412202.7733028,16851,0.86328125
1557412205.3802466,16901,0.859375
1557412207.9901657,16951,0.888671875
1557412210.6157963,17001,0.8828125
1557412213.2402048,17051,0.875
1557412215.856938,17101,0.8837890625
1557412218.5073006,17151,0.873046875
1557412221.1798658,17201,0.88671875
1557412223.8277884,17251,0.8837890625
1557412226.4629376,17301,0.888671875
1557412229.055496,17351,0.89453125
1557412231.70116,17401,0.8818359375
1557412234.3064988,17451,0.8876953125
1557412236.9163558,17501,0.8701171875
1557412239.5262828,17551,0.8818359375
1557412242.1272118,17601,0.8623046875
1557412244.7537336,17651,0.896484375
1557412247.3546572,17701,0.8916015625
1557412249.97458,17751,0.87890625
1557412252.565668,17801,0.875
1557412255.1776297,17851,0.8876953125
1557412257.7945535,17901,0.890625
1557412260.368637,17951,0.87890625
1557412262.9647856,18001,0.88671875
1557412265.5997438,18051,0.8896484375
1557412268.193839,18101,0.8896484375
1557412270.799364,18151,0.865234375
1557412273.4051304,18201,0.884765625
1557412276.0186741,18251,0.8701171875
1557412278.6231992,18301,0.9052734375
1557412281.2231402,18351,0.88671875
1557412283.8223565,18401,0.890625
1557412286.4433038,18451,0.89453125
1557412289.0466769,18501,0.8896484375
1557412291.6388462,18551,0.8828125
1557412294.2375696,18601,0.8818359375
1557412296.8479757,18651,0.8779296875
1557412299.4426346,18701,0.8935546875
1557412302.0405579,18751,0.8955078125
1557412304.6486223,18801,0.876953125
1557412307.242033,18851,0.8876953125
1557412309.8349566,18901,0.88671875
1557412312.4460635,18951,0.8837890625
1557412315.07098,19001,0.8916015625
1557412317.7161517,19051,0.89453125
1557412320.3260741,19101,0.9111328125
1557412322.9303145,19151,0.890625
1557412325.5283804,19201,0.876953125
1557412328.1352887,19251,0.89453125
1557412330.7332292,19301,0.9033203125
1557412333.3261807,19351,0.8984375
1557412335.9382894,19401,0.8740234375
1557412338.56522,19451,0.8837890625
1557412341.1643093,19501,0.8818359375
1557412343.7662926,19551,0.8984375
1557412346.3926656,19601,0.8779296875
1557412348.9905422,19651,0.8974609375
1557412351.5854778,19701,0.9033203125
1557412354.1759367,19751,0.888671875
1557412356.7778797,19801,0.900390625
1557412359.3678927,19851,0.8955078125
1557412362.0797846,19901,0.8994140625
1557412364.7515464,19951,0.9091796875
1557412370.24737,20001,0.892578125
1557412372.8750694,20051,0.8974609375
1557412375.6354506,20101,0.8935546875
1557412378.286968,20151,0.89453125
1557412380.8656945,20201,0.8984375
1557412383.475841,20251,0.90234375
1557412386.0707667,20301,0.904296875
1557412388.6986907,20351,0.896484375
1557412391.3026135,20401,0.8876953125
1557412393.8935375,20451,0.8935546875
1557412396.4904616,20501,0.8994140625
1557412399.1162016,20551,0.9052734375
1557412401.717146,20601,0.8876953125
1557412404.3361223,20651,0.9150390625
1557412406.9460595,20701,0.8857421875
1557412409.579908,20751,0.9111328125
1557412412.199712,20801,0.908203125
1557412414.8026378,20851,0.8974609375
1557412417.402313,20901,0.904296875
1557412420.009303,20951,0.900390625
1557412422.6104074,21001,0.9208984375
1557412425.2097797,21051,0.9033203125
1557412427.8126466,21101,0.8974609375
1557412430.4175925,21151,0.908203125
1557412433.4786685,21201,0.916015625
1557412436.129539,21251,0.88671875
1557412438.8791919,21301,0.9052734375
1557412441.5281336,21351,0.9072265625
1557412444.140036,21401,0.90625
1557412446.7444584,21451,0.896484375
1557412449.3419113,21501,0.9033203125
1557412451.9445133,21551,0.880859375
1557412454.5591402,21601,0.892578125
1557412457.1610634,21651,0.8916015625
1557412459.7608705,21701,0.900390625
1557412462.3713932,21751,0.9091796875
1557412464.9693186,21801,0.9033203125
1557412467.596476,21851,0.8935546875
1557412470.2024055,21901,0.90234375
1557412472.8245528,21951,0.9072265625
1557412475.4273317,22001,0.9169921875
1557412478.0312622,22051,0.9033203125
1557412480.6355147,22101,0.9091796875
1557412483.2514315,22151,0.908203125
1557412485.846874,22201,0.9091796875
1557412488.4396713,22251,0.9013671875
1557412491.0445957,22301,0.90234375
1557412493.640924,22351,0.912109375
1557412496.2798307,22401,0.8974609375
1557412498.9109535,22451,0.904296875
1557412501.657348,22501,0.8984375
1557412504.2645712,22551,0.8916015625
1557412507.0109556,22601,0.9052734375
1557412509.6154807,22651,0.9013671875
1557412512.232973,22701,0.9091796875
1557412514.83288,22751,0.9052734375
1557412517.4269786,22801,0.900390625
1557412520.032921,22851,0.9189453125
1557412522.6248455,22901,0.908203125
1557412525.2187502,22951,0.9072265625
1557412527.8236756,23001,0.8935546875
1557412530.4345222,23051,0.900390625
1557412533.0694408,23101,0.916015625
1557412535.667584,23151,0.9189453125
1557412538.2644837,23201,0.9111328125
1557412540.8916762,23251,0.9208984375
1557412543.4950125,23301,0.9013671875
1557412546.1058383,23351,0.89453125
1557412548.7492087,23401,0.900390625
1557412551.391108,23451,0.884765625
1557412554.0441365,23501,0.9140625
1557412556.701057,23551,0.8984375
1557412559.3586814,23601,0.9248046875
1557412563.3222046,23651,0.9091796875
1557412566.1834962,23701,0.8896484375
1557412569.6003964,23751,0.9052734375
1557412572.3482265,23801,0.8857421875
1557412575.0012624,23851,0.9091796875
1557412577.6499183,23901,0.9248046875
1557412580.279083,23951,0.90625
1557412582.8907785,24001,0.9130859375
1557412585.515247,24051,0.91796875
1557412588.1216795,24101,0.9052734375
1557412590.7218268,24151,0.9189453125
1557412593.3463213,24201,0.9013671875
1557412595.9647155,24251,0.8896484375
1557412598.5852585,24301,0.8994140625
1557412601.2021916,24351,0.9306640625
1557412603.8142624,24401,0.91796875
1557412606.4234738,24451,0.92578125
1557412609.0332458,24501,0.9130859375
1557412611.6428545,24551,0.9033203125
1557412614.2453103,24601,0.9111328125
1557412616.865309,24651,0.9130859375
1557412619.4665735,24701,0.90625
1557412622.075511,24751,0.8984375
1557412624.6882062,24801,0.912109375
1557412627.3342824,24851,0.9150390625
1557412629.9702008,24901,0.9111328125
1557412632.5716555,24951,0.9013671875
1557412637.7312694,25001,0.8994140625
1557412640.3526754,25051,0.91796875
1557412642.9458644,25101,0.890625
1557412645.544853,25151,0.9130859375
1557412648.139632,25201,0.9150390625
1557412650.7335398,25251,0.923828125
1557412653.3329346,25301,0.9013671875
1557412655.9688714,25351,0.8896484375
1557412658.6370032,25401,0.9033203125
1557412661.2809808,25451,0.9208984375
1557412663.9969811,25501,0.9267578125
1557412666.6828172,25551,0.91015625
1557412669.3228142,25601,0.9169921875
1557412671.9583216,25651,0.91015625
1557412674.6078026,25701,0.9140625
1557412677.3037705,25751,0.896484375
1557412680.0115154,25801,0.935546875
1557412682.693628,25851,0.91015625
1557412685.3461199,25901,0.8955078125
1557412687.9811454,25951,0.908203125
1557412690.5919018,26001,0.921875
1557412693.2002866,26051,0.9033203125
1557412695.8110335,26101,0.9140625
1557412698.4182653,26151,0.9267578125
1557412701.0379176,26201,0.8994140625
1557412703.6553123,26251,0.9208984375
1557412706.2855775,26301,0.9189453125
1557412708.910165,26351,0.912109375
1557412711.51676,26401,0.919921875
1557412714.1293726,26451,0.89453125
1557412716.7414734,26501,0.9052734375
1557412719.3607416,26551,0.91796875
1557412721.9745054,26601,0.9169921875
1557412724.594343,26651,0.892578125
1557412727.2032921,26701,0.921875
1557412729.8179507,26751,0.9111328125
1557412732.431097,26801,0.919921875
1557412735.0622907,26851,0.9150390625
1557412737.6932142,26901,0.9033203125
1557412740.2809024,26951,0.912109375
1557412742.889796,27001,0.9189453125
1557412745.4887347,27051,0.916015625
1557412748.0898101,27101,0.9228515625
1557412750.710718,27151,0.919921875
1557412753.32937,27201,0.9033203125
1557412755.9315126,27251,0.90625
1557412758.5555959,27301,0.9052734375
1557412761.1561239,27351,0.912109375
1557412763.7610927,27401,0.908203125
1557412766.374017,27451,0.904296875
1557412768.9907823,27501,0.90234375
1557412771.6073484,27551,0.904296875
1557412774.220211,27601,0.9130859375
1557412776.8184729,27651,0.9287109375
1557412779.4372368,27701,0.9150390625
1557412782.0298984,27751,0.908203125
1557412784.6543145,27801,0.919921875
1557412787.2611177,27851,0.9091796875
1557412789.891428,27901,0.9150390625
1557412792.508377,27951,0.916015625
1557412795.3381937,28001,0.9169921875
1557412798.0438814,28051,0.9326171875
1557412800.777207,28101,0.919921875
1557412803.4174075,28151,0.9013671875
1557412806.055075,28201,0.900390625
1557412808.6881409,28251,0.9228515625
1557412811.3228252,28301,0.900390625
1557412813.9368966,28351,0.9111328125
1557412816.5292146,28401,0.908203125
1557412819.193402,28451,0.9130859375
1557412821.8866267,28501,0.9228515625
1557412824.5505245,28551,0.8955078125
1557412827.2425003,28601,0.9033203125
1557412829.8814034,28651,0.90625
1557412832.516616,28701,0.9169921875
1557412835.1397998,28751,0.8974609375
1557412837.7535226,28801,0.9267578125
1557412840.3612845,28851,0.9267578125
1557412842.9672084,28901,0.9189453125
1557412845.575134,28951,0.9052734375
1557412848.1737823,29001,0.916015625
1557412850.7727292,29051,0.916015625
1557412853.3649764,29101,0.9140625
1557412855.944887,29151,0.9189453125
1557412858.5759954,29201,0.9228515625
1557412861.1929195,29251,0.91796875
1557412863.7878265,29301,0.8974609375
1557412866.3927674,29351,0.91015625
1557412869.008673,29401,0.916015625
1557412871.611277,29451,0.92578125
1557412874.221719,29501,0.916015625
1557412876.823286,29551,0.923828125
1557412879.5243878,29601,0.8984375
1557412882.1311398,29651,0.919921875
1557412884.7410278,29701,0.9189453125
1557412887.3491256,29751,0.921875
1557412889.9626117,29801,0.9111328125
1557412892.5820334,29851,0.8935546875
1557412895.2069013,29901,0.9189453125
1557412897.8063822,29951,0.9140625
1557412903.0564344,30001,0.9052734375


==> img/tensorboard/p4_te_ploss.csv <==
Wall time,Step,Value
1557410196.3528461,1,2.6009721755981445
1557410212.2015631,51,2.305614948272705
1557410227.1201093,101,1.9792646169662476
1557410242.0706716,151,1.783270001411438
1557410257.00625,201,1.6497373580932617
1557410271.987995,251,1.6355245113372803
1557410288.1488934,301,1.6502870321273804
1557410303.2744522,351,1.5664891004562378
1557410318.3800285,401,1.6516385078430176
1557410333.5796032,451,1.4624383449554443
1557410348.6225686,501,1.3568854331970215
1557410363.5691323,551,1.3449227809906006
1557410378.6231182,601,1.342558741569519
1557410393.640556,651,1.1699323654174805
1557410408.7482822,701,1.2419244050979614
1557410423.6789322,751,1.216712236404419
1557410438.7184708,801,1.0432789325714111
1557410453.668035,851,1.2157331705093384
1557410468.7116108,901,1.045737624168396
1557410483.6391566,951,1.070246696472168
1557410498.685732,1001,1.2184468507766724
1557410513.5802956,1051,1.0843214988708496
1557410528.6898544,1101,1.1263060569763184
1557410549.2545419,1151,0.9334376454353333
1557410573.8093035,1201,1.0439869165420532
1557410598.5407848,1251,0.9824057817459106
1557410623.1957364,1301,1.0244014263153076
1557410648.330734,1351,1.0071494579315186
1557410678.6167235,1401,1.0200271606445312
1557410712.9683058,1451,1.2083607912063599
1557410747.0881507,1501,0.9919621348381042
1557410781.434184,1551,1.1122963428497314
1557410815.941445,1601,1.0348515510559082
1557410848.8130188,1651,0.9911251068115234
1557410879.5079668,1701,1.0481994152069092
1557410910.411005,1751,1.1278520822525024
1557410941.0537248,1801,1.2012745141983032
1557410974.6267467,1851,1.0990967750549316
1557411016.0232687,1901,1.08551025390625
1557411056.2388086,1951,0.916452944278717
1557411097.7267194,2001,1.1963378190994263
1557411143.4332867,2051,0.9942197799682617
1557411186.28057,2101,1.108508586883545
1557411220.7778904,2151,1.1376450061798096
1557411255.473087,2201,1.1266149282455444
1557411285.890614,2251,0.9205955862998962
1557411299.4383137,2301,1.0746082067489624
1557411304.4277246,2351,0.8494877815246582
1557411309.5068622,2401,1.1854572296142578
1557411314.3899226,2451,0.9974753856658936
1557411319.4176724,2501,1.1227307319641113
1557411324.308953,2551,0.9439504146575928
1557411329.1356494,2601,1.0511361360549927
1557411333.9437847,2651,0.9476292729377747
1557411338.8302891,2701,1.1483629941940308
1557411343.7783515,2751,0.9335880279541016
1557411348.8692267,2801,1.1657708883285522
1557411353.6826537,2851,0.9973917007446289
1557411358.4939978,2901,0.9951901435852051
1557411363.29573,2951,0.8487261533737183
1557411368.094869,3001,1.1223294734954834
1557411372.884373,3051,1.1046634912490845
1557411377.6846368,3101,1.0203050374984741
1557411382.565084,3151,1.0466800928115845
1557411387.5802073,3201,1.0230497121810913
1557411392.5240784,3251,1.1645851135253906
1557411397.35222,3301,1.066968560218811
1557411402.2632241,3351,1.2184830904006958
1557411407.0755587,3401,0.9721077084541321
1557411411.9059618,3451,0.9776391386985779
1557411416.7323043,3501,1.0314562320709229
1557411421.580449,3551,0.9872323870658875
1557411426.3900414,3601,0.8564659953117371
1557411431.193866,3651,0.908730149269104
1557411436.006158,3701,0.9724399447441101
1557411440.8030348,3751,0.9686214923858643
1557411445.631261,3801,1.1619393825531006
1557411450.424663,3851,0.967840850353241
1557411455.234486,3901,1.0454612970352173
1557411460.0473616,3951,0.833823561668396
1557411464.8557801,4001,1.1207634210586548
1557411470.13057,4051,1.0433744192123413
1557411475.5174289,4101,0.9451680779457092
1557411479.7003329,4151,1.0348732471466064
1557411483.3062348,4201,0.9630808234214783
1557411487.040005,4251,0.9124883413314819
1557411490.7372231,4301,1.1589195728302002
1557411494.2457795,4351,0.9866865277290344
1557411497.7634468,4401,0.943287193775177
1557411501.2911227,4451,1.0919122695922852
1557411504.7366815,4501,0.8909303545951843
1557411508.2180839,4551,0.9831039905548096
1557411511.704987,4601,0.9462822675704956
1557411515.1910965,4651,0.9898011684417725
1557411518.6973214,4701,0.834764838218689
1557411522.2015936,4751,0.8579937219619751
1557411525.701462,4801,1.0324499607086182
1557411529.20399,4851,1.003381371498108
1557411532.6792758,4901,1.0272716283798218
1557411536.1671565,4951,0.9801053404808044
1557411542.1901183,5001,0.9260697960853577
1557411545.6902277,5051,1.0676813125610352
1557411549.177448,5101,0.9913619756698608
1557411552.7775724,5151,0.9473125338554382
1557411556.3494825,5201,0.9324197173118591
1557411559.9335437,5251,0.9602360725402832
1557411563.4479818,5301,1.1695199012756348
1557411567.1046047,5351,0.9499127864837646
1557411570.6617868,5401,0.9552894830703735
1557411574.2222528,5451,0.8575493097305298
1557411577.7455246,5501,1.1188547611236572
1557411581.2579327,5551,0.9684115648269653
1557411584.755146,5601,1.1852890253067017
1557411588.2413378,5651,0.94380122423172
1557411591.7564461,5701,0.8979633450508118
1557411595.2739804,5751,1.0468699932098389
1557411598.8588698,5801,0.8520379066467285
1557411602.4637632,5851,0.8943887948989868
1557411606.7223153,5901,0.906971275806427
1557411610.2648711,5951,0.971053421497345
1557411614.617333,6001,0.9996581673622131
1557411617.9608243,6051,0.953089714050293
1557411620.5637321,6101,0.9041746258735657
1557411623.3828957,6151,0.9204244017601013
1557411626.0288017,6201,0.9102709293365479
1557411628.65355,6251,0.7254078388214111
1557411631.2724571,6301,1.0619704723358154
1557411634.7349706,6351,0.8921622037887573
1557411637.3592849,6401,0.9715090990066528
1557411640.1300447,6451,0.9274944067001343
1557411642.745182,6501,0.7106881141662598
1557411645.3756726,6551,0.9370093941688538
1557411647.9982016,6601,0.9589052796363831
1557411650.633992,6651,1.0753185749053955
1557411653.2699702,6701,1.064734935760498
1557411656.0947986,6751,0.8761813044548035
1557411659.132231,6801,0.8940668106079102
1557411661.9326696,6851,1.0086642503738403
1557411664.6695948,6901,0.9692520499229431
1557411667.331467,6951,0.9149885177612305
1557411669.932373,7001,0.909221887588501
1557411672.5393128,7051,0.9917953610420227
1557411675.1372368,7101,0.8971366286277771
1557411677.7351434,7151,0.8951212167739868
1557411680.3140833,7201,0.8245213627815247
1557411682.92209,7251,0.9293491840362549
1557411685.5219932,7301,0.9570385813713074
1557411688.1339328,7351,0.8537794947624207
1557411690.7488601,7401,0.9466900825500488
1557411693.3757834,7451,0.8294596076011658
1557411695.9861655,7501,0.9374209642410278
1557411698.612759,7551,0.9216077327728271
1557411701.220702,7601,0.8030127286911011
1557411703.813626,7651,0.946941614151001
1557411706.5115275,7701,0.9130593538284302
1557411709.2416565,7751,0.8642495274543762
1557411711.9027183,7801,0.7844874858856201
1557411714.6255944,7851,0.9386555552482605
1557411717.3247497,7901,0.9008959531784058
1557411720.0814996,7951,0.8990542888641357
1557411722.735627,8001,0.9867042303085327
1557411725.3946297,8051,0.9579660296440125
1557411728.055148,8101,0.677725076675415
1557411730.665088,8151,0.7972378134727478
1557411733.3362665,8201,0.8625555038452148
1557411735.94619,8251,0.8757091760635376
1557411738.543114,8301,1.052280068397522
1557411741.1450534,8351,1.0516104698181152
1557411743.7589228,8401,0.8546899557113647
1557411746.3968086,8451,0.754423975944519
1557411749.2717073,8501,0.8776180744171143
1557411752.3877852,8551,0.8053526878356934
1557411755.0020201,8601,0.9458890557289124
1557411757.673942,8651,1.058071255683899
1557411760.2708507,8701,0.929656445980072
1557411762.9237878,8751,0.9249594211578369
1557411766.900672,8801,0.892554521560669
1557411769.5337813,8851,1.007415771484375
1557411772.2188308,8901,0.896237313747406
1557411775.920601,8951,0.9911561012268066
1557411779.0245106,9001,0.8299148678779602
1557411782.3536983,9051,0.8918595314025879
1557411785.0806303,9101,0.8987563252449036
1557411787.7255702,9151,0.7349594235420227
1557411790.420298,9201,0.8670096397399902
1557411793.0152361,9251,0.9514531493186951
1557411795.6231441,9301,0.8071898818016052
1557411798.2180889,9351,0.8186910152435303
1557411800.824992,9401,0.8309601545333862
1557411803.4259222,9451,0.8762809038162231
1557411806.0348399,9501,0.6944246292114258
1557411808.6317809,9551,0.804531455039978
1557411811.2876863,9601,1.0494025945663452
1557411813.9642925,9651,0.8007444143295288
1557411816.7247255,9701,0.7728380560874939
1557411819.43131,9751,0.8139532804489136
1557411822.0469084,9801,0.7292247414588928
1557411824.637834,9851,0.8287397623062134
1557411827.236772,9901,0.8079603910446167
1557411829.832682,9951,0.7521160244941711
1557411834.915738,10001,0.8755984902381897
1557411837.5314968,10051,0.7495017051696777
1557411840.1404376,10101,0.8181942701339722
1557411842.7473438,10151,0.9803217053413391
1557411845.3482692,10201,0.7493165731430054
1557411847.9462116,10251,0.9211399555206299
1557411850.5461311,10301,0.8287909030914307
1557411853.1430552,10351,0.8756849765777588
1557411855.7562873,10401,0.8025388121604919
1557411858.4174588,10451,0.8235350251197815
1557411861.0253837,10501,0.7984603047370911
1557411863.6269495,10551,0.8809500932693481
1557411866.3266683,10601,0.9688670635223389
1557411868.9487314,10651,0.8784502744674683
1557411871.5706534,10701,0.7025975584983826
1557411874.179578,10751,0.9106706976890564
1557411877.448423,10801,0.9237851500511169
1557411880.1236365,10851,0.7416920065879822
1557411883.0084877,10901,0.813788115978241
1557411885.8604033,10951,0.875663161277771
1557411888.554341,11001,0.9771884083747864
1557411891.6713789,11051,0.8911945819854736
1557411894.3654833,11101,0.9420384168624878
1557411897.2267835,11151,0.8322166204452515
1557411899.8406534,11201,0.7578175067901611
1557411902.4365964,11251,0.907106876373291
1557411905.2515104,11301,0.6867560148239136
1557411907.8973172,11351,0.7871140241622925
1557411910.494241,11401,0.9177978038787842
1557411913.113148,11451,0.8909623026847839
1557411915.7230875,11501,0.9090005159378052
1557411918.3230119,11551,0.8026443719863892
1557411920.9149365,11601,0.63640296459198
1557411923.5096028,11651,0.8249226212501526
1557411926.126527,11701,0.7972946166992188
1557411928.7324703,11751,0.7553144097328186
1557411931.4263706,11801,0.8160076141357422
1557411935.531053,11851,0.8208405375480652
1557411938.1433854,11901,0.9367175102233887
1557411941.8212874,11951,0.8246131539344788
1557411944.4914365,12001,0.7642043828964233
1557411947.1269557,12051,0.7089861631393433
1557411949.7637827,12101,0.745357871055603
1557411952.3996792,12151,0.7255704402923584
1557411955.0284457,12201,0.6317405700683594
1557411957.6699102,12251,0.7402635812759399
1557411960.3055563,12301,0.7169744968414307
1557411962.9384074,12351,0.7100116014480591
1557411965.6088383,12401,0.7338836193084717
1557411968.2536585,12451,0.7435929179191589
1557411970.8825607,12501,0.8472839593887329
1557411973.5183458,12551,0.6614525318145752
1557411976.1913626,12601,0.7475873231887817
1557411978.8238254,12651,0.7444587349891663
1557411981.4217682,12701,0.8422622680664062
1557411984.0356915,12751,0.7853959798812866
1557411986.7485929,12801,0.6833809614181519
1557411989.407515,12851,0.7375503778457642
1557411992.0740218,12901,0.7910950779914856
1557411994.7360399,12951,0.7130579948425293
1557411997.4262478,13001,0.790061354637146
1557412000.0923972,13051,0.701532244682312
1557412002.7253342,13101,0.6705743670463562
1557412005.3162436,13151,0.6059600114822388
1557412007.9731817,13201,0.707568883895874
1557412010.5791056,13251,0.8167285919189453
1557412013.176013,13301,0.6823140382766724
1557412015.773953,13351,0.8010157346725464
1557412018.3978596,13401,0.6480926275253296
1557412020.9978027,13451,0.8531142473220825
1557412023.597359,13501,0.6761088371276855
1557412026.2220976,13551,0.7639000415802002
1557412028.8370128,13601,0.7424755096435547
1557412031.439271,13651,0.7354410290718079
1557412034.039216,13701,0.7082787752151489
1557412036.6315424,13751,0.6319889426231384
1557412039.2344825,13801,0.5739284157752991
1557412041.816391,13851,0.5790741443634033
1557412044.412315,13901,0.6462345719337463
1557412047.0152388,13951,0.6155041456222534
1557412049.6151793,14001,0.6714280247688293
1557412052.3203828,14051,0.7922521829605103
1557412055.040607,14101,0.7756826281547546
1557412057.684788,14151,0.6376070976257324
1557412060.3564923,14201,0.5410516858100891
1557412062.9963524,14251,0.5697470903396606
1557412065.59528,14301,0.7331667542457581
1557412068.198217,14351,0.7390403151512146
1557412070.7921238,14401,0.7032983303070068
1557412073.393074,14451,0.6453806757926941
1557412076.0064425,14501,0.8015022873878479
1557412078.609387,14551,0.8198018074035645
1557412081.2002912,14601,0.6696447134017944
1557412083.8652124,14651,0.6810005307197571
1557412086.4701366,14701,0.6621630191802979
1557412089.07606,14751,0.6145298480987549
1557412091.6815057,14801,0.8059574961662292
1557412094.2744303,14851,0.6206803321838379
1557412096.8743591,14901,0.6056616902351379
1557412099.4812775,14951,0.5879250168800354
1557412104.7328844,15001,0.6017453670501709
1557412107.3380566,15051,0.6301348805427551
1557412109.9329813,15101,0.6199320554733276
1557412112.5359068,15151,0.5592445135116577
1557412115.1438098,15201,0.5007986426353455
1557412117.7497504,15251,0.5602660179138184
1557412120.3416736,15301,0.5363297462463379
1557412122.9945798,15351,0.7325707077980042
1557412125.7986908,15401,0.5525396466255188
1557412128.4447782,15451,0.680541455745697
1557412131.0511682,15501,0.6732288599014282
1557412133.6628087,15551,0.6008714437484741
1557412136.2839437,15601,0.6513558626174927
1557412138.8933456,15651,0.580840528011322
1557412141.4612916,15701,0.5922435522079468
1557412144.1982105,15751,0.7048229575157166
1557412146.8599236,15801,0.5794627070426941
1557412149.5173662,15851,0.5630854964256287
1557412152.124675,15901,0.621391236782074
1557412155.0710042,15951,0.529664933681488
1557412157.6960425,16001,0.7970800995826721
1557412160.3099434,16051,0.7401103973388672
1557412162.9098685,16101,0.6365855932235718
1557412165.5222464,16151,0.668464183807373
1557412168.1394253,16201,0.4813915193080902
1557412170.7556698,16251,0.5812710523605347
1557412173.3880546,16301,0.5202246904373169
1557412175.9949777,16351,0.5884174704551697
1557412178.625995,16401,0.5252254009246826
1557412181.2500756,16451,0.6991022825241089
1557412183.8545902,16501,0.6567221879959106
1557412186.4585981,16551,0.4527209997177124
1557412189.0779114,16601,0.4978083670139313
1557412191.7133033,16651,0.5652488470077515
1557412194.4490697,16701,0.6223427653312683
1557412197.4174876,16751,0.5140629410743713
1557412200.0783813,16801,0.5208237767219543
1557412202.7733028,16851,0.5967046022415161
1557412205.3802466,16901,0.6649052500724792
1557412207.9901657,16951,0.6134559512138367
1557412210.6157963,17001,0.5556542873382568
1557412213.2402048,17051,0.6095440983772278
1557412215.856938,17101,0.4934588372707367
1557412218.5073006,17151,0.6085408329963684
1557412221.1798658,17201,0.5350924730300903
1557412223.8277884,17251,0.5024757981300354
1557412226.4629376,17301,0.5244683027267456
1557412229.055496,17351,0.5010077953338623
1557412231.70116,17401,0.5804334282875061
1557412234.3064988,17451,0.5555170178413391
1557412236.9163558,17501,0.5231757760047913
1557412239.5262828,17551,0.5108605623245239
1557412242.1272118,17601,0.5907689929008484
1557412244.7537336,17651,0.47028106451034546
1557412247.3546572,17701,0.44765806198120117
1557412249.97458,17751,0.548674464225769
1557412252.565668,17801,0.567934513092041
1557412255.1776297,17851,0.5546602010726929
1557412257.7945535,17901,0.5281901359558105
1557412260.368637,17951,0.5087360143661499
1557412262.9647856,18001,0.4661775231361389
1557412265.5997438,18051,0.5336482524871826
1557412268.193839,18101,0.5517953634262085
1557412270.799364,18151,0.612746000289917
1557412273.4051304,18201,0.5146445035934448
1557412276.0186741,18251,0.6791980862617493
1557412278.6231992,18301,0.414813369512558
1557412281.2231402,18351,0.5873242020606995
1557412283.8223565,18401,0.5424543023109436
1557412286.4433038,18451,0.5077561736106873
1557412289.0466769,18501,0.48979806900024414
1557412291.6388462,18551,0.6275080442428589
1557412294.2375696,18601,0.5021458864212036
1557412296.8479757,18651,0.6165947318077087
1557412299.4426346,18701,0.5412301421165466
1557412302.0405579,18751,0.5318238735198975
1557412304.6486223,18801,0.554330587387085
1557412307.242033,18851,0.5613502860069275
1557412309.8349566,18901,0.4308543801307678
1557412312.4460635,18951,0.5419715642929077
1557412315.07098,19001,0.5155184268951416
1557412317.7161517,19051,0.41841670870780945
1557412320.3260741,19101,0.4066990315914154
1557412322.9303145,19151,0.47114038467407227
1557412325.5283804,19201,0.5749576687812805
1557412328.1352887,19251,0.45887285470962524
1557412330.7332292,19301,0.45041167736053467
1557412333.3261807,19351,0.5732544660568237
1557412335.9382894,19401,0.5264734029769897
1557412338.56522,19451,0.6590991020202637
1557412341.1643093,19501,0.6371517777442932
1557412343.7662926,19551,0.49750590324401855
1557412346.3926656,19601,0.5411796569824219
1557412348.9905422,19651,0.5077571272850037
1557412351.5854778,19701,0.45618197321891785
1557412354.1759367,19751,0.5143614411354065
1557412356.7778797,19801,0.47349515557289124
1557412359.3678927,19851,0.4622196555137634
1557412362.0797846,19901,0.4698057174682617
1557412364.7515464,19951,0.42175450921058655
1557412370.24737,20001,0.415128618478775
1557412372.8750694,20051,0.5366928577423096
1557412375.6354506,20101,0.5033348202705383
1557412378.286968,20151,0.5542106628417969
1557412380.8656945,20201,0.5203336477279663
1557412383.475841,20251,0.4607637822628021
1557412386.0707667,20301,0.4573783576488495
1557412388.6986907,20351,0.5856297016143799
1557412391.3026135,20401,0.5711661577224731
1557412393.8935375,20451,0.5028395652770996
1557412396.4904616,20501,0.49364173412323
1557412399.1162016,20551,0.4183758497238159
1557412401.717146,20601,0.615992546081543
1557412404.3361223,20651,0.3817844092845917
1557412406.9460595,20701,0.41819167137145996
1557412409.579908,20751,0.3728705942630768
1557412412.199712,20801,0.48585620522499084
1557412414.8026378,20851,0.48975521326065063
1557412417.402313,20901,0.4351254105567932
1557412420.009303,20951,0.530838131904602
1557412422.6104074,21001,0.41037607192993164
1557412425.2097797,21051,0.48768529295921326
1557412427.8126466,21101,0.5068645477294922
1557412430.4175925,21151,0.42933031916618347
1557412433.4786685,21201,0.4068070948123932
1557412436.129539,21251,0.5190672278404236
1557412438.8791919,21301,0.4270053505897522
1557412441.5281336,21351,0.46126964688301086
1557412444.140036,21401,0.4128839373588562
1557412446.7444584,21451,0.496299147605896
1557412449.3419113,21501,0.42484259605407715
1557412451.9445133,21551,0.46524637937545776
1557412454.5591402,21601,0.4770752787590027
1557412457.1610634,21651,0.5273178815841675
1557412459.7608705,21701,0.49497732520103455
1557412462.3713932,21751,0.4457460939884186
1557412464.9693186,21801,0.48088327050209045
1557412467.596476,21851,0.5484709143638611
1557412470.2024055,21901,0.44844210147857666
1557412472.8245528,21951,0.41910988092422485
1557412475.4273317,22001,0.35105541348457336
1557412478.0312622,22051,0.450828492641449
1557412480.6355147,22101,0.48959121108055115
1557412483.2514315,22151,0.49832892417907715
1557412485.846874,22201,0.440210223197937
1557412488.4396713,22251,0.5057738423347473
1557412491.0445957,22301,0.3881009817123413
1557412493.640924,22351,0.4762484133243561
1557412496.2798307,22401,0.4858628809452057
1557412498.9109535,22451,0.5131844282150269
1557412501.657348,22501,0.5115418434143066
1557412504.2645712,22551,0.5097014904022217
1557412507.0109556,22601,0.46908411383628845
1557412509.6154807,22651,0.47460514307022095
1557412512.232973,22701,0.4106122851371765
1557412514.83288,22751,0.3925338089466095
1557412517.4269786,22801,0.45789799094200134
1557412520.032921,22851,0.4734728932380676
1557412522.6248455,22901,0.3967849314212799
1557412525.2187502,22951,0.4462088942527771
1557412527.8236756,23001,0.4206487536430359
1557412530.4345222,23051,0.4218953549861908
1557412533.0694408,23101,0.3968665897846222
1557412535.667584,23151,0.4651065170764923
1557412538.2644837,23201,0.4046249985694885
1557412540.8916762,23251,0.38897019624710083
1557412543.4950125,23301,0.5061171650886536
1557412546.1058383,23351,0.483530730009079
1557412548.7492087,23401,0.4946008622646332
1557412551.391108,23451,0.4847670793533325
1557412554.0441365,23501,0.38336309790611267
1557412556.701057,23551,0.5884408950805664
1557412559.3586814,23601,0.369209885597229
1557412563.3222046,23651,0.48639610409736633
1557412566.1834962,23701,0.491143137216568
1557412569.6003964,23751,0.3937266767024994
1557412572.3482265,23801,0.5126998424530029
1557412575.0012624,23851,0.4642975926399231
1557412577.6499183,23901,0.3588797152042389
1557412580.279083,23951,0.4564269781112671
1557412582.8907785,24001,0.3970165252685547
1557412585.515247,24051,0.4755760729312897
1557412588.1216795,24101,0.436095654964447
1557412590.7218268,24151,0.35217759013175964
1557412593.3463213,24201,0.41015732288360596
1557412595.9647155,24251,0.4558567702770233
1557412598.5852585,24301,0.48272526264190674
1557412601.2021916,24351,0.37944331765174866
1557412603.8142624,24401,0.3146336078643799
1557412606.4234738,24451,0.3683730959892273
1557412609.0332458,24501,0.45032113790512085
1557412611.6428545,24551,0.40461328625679016
1557412614.2453103,24601,0.5146859884262085
1557412616.865309,24651,0.4434768855571747
1557412619.4665735,24701,0.4927169680595398
1557412622.075511,24751,0.5091050863265991
1557412624.6882062,24801,0.3314739763736725
1557412627.3342824,24851,0.42563289403915405
1557412629.9702008,24901,0.4926873445510864
1557412632.5716555,24951,0.4907364547252655
1557412637.7312694,25001,0.5054818391799927
1557412640.3526754,25051,0.3840688169002533
1557412642.9458644,25101,0.5002416372299194
1557412645.544853,25151,0.4286513328552246
1557412648.139632,25201,0.3671434223651886
1557412650.7335398,25251,0.45986461639404297
1557412653.3329346,25301,0.4843043088912964
1557412655.9688714,25351,0.5491479635238647
1557412658.6370032,25401,0.49604126811027527
1557412661.2809808,25451,0.4083871841430664
1557412663.9969811,25501,0.32597923278808594
1557412666.6828172,25551,0.46403446793556213
1557412669.3228142,25601,0.3407026529312134
1557412671.9583216,25651,0.37066447734832764
1557412674.6078026,25701,0.4785784184932709
1557412677.3037705,25751,0.5138348937034607
1557412680.0115154,25801,0.31847259402275085
1557412682.693628,25851,0.4003783166408539
1557412685.3461199,25901,0.47336089611053467
1557412687.9811454,25951,0.4408442974090576
1557412690.5919018,26001,0.41475909948349
1557412693.2002866,26051,0.4117277264595032
1557412695.8110335,26101,0.4178624749183655
1557412698.4182653,26151,0.30398446321487427
1557412701.0379176,26201,0.42679280042648315
1557412703.6553123,26251,0.3017478585243225
1557412706.2855775,26301,0.42264312505722046
1557412708.910165,26351,0.45138275623321533
1557412711.51676,26401,0.3737766444683075
1557412714.1293726,26451,0.4834403395652771
1557412716.7414734,26501,0.3828296661376953
1557412719.3607416,26551,0.4139900207519531
1557412721.9745054,26601,0.44597116112709045
1557412724.594343,26651,0.5907200574874878
1557412727.2032921,26701,0.4282602369785309
1557412729.8179507,26751,0.45480677485466003
1557412732.431097,26801,0.4256456196308136
1557412735.0622907,26851,0.3455735743045807
1557412737.6932142,26901,0.4275946319103241
1557412740.2809024,26951,0.4242883324623108
1557412742.889796,27001,0.49611425399780273
1557412745.4887347,27051,0.3302970230579376
1557412748.0898101,27101,0.32816094160079956
1557412750.710718,27151,0.3665221035480499
1557412753.32937,27201,0.49628520011901855
1557412755.9315126,27251,0.40747806429862976
1557412758.5555959,27301,0.4573649764060974
1557412761.1561239,27351,0.3997959494590759
1557412763.7610927,27401,0.4951242506504059
1557412766.374017,27451,0.49227386713027954
1557412768.9907823,27501,0.41875484585762024
1557412771.6073484,27551,0.45475324988365173
1557412774.220211,27601,0.391951322555542
1557412776.8184729,27651,0.34341365098953247
1557412779.4372368,27701,0.3876342177391052
1557412782.0298984,27751,0.5094400644302368
1557412784.6543145,27801,0.40687328577041626
1557412787.2611177,27851,0.4749496579170227
1557412789.891428,27901,0.43873274326324463
1557412792.508377,27951,0.3711787164211273
1557412795.3381937,28001,0.3187065124511719
1557412798.0438814,28051,0.3318508565425873
1557412800.777207,28101,0.4623412787914276
1557412803.4174075,28151,0.38503754138946533
1557412806.055075,28201,0.4955172538757324
1557412808.6881409,28251,0.32932209968566895
1557412811.3228252,28301,0.38352644443511963
1557412813.9368966,28351,0.5126926302909851
1557412816.5292146,28401,0.4132927656173706
1557412819.193402,28451,0.397391676902771
1557412821.8866267,28501,0.3099897801876068
1557412824.5505245,28551,0.49963366985321045
1557412827.2425003,28601,0.5068950057029724
1557412829.8814034,28651,0.47085779905319214
1557412832.516616,28701,0.47831448912620544
1557412835.1397998,28751,0.48133715987205505
1557412837.7535226,28801,0.3084087371826172
1557412840.3612845,28851,0.4844265878200531
1557412842.9672084,28901,0.42192864418029785
1557412845.575134,28951,0.4257318079471588
1557412848.1737823,29001,0.36291733384132385
1557412850.7727292,29051,0.34841790795326233
1557412853.3649764,29101,0.36273354291915894
1557412855.944887,29151,0.4033008813858032
1557412858.5759954,29201,0.42110148072242737
1557412861.1929195,29251,0.42964544892311096
1557412863.7878265,29301,0.4978058934211731
1557412866.3927674,29351,0.43962740898132324
1557412869.008673,29401,0.49026477336883545
1557412871.611277,29451,0.38786232471466064
1557412874.221719,29501,0.45859551429748535
1557412876.823286,29551,0.44691210985183716
1557412879.5243878,29601,0.4576265513896942
1557412882.1311398,29651,0.3830615282058716
1557412884.7410278,29701,0.4025033414363861
1557412887.3491256,29751,0.3692375719547272
1557412889.9626117,29801,0.46428555250167847
1557412892.5820334,29851,0.507542610168457
1557412895.2069013,29901,0.3972550332546234
1557412897.8063822,29951,0.38756680488586426
1557412903.0564344,30001,0.45327845215797424


==> img/tensorboard/p4_te_tloss.csv <==
Wall time,Step,Value
1557410196.3528461,1,972.7733764648438
1557410212.2015631,51,868.4886474609375
1557410227.1201093,101,741.611328125
1557410242.0706716,151,590.0816040039062
1557410257.00625,201,459.8455505371094
1557410271.987995,251,352.67913818359375
1557410288.1488934,301,234.51657104492188
1557410303.2744522,351,146.63577270507812
1557410318.3800285,401,99.64962768554688
1557410333.5796032,451,64.52079010009766
1557410348.6225686,501,50.83534240722656
1557410363.5691323,551,39.367637634277344
1557410378.6231182,601,40.50400924682617
1557410393.640556,651,35.665279388427734
1557410408.7482822,701,34.842681884765625
1557410423.6789322,751,34.83688735961914
1557410438.7184708,801,33.23398971557617
1557410453.668035,851,34.43920135498047
1557410468.7116108,901,31.038183212280273
1557410483.6391566,951,28.83443260192871
1557410498.685732,1001,30.28289794921875
1557410513.5802956,1051,28.70222282409668
1557410528.6898544,1101,26.3608455657959
1557410549.2545419,1151,25.852283477783203
1557410573.8093035,1201,25.814001083374023
1557410598.5407848,1251,25.943309783935547
1557410623.1957364,1301,24.13031578063965
1557410648.330734,1351,23.877498626708984
1557410678.6167235,1401,24.32838249206543
1557410712.9683058,1451,23.06444549560547
1557410747.0881507,1501,22.419658660888672
1557410781.434184,1551,22.049659729003906
1557410815.941445,1601,21.225555419921875
1557410848.8130188,1651,21.304637908935547
1557410879.5079668,1701,21.049968719482422
1557410910.411005,1751,18.43759536743164
1557410941.0537248,1801,17.940584182739258
1557410974.6267467,1851,19.487518310546875
1557411016.0232687,1901,17.813568115234375
1557411056.2388086,1951,16.757225036621094
1557411097.7267194,2001,17.612058639526367
1557411143.4332867,2051,16.443113327026367
1557411186.28057,2101,16.614709854125977
1557411220.7778904,2151,17.146377563476562
1557411255.473087,2201,16.063457489013672
1557411285.890614,2251,15.748148918151855
1557411299.4383137,2301,15.567797660827637
1557411304.4277246,2351,14.74414348602295
1557411309.5068622,2401,14.965389251708984
1557411314.3899226,2451,14.100103378295898
1557411319.4176724,2501,15.428248405456543
1557411324.308953,2551,13.024683952331543
1557411329.1356494,2601,14.661029815673828
1557411333.9437847,2651,15.074861526489258
1557411338.8302891,2701,14.158411979675293
1557411343.7783515,2751,13.880789756774902
1557411348.8692267,2801,14.795214653015137
1557411353.6826537,2851,14.103236198425293
1557411358.4939978,2901,13.79446029663086
1557411363.29573,2951,13.378150939941406
1557411368.094869,3001,13.061728477478027
1557411372.884373,3051,14.077986717224121
1557411377.6846368,3101,12.468517303466797
1557411382.565084,3151,12.55169677734375
1557411387.5802073,3201,13.173742294311523
1557411392.5240784,3251,13.017818450927734
1557411397.35222,3301,12.746359825134277
1557411402.2632241,3351,12.404317855834961
1557411407.0755587,3401,11.776565551757812
1557411411.9059618,3451,12.03978157043457
1557411416.7323043,3501,12.085565567016602
1557411421.580449,3551,12.682497024536133
1557411426.3900414,3601,12.153802871704102
1557411431.193866,3651,12.448580741882324
1557411436.006158,3701,11.223666191101074
1557411440.8030348,3751,12.325384140014648
1557411445.631261,3801,13.274341583251953
1557411450.424663,3851,12.281383514404297
1557411455.234486,3901,12.552406311035156
1557411460.0473616,3951,11.532289505004883
1557411464.8557801,4001,12.219161033630371
1557411470.13057,4051,11.416868209838867
1557411475.5174289,4101,11.745208740234375
1557411479.7003329,4151,11.677863121032715
1557411483.3062348,4201,12.193766593933105
1557411487.040005,4251,12.045363426208496
1557411490.7372231,4301,12.076496124267578
1557411494.2457795,4351,11.857421875
1557411497.7634468,4401,10.438470840454102
1557411501.2911227,4451,11.561935424804688
1557411504.7366815,4501,11.07783317565918
1557411508.2180839,4551,10.971593856811523
1557411511.704987,4601,10.917306900024414
1557411515.1910965,4651,11.665956497192383
1557411518.6973214,4701,10.876978874206543
1557411522.2015936,4751,10.27221393585205
1557411525.701462,4801,11.456260681152344
1557411529.20399,4851,10.471048355102539
1557411532.6792758,4901,10.932392120361328
1557411536.1671565,4951,10.129323959350586
1557411542.1901183,5001,11.067621231079102
1557411545.6902277,5051,11.068601608276367
1557411549.177448,5101,10.804747581481934
1557411552.7775724,5151,10.15535831451416
1557411556.3494825,5201,10.60986328125
1557411559.9335437,5251,10.550556182861328
1557411563.4479818,5301,10.27051067352295
1557411567.1046047,5351,10.35721206665039
1557411570.6617868,5401,10.142278671264648
1557411574.2222528,5451,10.785760879516602
1557411577.7455246,5501,10.32449722290039
1557411581.2579327,5551,9.929288864135742
1557411584.755146,5601,10.295449256896973
1557411588.2413378,5651,10.35766315460205
1557411591.7564461,5701,9.631771087646484
1557411595.2739804,5751,10.045499801635742
1557411598.8588698,5801,10.121953964233398
1557411602.4637632,5851,10.519153594970703
1557411606.7223153,5901,9.587596893310547
1557411610.2648711,5951,9.804411888122559
1557411614.617333,6001,10.725427627563477
1557411617.9608243,6051,9.752074241638184
1557411620.5637321,6101,10.044979095458984
1557411623.3828957,6151,9.610197067260742
1557411626.0288017,6201,10.066625595092773
1557411628.65355,6251,8.956622123718262
1557411631.2724571,6301,9.533157348632812
1557411634.7349706,6351,9.77238655090332
1557411637.3592849,6401,9.216676712036133
1557411640.1300447,6451,10.268718719482422
1557411642.745182,6501,9.58358097076416
1557411645.3756726,6551,9.288381576538086
1557411647.9982016,6601,10.22026538848877
1557411650.633992,6651,9.697246551513672
1557411653.2699702,6701,10.209134101867676
1557411656.0947986,6751,9.165101051330566
1557411659.132231,6801,9.40123462677002
1557411661.9326696,6851,9.266716957092285
1557411664.6695948,6901,9.899833679199219
1557411667.331467,6951,9.494391441345215
1557411669.932373,7001,8.859683990478516
1557411672.5393128,7051,9.177541732788086
1557411675.1372368,7101,9.324919700622559
1557411677.7351434,7151,9.39306640625
1557411680.3140833,7201,9.107683181762695
1557411682.92209,7251,10.321233749389648
1557411685.5219932,7301,9.757234573364258
1557411688.1339328,7351,9.013227462768555
1557411690.7488601,7401,8.90683364868164
1557411693.3757834,7451,9.509033203125
1557411695.9861655,7501,9.170620918273926
1557411698.612759,7551,9.330485343933105
1557411701.220702,7601,9.22301959991455
1557411703.813626,7651,9.602317810058594
1557411706.5115275,7701,8.571611404418945
1557411709.2416565,7751,9.517294883728027
1557411711.9027183,7801,8.721185684204102
1557411714.6255944,7851,10.060566902160645
1557411717.3247497,7901,9.316277503967285
1557411720.0814996,7951,8.78445053100586
1557411722.735627,8001,9.282848358154297
1557411725.3946297,8051,9.19687557220459
1557411728.055148,8101,8.249778747558594
1557411730.665088,8151,8.75314712524414
1557411733.3362665,8201,8.762039184570312
1557411735.94619,8251,8.420740127563477
1557411738.543114,8301,8.548280715942383
1557411741.1450534,8351,8.518350601196289
1557411743.7589228,8401,8.285036087036133
1557411746.3968086,8451,8.442747116088867
1557411749.2717073,8501,8.397909164428711
1557411752.3877852,8551,8.43570327758789
1557411755.0020201,8601,8.827759742736816
1557411757.673942,8651,8.467480659484863
1557411760.2708507,8701,8.376923561096191
1557411762.9237878,8751,8.283777236938477
1557411766.900672,8801,8.995271682739258
1557411769.5337813,8851,8.725683212280273
1557411772.2188308,8901,8.914569854736328
1557411775.920601,8951,8.882730484008789
1557411779.0245106,9001,8.431646347045898
1557411782.3536983,9051,9.593345642089844
1557411785.0806303,9101,9.076444625854492
1557411787.7255702,9151,7.907797813415527
1557411790.420298,9201,8.677742004394531
1557411793.0152361,9251,8.327645301818848
1557411795.6231441,9301,8.140351295471191
1557411798.2180889,9351,8.355307579040527
1557411800.824992,9401,8.940077781677246
1557411803.4259222,9451,7.779009819030762
1557411806.0348399,9501,9.328765869140625
1557411808.6317809,9551,8.198503494262695
1557411811.2876863,9601,8.725954055786133
1557411813.9642925,9651,8.216365814208984
1557411816.7247255,9701,8.071966171264648
1557411819.43131,9751,7.851922035217285
1557411822.0469084,9801,8.044873237609863
1557411824.637834,9851,8.310476303100586
1557411827.236772,9901,8.162988662719727
1557411829.832682,9951,8.0722017288208
1557411834.915738,10001,8.359054565429688
1557411837.5314968,10051,9.040529251098633
1557411840.1404376,10101,8.591743469238281
1557411842.7473438,10151,9.022980690002441
1557411845.3482692,10201,7.520412445068359
1557411847.9462116,10251,8.328171730041504
1557411850.5461311,10301,8.494670867919922
1557411853.1430552,10351,7.974664211273193
1557411855.7562873,10401,7.845489025115967
1557411858.4174588,10451,7.9543867111206055
1557411861.0253837,10501,8.307735443115234
1557411863.6269495,10551,8.475125312805176
1557411866.3266683,10601,7.972315788269043
1557411868.9487314,10651,8.041268348693848
1557411871.5706534,10701,8.024382591247559
1557411874.179578,10751,8.992895126342773
1557411877.448423,10801,8.363451957702637
1557411880.1236365,10851,7.8407182693481445
1557411883.0084877,10901,7.658536911010742
1557411885.8604033,10951,8.470230102539062
1557411888.554341,11001,8.353233337402344
1557411891.6713789,11051,7.952001094818115
1557411894.3654833,11101,8.249011993408203
1557411897.2267835,11151,7.626883506774902
1557411899.8406534,11201,7.342052459716797
1557411902.4365964,11251,7.907340049743652
1557411905.2515104,11301,7.704770088195801
1557411907.8973172,11351,8.048070907592773
1557411910.494241,11401,8.541006088256836
1557411913.113148,11451,8.369604110717773
1557411915.7230875,11501,8.326549530029297
1557411918.3230119,11551,7.806248664855957
1557411920.9149365,11601,7.750967025756836
1557411923.5096028,11651,8.163369178771973
1557411926.126527,11701,8.539571762084961
1557411928.7324703,11751,9.029308319091797
1557411931.4263706,11801,8.008245468139648
1557411935.531053,11851,8.583304405212402
1557411938.1433854,11901,7.797362327575684
1557411941.8212874,11951,7.860522747039795
1557411944.4914365,12001,7.890288829803467
1557411947.1269557,12051,7.653653144836426
1557411949.7637827,12101,8.17524528503418
1557411952.3996792,12151,7.483083724975586
1557411955.0284457,12201,7.549929618835449
1557411957.6699102,12251,7.837019920349121
1557411960.3055563,12301,7.635735511779785
1557411962.9384074,12351,7.3641862869262695
1557411965.6088383,12401,8.850873947143555
1557411968.2536585,12451,7.902430534362793
1557411970.8825607,12501,8.208702087402344
1557411973.5183458,12551,7.539210796356201
1557411976.1913626,12601,7.955294609069824
1557411978.8238254,12651,7.771266460418701
1557411981.4217682,12701,7.781817436218262
1557411984.0356915,12751,8.01000690460205
1557411986.7485929,12801,8.43359088897705
1557411989.407515,12851,7.325617790222168
1557411992.0740218,12901,7.5338239669799805
1557411994.7360399,12951,7.566808223724365
1557411997.4262478,13001,7.763401031494141
1557412000.0923972,13051,7.233427047729492
1557412002.7253342,13101,7.437711238861084
1557412005.3162436,13151,7.199731826782227
1557412007.9731817,13201,7.815173149108887
1557412010.5791056,13251,7.938446044921875
1557412013.176013,13301,7.9561920166015625
1557412015.773953,13351,7.616084098815918
1557412018.3978596,13401,7.613512992858887
1557412020.9978027,13451,7.906248092651367
1557412023.597359,13501,7.681878566741943
1557412026.2220976,13551,7.753097057342529
1557412028.8370128,13601,7.279697418212891
1557412031.439271,13651,7.665656566619873
1557412034.039216,13701,7.627891540527344
1557412036.6315424,13751,7.764630317687988
1557412039.2344825,13801,7.625276565551758
1557412041.816391,13851,7.161776542663574
1557412044.412315,13901,7.709929943084717
1557412047.0152388,13951,7.68500280380249
1557412049.6151793,14001,7.577000617980957
1557412052.3203828,14051,7.781715393066406
1557412055.040607,14101,7.289074897766113
1557412057.684788,14151,7.651351451873779
1557412060.3564923,14201,7.499507904052734
1557412062.9963524,14251,7.450653076171875
1557412065.59528,14301,7.51519775390625
1557412068.198217,14351,7.60726261138916
1557412070.7921238,14401,7.75644063949585
1557412073.393074,14451,7.9242777824401855
1557412076.0064425,14501,7.665496349334717
1557412078.609387,14551,7.601925849914551
1557412081.2002912,14601,7.438874244689941
1557412083.8652124,14651,7.487544059753418
1557412086.4701366,14701,7.515771865844727
1557412089.07606,14751,7.363525390625
1557412091.6815057,14801,7.395051002502441
1557412094.2744303,14851,7.341098308563232
1557412096.8743591,14901,7.391016006469727
1557412099.4812775,14951,8.020538330078125
1557412104.7328844,15001,7.702545166015625
1557412107.3380566,15051,6.911141872406006
1557412109.9329813,15101,7.412929058074951
1557412112.5359068,15151,8.307662963867188
1557412115.1438098,15201,6.927607536315918
1557412117.7497504,15251,6.846240043640137
1557412120.3416736,15301,7.065581321716309
1557412122.9945798,15351,7.244983673095703
1557412125.7986908,15401,7.430215835571289
1557412128.4447782,15451,7.639954566955566
1557412131.0511682,15501,7.812180519104004
1557412133.6628087,15551,7.161782741546631
1557412136.2839437,15601,7.451848030090332
1557412138.8933456,15651,7.35223913192749
1557412141.4612916,15701,7.918052673339844
1557412144.1982105,15751,7.444350242614746
1557412146.8599236,15801,7.261501312255859
1557412149.5173662,15851,7.491239070892334
1557412152.124675,15901,7.400856971740723
1557412155.0710042,15951,7.2399516105651855
1557412157.6960425,16001,7.52412223815918
1557412160.3099434,16051,7.254426956176758
1557412162.9098685,16101,7.137995719909668
1557412165.5222464,16151,7.599240303039551
1557412168.1394253,16201,7.166321754455566
1557412170.7556698,16251,6.772407054901123
1557412173.3880546,16301,6.976457595825195
1557412175.9949777,16351,6.930209159851074
1557412178.625995,16401,7.610339641571045
1557412181.2500756,16451,7.011608123779297
1557412183.8545902,16501,7.232124328613281
1557412186.4585981,16551,7.41288948059082
1557412189.0779114,16601,7.090060234069824
1557412191.7133033,16651,6.965815544128418
1557412194.4490697,16701,7.234305381774902
1557412197.4174876,16751,7.147525310516357
1557412200.0783813,16801,7.908931732177734
1557412202.7733028,16851,7.176863670349121
1557412205.3802466,16901,6.894351959228516
1557412207.9901657,16951,7.122023582458496
1557412210.6157963,17001,7.364488124847412
1557412213.2402048,17051,7.1326704025268555
1557412215.856938,17101,7.0458879470825195
1557412218.5073006,17151,6.882750988006592
1557412221.1798658,17201,6.842260360717773
1557412223.8277884,17251,7.517932415008545
1557412226.4629376,17301,7.1169328689575195
1557412229.055496,17351,6.727283477783203
1557412231.70116,17401,7.377711772918701
1557412234.3064988,17451,7.227187156677246
1557412236.9163558,17501,6.885970592498779
1557412239.5262828,17551,6.6935014724731445
1557412242.1272118,17601,7.384228706359863
1557412244.7537336,17651,7.04698371887207
1557412247.3546572,17701,7.222133159637451
1557412249.97458,17751,7.592698097229004
1557412252.565668,17801,6.965806484222412
1557412255.1776297,17851,7.149136543273926
1557412257.7945535,17901,7.266946315765381
1557412260.368637,17951,7.143896102905273
1557412262.9647856,18001,6.7275238037109375
1557412265.5997438,18051,6.83837890625
1557412268.193839,18101,7.205207824707031
1557412270.799364,18151,7.242677211761475
1557412273.4051304,18201,6.970653533935547
1557412276.0186741,18251,6.6179094314575195
1557412278.6231992,18301,6.954329967498779
1557412281.2231402,18351,7.092763423919678
1557412283.8223565,18401,6.813342094421387
1557412286.4433038,18451,7.181615352630615
1557412289.0466769,18501,7.963197231292725
1557412291.6388462,18551,7.024047374725342
1557412294.2375696,18601,7.210698127746582
1557412296.8479757,18651,7.080039978027344
1557412299.4426346,18701,7.025938034057617
1557412302.0405579,18751,6.56158447265625
1557412304.6486223,18801,6.93776798248291
1557412307.242033,18851,6.874946594238281
1557412309.8349566,18901,6.984434127807617
1557412312.4460635,18951,6.944805145263672
1557412315.07098,19001,7.175997734069824
1557412317.7161517,19051,7.0503339767456055
1557412320.3260741,19101,6.704547882080078
1557412322.9303145,19151,6.867072582244873
1557412325.5283804,19201,6.998960494995117
1557412328.1352887,19251,7.359254837036133
1557412330.7332292,19301,7.278167724609375
1557412333.3261807,19351,6.628195762634277
1557412335.9382894,19401,6.826753616333008
1557412338.56522,19451,6.9664306640625
1557412341.1643093,19501,7.035899639129639
1557412343.7662926,19551,6.79304313659668
1557412346.3926656,19601,7.022975444793701
1557412348.9905422,19651,7.458189010620117
1557412351.5854778,19701,6.580680847167969
1557412354.1759367,19751,7.036993026733398
1557412356.7778797,19801,6.689336776733398
1557412359.3678927,19851,6.677179336547852
1557412362.0797846,19901,6.884804725646973
1557412364.7515464,19951,6.870949745178223
1557412370.24737,20001,7.001705169677734
1557412372.8750694,20051,6.582273483276367
1557412375.6354506,20101,6.883479118347168
1557412378.286968,20151,6.774398326873779
1557412380.8656945,20201,6.9795989990234375
1557412383.475841,20251,6.69820499420166
1557412386.0707667,20301,6.770918846130371
1557412388.6986907,20351,6.878401756286621
1557412391.3026135,20401,6.610612392425537
1557412393.8935375,20451,6.791750907897949
1557412396.4904616,20501,7.018254280090332
1557412399.1162016,20551,6.789499282836914
1557412401.717146,20601,6.977327346801758
1557412404.3361223,20651,6.8636474609375
1557412406.9460595,20701,6.526893615722656
1557412409.579908,20751,7.151898384094238
1557412412.199712,20801,6.745250225067139
1557412414.8026378,20851,7.084659099578857
1557412417.402313,20901,6.747587203979492
1557412420.009303,20951,6.874146938323975
1557412422.6104074,21001,7.006476402282715
1557412425.2097797,21051,6.6815948486328125
1557412427.8126466,21101,7.498528480529785
1557412430.4175925,21151,6.876213073730469
1557412433.4786685,21201,6.506703853607178
1557412436.129539,21251,6.638470649719238
1557412438.8791919,21301,7.041562080383301
1557412441.5281336,21351,6.686412811279297
1557412444.140036,21401,6.991743087768555
1557412446.7444584,21451,6.768848419189453
1557412449.3419113,21501,6.837704658508301
1557412451.9445133,21551,6.594945907592773
1557412454.5591402,21601,6.644938945770264
1557412457.1610634,21651,6.987212181091309
1557412459.7608705,21701,6.784928798675537
1557412462.3713932,21751,6.790637016296387
1557412464.9693186,21801,6.601286888122559
1557412467.596476,21851,6.94147253036499
1557412470.2024055,21901,6.404361724853516
1557412472.8245528,21951,6.625053405761719
1557412475.4273317,22001,6.7313666343688965
1557412478.0312622,22051,7.268165111541748
1557412480.6355147,22101,6.673839569091797
1557412483.2514315,22151,6.732250213623047
1557412485.846874,22201,6.57989501953125
1557412488.4396713,22251,6.824182510375977
1557412491.0445957,22301,6.902220726013184
1557412493.640924,22351,6.492673397064209
1557412496.2798307,22401,7.21909236907959
1557412498.9109535,22451,6.534982204437256
1557412501.657348,22501,6.673185348510742
1557412504.2645712,22551,6.367551326751709
1557412507.0109556,22601,6.637026786804199
1557412509.6154807,22651,6.807005882263184
1557412512.232973,22701,6.199136257171631
1557412514.83288,22751,6.933262825012207
1557412517.4269786,22801,7.4916205406188965
1557412520.032921,22851,6.386068344116211
1557412522.6248455,22901,6.5422210693359375
1557412525.2187502,22951,6.432338237762451
1557412527.8236756,23001,6.460366725921631
1557412530.4345222,23051,6.400521278381348
1557412533.0694408,23101,6.400849342346191
1557412535.667584,23151,6.5327301025390625
1557412538.2644837,23201,6.385643005371094
1557412540.8916762,23251,6.700603008270264
1557412543.4950125,23301,6.342190742492676
1557412546.1058383,23351,6.154592037200928
1557412548.7492087,23401,6.252830505371094
1557412551.391108,23451,6.669953346252441
1557412554.0441365,23501,6.303477764129639
1557412556.701057,23551,7.154565811157227
1557412559.3586814,23601,6.531871318817139
1557412563.3222046,23651,6.305715084075928
1557412566.1834962,23701,6.88456916809082
1557412569.6003964,23751,6.414444923400879
1557412572.3482265,23801,6.937839508056641
1557412575.0012624,23851,6.764383316040039
1557412577.6499183,23901,6.596189022064209
1557412580.279083,23951,6.9074201583862305
1557412582.8907785,24001,6.25861120223999
1557412585.515247,24051,6.221190452575684
1557412588.1216795,24101,6.845905303955078
1557412590.7218268,24151,6.303337097167969
1557412593.3463213,24201,6.63510274887085
1557412595.9647155,24251,6.937554359436035
1557412598.5852585,24301,6.482338905334473
1557412601.2021916,24351,6.1260175704956055
1557412603.8142624,24401,6.529789924621582
1557412606.4234738,24451,6.179583549499512
1557412609.0332458,24501,6.718808650970459
1557412611.6428545,24551,6.209078788757324
1557412614.2453103,24601,6.635931015014648
1557412616.865309,24651,6.670746803283691
1557412619.4665735,24701,6.696518898010254
1557412622.075511,24751,6.986386775970459
1557412624.6882062,24801,6.351564407348633
1557412627.3342824,24851,7.0418243408203125
1557412629.9702008,24901,6.673290252685547
1557412632.5716555,24951,6.143507957458496
1557412637.7312694,25001,6.21113395690918
1557412640.3526754,25051,6.343049049377441
1557412642.9458644,25101,7.042977809906006
1557412645.544853,25151,6.094078063964844
1557412648.139632,25201,6.0529584884643555
1557412650.7335398,25251,6.274717330932617
1557412653.3329346,25301,6.569058895111084
1557412655.9688714,25351,6.420342445373535
1557412658.6370032,25401,6.035662651062012
1557412661.2809808,25451,6.467583656311035
1557412663.9969811,25501,6.419271469116211
1557412666.6828172,25551,6.509892463684082
1557412669.3228142,25601,6.3977179527282715
1557412671.9583216,25651,6.731668472290039
1557412674.6078026,25701,6.345803737640381
1557412677.3037705,25751,6.307753562927246
1557412680.0115154,25801,6.348428726196289
1557412682.693628,25851,6.17426061630249
1557412685.3461199,25901,6.205946922302246
1557412687.9811454,25951,7.309179306030273
1557412690.5919018,26001,6.137275695800781
1557412693.2002866,26051,6.663421630859375
1557412695.8110335,26101,6.39459753036499
1557412698.4182653,26151,6.3060503005981445
1557412701.0379176,26201,6.27037239074707
1557412703.6553123,26251,6.371747970581055
1557412706.2855775,26301,6.868140697479248
1557412708.910165,26351,6.550349235534668
1557412711.51676,26401,6.566278457641602
1557412714.1293726,26451,6.3765363693237305
1557412716.7414734,26501,6.081783294677734
1557412719.3607416,26551,6.612800121307373
1557412721.9745054,26601,6.246821880340576
1557412724.594343,26651,6.6036787033081055
1557412727.2032921,26701,6.402909278869629
1557412729.8179507,26751,6.265697002410889
1557412732.431097,26801,6.969461441040039
1557412735.0622907,26851,6.190964698791504
1557412737.6932142,26901,6.192667007446289
1557412740.2809024,26951,6.454533576965332
1557412742.889796,27001,6.189493179321289
1557412745.4887347,27051,5.964338302612305
1557412748.0898101,27101,6.89778470993042
1557412750.710718,27151,6.1549296379089355
1557412753.32937,27201,6.290472030639648
1557412755.9315126,27251,6.784648895263672
1557412758.5555959,27301,6.513062477111816
1557412761.1561239,27351,6.2491774559021
1557412763.7610927,27401,6.141118049621582
1557412766.374017,27451,6.737282752990723
1557412768.9907823,27501,6.444051265716553
1557412771.6073484,27551,6.708297252655029
1557412774.220211,27601,6.748409271240234
1557412776.8184729,27651,6.517524719238281
1557412779.4372368,27701,5.956699371337891
1557412782.0298984,27751,6.337724685668945
1557412784.6543145,27801,6.254494667053223
1557412787.2611177,27851,6.295599937438965
1557412789.891428,27901,6.233819484710693
1557412792.508377,27951,6.4286603927612305
1557412795.3381937,28001,6.1634416580200195
1557412798.0438814,28051,6.450459957122803
1557412800.777207,28101,7.0188493728637695
1557412803.4174075,28151,6.077481746673584
1557412806.055075,28201,6.1378679275512695
1557412808.6881409,28251,6.238489151000977
1557412811.3228252,28301,6.816816329956055
1557412813.9368966,28351,6.5316162109375
1557412816.5292146,28401,6.237438201904297
1557412819.193402,28451,6.409095764160156
1557412821.8866267,28501,5.804568290710449
1557412824.5505245,28551,6.315070152282715
1557412827.2425003,28601,6.227603912353516
1557412829.8814034,28651,6.148317337036133
1557412832.516616,28701,6.412336349487305
1557412835.1397998,28751,6.093080520629883
1557412837.7535226,28801,6.323583602905273
1557412840.3612845,28851,6.3915114402771
1557412842.9672084,28901,6.287361145019531
1557412845.575134,28951,6.932645797729492
1557412848.1737823,29001,6.078563213348389
1557412850.7727292,29051,6.055776119232178
1557412853.3649764,29101,6.396291255950928
1557412855.944887,29151,6.242852687835693
1557412858.5759954,29201,5.619288444519043
1557412861.1929195,29251,6.347373962402344
1557412863.7878265,29301,6.106620788574219
1557412866.3927674,29351,5.957352638244629
1557412869.008673,29401,6.289267539978027
1557412871.611277,29451,6.690295696258545
1557412874.221719,29501,6.438048839569092
1557412876.823286,29551,6.2546234130859375
1557412879.5243878,29601,6.24200439453125
1557412882.1311398,29651,6.114160537719727
1557412884.7410278,29701,6.212855339050293
1557412887.3491256,29751,6.2866668701171875
1557412889.9626117,29801,6.076289653778076
1557412892.5820334,29851,6.17177152633667
1557412895.2069013,29901,6.817899227142334
1557412897.8063822,29951,5.993608474731445
1557412903.0564344,30001,6.007518291473389


==> img/tensorboard/p4_tr_acc.csv <==
Wall time,Step,Value
1557410196.3528461,1,0.080078125
1557410212.2015631,51,0.0556640625
1557410227.1201093,101,0.080078125
1557410242.0706716,151,0.15625
1557410257.00625,201,0.23046875
1557410271.987995,251,0.2265625
1557410288.1488934,301,0.25390625
1557410303.2744522,351,0.23828125
1557410318.3800285,401,0.296875
1557410333.5796032,451,0.484375
1557410348.6225686,501,0.6630859375
1557410363.5691323,551,0.7119140625
1557410378.6231182,601,0.728515625
1557410393.640556,651,0.7138671875
1557410408.7482822,701,0.72265625
1557410423.6789322,751,0.7294921875
1557410438.7184708,801,0.7568359375
1557410453.668035,851,0.779296875
1557410468.7116108,901,0.787109375
1557410483.6391566,951,0.80078125
1557410498.685732,1001,0.7861328125
1557410513.5802956,1051,0.80859375
1557410528.6898544,1101,0.80859375
1557410549.2545419,1151,0.8056640625
1557410573.8093035,1201,0.828125
1557410598.5407848,1251,0.841796875
1557410623.1957364,1301,0.84765625
1557410648.330734,1351,0.8583984375
1557410678.6167235,1401,0.875
1557410712.9683058,1451,0.875
1557410747.0881507,1501,0.8818359375
1557410781.434184,1551,0.8720703125
1557410815.941445,1601,0.884765625
1557410848.8130188,1651,0.8671875
1557410879.5079668,1701,0.892578125
1557410910.411005,1751,0.8896484375
1557410941.0537248,1801,0.892578125
1557410974.6267467,1851,0.896484375
1557411016.0232687,1901,0.892578125
1557411056.2388086,1951,0.8935546875
1557411097.7267194,2001,0.888671875
1557411143.4332867,2051,0.9091796875
1557411186.28057,2101,0.890625
1557411220.7778904,2151,0.9140625
1557411255.473087,2201,0.8896484375
1557411285.890614,2251,0.8837890625
1557411299.4383137,2301,0.888671875
1557411304.4277246,2351,0.8916015625
1557411309.5068622,2401,0.896484375
1557411314.3899226,2451,0.8955078125
1557411319.4176724,2501,0.888671875
1557411324.308953,2551,0.91015625
1557411329.1356494,2601,0.89453125
1557411333.9437847,2651,0.896484375
1557411338.8302891,2701,0.8837890625
1557411343.7783515,2751,0.89453125
1557411348.8692267,2801,0.900390625
1557411353.6826537,2851,0.9326171875
1557411358.4939978,2901,0.9248046875
1557411363.29573,2951,0.94140625
1557411368.094869,3001,0.8876953125
1557411372.884373,3051,0.943359375
1557411377.6846368,3101,0.94140625
1557411382.565084,3151,0.943359375
1557411387.5802073,3201,0.9541015625
1557411392.5240784,3251,0.9453125
1557411397.35222,3301,0.9482421875
1557411402.2632241,3351,0.94140625
1557411407.0755587,3401,0.9404296875
1557411411.9059618,3451,0.94140625
1557411416.7323043,3501,0.935546875
1557411421.580449,3551,0.9462890625
1557411426.3900414,3601,0.9482421875
1557411431.193866,3651,0.9326171875
1557411436.006158,3701,0.9482421875
1557411440.8030348,3751,0.9482421875
1557411445.631261,3801,0.955078125
1557411450.424663,3851,0.95703125
1557411455.234486,3901,0.9658203125
1557411460.0473616,3951,0.9443359375
1557411464.8557801,4001,0.951171875
1557411470.13057,4051,0.953125
1557411475.5174289,4101,0.958984375
1557411479.7003329,4151,0.958984375
1557411483.3062348,4201,0.953125
1557411487.040005,4251,0.95703125
1557411490.7372231,4301,0.9521484375
1557411494.2457795,4351,0.9560546875
1557411497.7634468,4401,0.9580078125
1557411501.2911227,4451,0.9599609375
1557411504.7366815,4501,0.9560546875
1557411508.2180839,4551,0.9501953125
1557411511.704987,4601,0.9521484375
1557411515.1910965,4651,0.9560546875
1557411518.6973214,4701,0.95703125
1557411522.2015936,4751,0.9462890625
1557411525.701462,4801,0.953125
1557411529.20399,4851,0.939453125
1557411532.6792758,4901,0.9580078125
1557411536.1671565,4951,0.9609375
1557411542.1901183,5001,0.9482421875
1557411545.6902277,5051,0.953125
1557411549.177448,5101,0.9560546875
1557411552.7775724,5151,0.953125
1557411556.3494825,5201,0.9560546875
1557411559.9335437,5251,0.9541015625
1557411563.4479818,5301,0.9599609375
1557411567.1046047,5351,0.974609375
1557411570.6617868,5401,0.9599609375
1557411574.2222528,5451,0.9599609375
1557411577.7455246,5501,0.9697265625
1557411581.2579327,5551,0.953125
1557411584.755146,5601,0.94921875
1557411588.2413378,5651,0.9638671875
1557411591.7564461,5701,0.955078125
1557411595.2739804,5751,0.9560546875
1557411598.8588698,5801,0.9619140625
1557411602.4637632,5851,0.96875
1557411606.7223153,5901,0.96484375
1557411610.2648711,5951,0.962890625
1557411614.617333,6001,0.9697265625
1557411617.9608243,6051,0.9609375
1557411620.5637321,6101,0.9677734375
1557411623.3828957,6151,0.970703125
1557411626.0288017,6201,0.9775390625
1557411628.65355,6251,0.9619140625
1557411631.2724571,6301,0.9599609375
1557411634.7349706,6351,0.9716796875
1557411637.3592849,6401,0.970703125
1557411640.1300447,6451,0.958984375
1557411642.745182,6501,0.9658203125
1557411645.3756726,6551,0.9619140625
1557411647.9982016,6601,0.97265625
1557411650.633992,6651,0.9697265625
1557411653.2699702,6701,0.9658203125
1557411656.0947986,6751,0.966796875
1557411659.132231,6801,0.970703125
1557411661.9326696,6851,0.9658203125
1557411664.6695948,6901,0.9716796875
1557411667.331467,6951,0.9716796875
1557411669.932373,7001,0.9453125
1557411672.5393128,7051,0.9765625
1557411675.1372368,7101,0.9775390625
1557411677.7351434,7151,0.9697265625
1557411680.3140833,7201,0.9833984375
1557411682.92209,7251,0.974609375
1557411685.5219932,7301,0.9716796875
1557411688.1339328,7351,0.9736328125
1557411690.7488601,7401,0.9775390625
1557411693.3757834,7451,0.9765625
1557411695.9861655,7501,0.974609375
1557411698.612759,7551,0.96875
1557411701.220702,7601,0.970703125
1557411703.813626,7651,0.9716796875
1557411706.5115275,7701,0.9677734375
1557411709.2416565,7751,0.9794921875
1557411711.9027183,7801,0.986328125
1557411714.6255944,7851,0.9736328125
1557411717.3247497,7901,0.9794921875
1557411720.0814996,7951,0.974609375
1557411722.735627,8001,0.978515625
1557411725.3946297,8051,0.9736328125
1557411728.055148,8101,0.970703125
1557411730.665088,8151,0.97265625
1557411733.3362665,8201,0.9775390625
1557411735.94619,8251,0.9775390625
1557411738.543114,8301,0.9755859375
1557411741.1450534,8351,0.978515625
1557411743.7589228,8401,0.9794921875
1557411746.3968086,8451,0.98046875
1557411749.2717073,8501,0.9755859375
1557411752.3877852,8551,0.97265625
1557411755.0020201,8601,0.9794921875
1557411757.673942,8651,0.97265625
1557411760.2708507,8701,0.9775390625
1557411762.9237878,8751,0.9794921875
1557411766.900672,8801,0.9736328125
1557411769.5337813,8851,0.9765625
1557411772.2188308,8901,0.9755859375
1557411775.920601,8951,0.9736328125
1557411779.0245106,9001,0.978515625
1557411782.3536983,9051,0.9765625
1557411785.0806303,9101,0.9736328125
1557411787.7255702,9151,0.970703125
1557411790.420298,9201,0.974609375
1557411793.0152361,9251,0.97265625
1557411795.6231441,9301,0.982421875
1557411798.2180889,9351,0.9814453125
1557411800.824992,9401,0.9755859375
1557411803.4259222,9451,0.9716796875
1557411806.0348399,9501,0.984375
1557411808.6317809,9551,0.9794921875
1557411811.2876863,9601,0.9853515625
1557411813.9642925,9651,0.9833984375
1557411816.7247255,9701,0.970703125
1557411819.43131,9751,0.9833984375
1557411822.0469084,9801,0.9755859375
1557411824.637834,9851,0.9794921875
1557411827.236772,9901,0.98046875
1557411829.832682,9951,0.9814453125
1557411834.915738,10001,0.97265625
1557411837.5314968,10051,0.986328125
1557411840.1404376,10101,0.974609375
1557411842.7473438,10151,0.9853515625
1557411845.3482692,10201,0.98828125
1557411847.9462116,10251,0.9814453125
1557411850.5461311,10301,0.982421875
1557411853.1430552,10351,0.9765625
1557411855.7562873,10401,0.9775390625
1557411858.4174588,10451,0.9921875
1557411861.0253837,10501,0.982421875
1557411863.6269495,10551,0.986328125
1557411866.3266683,10601,0.9794921875
1557411868.9487314,10651,0.982421875
1557411871.5706534,10701,0.98046875
1557411874.179578,10751,0.97265625
1557411877.448423,10801,0.9853515625
1557411880.1236365,10851,0.978515625
1557411883.0084877,10901,0.986328125
1557411885.8604033,10951,0.9873046875
1557411888.554341,11001,0.9873046875
1557411891.6713789,11051,0.9814453125
1557411894.3654833,11101,0.986328125
1557411897.2267835,11151,0.9873046875
1557411899.8406534,11201,0.984375
1557411902.4365964,11251,0.9775390625
1557411905.2515104,11301,0.98828125
1557411907.8973172,11351,0.98046875
1557411910.494241,11401,0.9853515625
1557411913.113148,11451,0.986328125
1557411915.7230875,11501,0.9794921875
1557411918.3230119,11551,0.978515625
1557411920.9149365,11601,0.9794921875
1557411923.5096028,11651,0.982421875
1557411926.126527,11701,0.9912109375
1557411928.7324703,11751,0.98046875
1557411931.4263706,11801,0.9814453125
1557411935.531053,11851,0.9892578125
1557411938.1433854,11901,0.98828125
1557411941.8212874,11951,0.9873046875
1557411944.4914365,12001,0.990234375
1557411947.1269557,12051,0.986328125
1557411949.7637827,12101,0.9814453125
1557411952.3996792,12151,0.9912109375
1557411955.0284457,12201,0.986328125
1557411957.6699102,12251,0.986328125
1557411960.3055563,12301,0.9873046875
1557411962.9384074,12351,0.9833984375
1557411965.6088383,12401,0.978515625
1557411968.2536585,12451,0.98046875
1557411970.8825607,12501,0.9697265625
1557411973.5183458,12551,0.9833984375
1557411976.1913626,12601,0.984375
1557411978.8238254,12651,0.9873046875
1557411981.4217682,12701,0.9873046875
1557411984.0356915,12751,0.984375
1557411986.7485929,12801,0.9814453125
1557411989.407515,12851,0.984375
1557411992.0740218,12901,0.978515625
1557411994.7360399,12951,0.984375
1557411997.4262478,13001,0.990234375
1557412000.0923972,13051,0.9873046875
1557412002.7253342,13101,0.990234375
1557412005.3162436,13151,0.982421875
1557412007.9731817,13201,0.9873046875
1557412010.5791056,13251,0.9873046875
1557412013.176013,13301,0.98828125
1557412015.773953,13351,0.9873046875
1557412018.3978596,13401,0.9912109375
1557412020.9978027,13451,0.9833984375
1557412023.597359,13501,0.9853515625
1557412026.2220976,13551,0.9853515625
1557412028.8370128,13601,0.984375
1557412031.439271,13651,0.9853515625
1557412034.039216,13701,0.978515625
1557412036.6315424,13751,0.984375
1557412039.2344825,13801,0.986328125
1557412041.816391,13851,0.9853515625
1557412044.412315,13901,0.986328125
1557412047.0152388,13951,0.9931640625
1557412049.6151793,14001,0.98828125
1557412052.3203828,14051,0.984375
1557412055.040607,14101,0.986328125
1557412057.684788,14151,0.9853515625
1557412060.3564923,14201,0.984375
1557412062.9963524,14251,0.990234375
1557412065.59528,14301,0.98828125
1557412068.198217,14351,0.9873046875
1557412070.7921238,14401,0.9873046875
1557412073.393074,14451,0.9892578125
1557412076.0064425,14501,0.9765625
1557412078.609387,14551,0.9912109375
1557412081.2002912,14601,0.9873046875
1557412083.8652124,14651,0.9853515625
1557412086.4701366,14701,0.9833984375
1557412089.07606,14751,0.986328125
1557412091.6815057,14801,0.9833984375
1557412094.2744303,14851,0.9853515625
1557412096.8743591,14901,0.98828125
1557412099.4812775,14951,0.982421875
1557412104.7328844,15001,0.984375
1557412107.3380566,15051,0.990234375
1557412109.9329813,15101,0.98828125
1557412112.5359068,15151,0.9853515625
1557412115.1438098,15201,0.9833984375
1557412117.7497504,15251,0.9775390625
1557412120.3416736,15301,0.982421875
1557412122.9945798,15351,0.986328125
1557412125.7986908,15401,0.986328125
1557412128.4447782,15451,0.986328125
1557412131.0511682,15501,0.978515625
1557412133.6628087,15551,0.982421875
1557412136.2839437,15601,0.990234375
1557412138.8933456,15651,0.9921875
1557412141.4612916,15701,0.982421875
1557412144.1982105,15751,0.990234375
1557412146.8599236,15801,0.9931640625
1557412149.5173662,15851,0.98828125
1557412152.124675,15901,0.9853515625
1557412155.0710042,15951,0.9853515625
1557412157.6960425,16001,0.98828125
1557412160.3099434,16051,0.9892578125
1557412162.9098685,16101,0.98828125
1557412165.5222464,16151,0.990234375
1557412168.1394253,16201,0.9892578125
1557412170.7556698,16251,0.9892578125
1557412173.3880546,16301,0.9912109375
1557412175.9949777,16351,0.990234375
1557412178.625995,16401,0.9912109375
1557412181.2500756,16451,0.9931640625
1557412183.8545902,16501,0.9873046875
1557412186.4585981,16551,0.990234375
1557412189.0779114,16601,0.9892578125
1557412191.7133033,16651,0.9853515625
1557412194.4490697,16701,0.9892578125
1557412197.4174876,16751,0.9873046875
1557412200.0783813,16801,0.9873046875
1557412202.7733028,16851,0.98828125
1557412205.3802466,16901,0.9873046875
1557412207.9901657,16951,0.98828125
1557412210.6157963,17001,0.9912109375
1557412213.2402048,17051,0.9921875
1557412215.856938,17101,0.9833984375
1557412218.5073006,17151,0.98828125
1557412221.1798658,17201,0.9912109375
1557412223.8277884,17251,0.984375
1557412226.4629376,17301,0.98828125
1557412229.055496,17351,0.9873046875
1557412231.70116,17401,0.9921875
1557412234.3064988,17451,0.986328125
1557412236.9163558,17501,0.986328125
1557412239.5262828,17551,0.9892578125
1557412242.1272118,17601,0.994140625
1557412244.7537336,17651,0.98828125
1557412247.3546572,17701,0.9931640625
1557412249.97458,17751,0.9931640625
1557412252.565668,17801,0.984375
1557412255.1776297,17851,0.990234375
1557412257.7945535,17901,0.98828125
1557412260.368637,17951,0.9892578125
1557412262.9647856,18001,0.990234375
1557412265.5997438,18051,0.990234375
1557412268.193839,18101,0.9892578125
1557412270.799364,18151,0.994140625
1557412273.4051304,18201,0.9951171875
1557412276.0186741,18251,0.9892578125
1557412278.6231992,18301,0.994140625
1557412281.2231402,18351,0.9931640625
1557412283.8223565,18401,0.990234375
1557412286.4433038,18451,0.986328125
1557412289.0466769,18501,0.9921875
1557412291.6388462,18551,0.990234375
1557412294.2375696,18601,0.9892578125
1557412296.8479757,18651,0.9921875
1557412299.4426346,18701,0.98828125
1557412302.0405579,18751,0.9931640625
1557412304.6486223,18801,0.9912109375
1557412307.242033,18851,0.9912109375
1557412309.8349566,18901,0.990234375
1557412312.4460635,18951,0.9931640625
1557412315.07098,19001,0.990234375
1557412317.7161517,19051,0.982421875
1557412320.3260741,19101,0.98828125
1557412322.9303145,19151,0.9912109375
1557412325.5283804,19201,0.9931640625
1557412328.1352887,19251,0.9892578125
1557412330.7332292,19301,0.990234375
1557412333.3261807,19351,0.9853515625
1557412335.9382894,19401,0.9912109375
1557412338.56522,19451,0.98828125
1557412341.1643093,19501,0.9912109375
1557412343.7662926,19551,0.9892578125
1557412346.3926656,19601,0.99609375
1557412348.9905422,19651,0.9921875
1557412351.5854778,19701,0.9931640625
1557412354.1759367,19751,0.9892578125
1557412356.7778797,19801,0.9931640625
1557412359.3678927,19851,0.98828125
1557412362.0797846,19901,0.9892578125
1557412364.7515464,19951,0.99609375
1557412370.24737,20001,0.994140625
1557412372.8750694,20051,0.990234375
1557412375.6354506,20101,0.9921875
1557412378.286968,20151,0.9931640625
1557412380.8656945,20201,0.9892578125
1557412383.475841,20251,0.99609375
1557412386.0707667,20301,0.9892578125
1557412388.6986907,20351,0.98828125
1557412391.3026135,20401,0.9912109375
1557412393.8935375,20451,0.986328125
1557412396.4904616,20501,0.990234375
1557412399.1162016,20551,0.98828125
1557412401.717146,20601,0.9931640625
1557412404.3361223,20651,0.99609375
1557412406.9460595,20701,0.990234375
1557412409.579908,20751,0.994140625
1557412412.199712,20801,0.9921875
1557412414.8026378,20851,0.99609375
1557412417.402313,20901,0.986328125
1557412420.009303,20951,0.99609375
1557412422.6104074,21001,0.994140625
1557412425.2097797,21051,0.9921875
1557412427.8126466,21101,0.9912109375
1557412430.4175925,21151,0.9970703125
1557412433.4786685,21201,0.9951171875
1557412436.129539,21251,0.9990234375
1557412438.8791919,21301,0.9951171875
1557412441.5281336,21351,0.990234375
1557412444.140036,21401,0.99609375
1557412446.7444584,21451,0.9921875
1557412449.3419113,21501,0.990234375
1557412451.9445133,21551,0.994140625
1557412454.5591402,21601,0.9951171875
1557412457.1610634,21651,0.99609375
1557412459.7608705,21701,0.994140625
1557412462.3713932,21751,0.994140625
1557412464.9693186,21801,0.9892578125
1557412467.596476,21851,0.994140625
1557412470.2024055,21901,0.9921875
1557412472.8245528,21951,0.9970703125
1557412475.4273317,22001,0.9912109375
1557412478.0312622,22051,0.9970703125
1557412480.6355147,22101,0.9970703125
1557412483.2514315,22151,0.9912109375
1557412485.846874,22201,0.9931640625
1557412488.4396713,22251,0.9912109375
1557412491.0445957,22301,0.9921875
1557412493.640924,22351,0.9951171875
1557412496.2798307,22401,0.9970703125
1557412498.9109535,22451,0.9931640625
1557412501.657348,22501,0.9970703125
1557412504.2645712,22551,0.994140625
1557412507.0109556,22601,0.9951171875
1557412509.6154807,22651,0.99609375
1557412512.232973,22701,0.9951171875
1557412514.83288,22751,0.9951171875
1557412517.4269786,22801,0.9931640625
1557412520.032921,22851,0.998046875
1557412522.6248455,22901,0.9970703125
1557412525.2187502,22951,0.998046875
1557412527.8236756,23001,0.990234375
1557412530.4345222,23051,0.994140625
1557412533.0694408,23101,0.9912109375
1557412535.667584,23151,0.994140625
1557412538.2644837,23201,0.9921875
1557412540.8916762,23251,0.994140625
1557412543.4950125,23301,0.9970703125
1557412546.1058383,23351,0.99609375
1557412548.7492087,23401,0.998046875
1557412551.391108,23451,0.9951171875
1557412554.0441365,23501,0.994140625
1557412556.701057,23551,0.994140625
1557412559.3586814,23601,0.9951171875
1557412563.3222046,23651,0.98828125
1557412566.1834962,23701,0.9970703125
1557412569.6003964,23751,0.994140625
1557412572.3482265,23801,0.9892578125
1557412575.0012624,23851,0.9931640625
1557412577.6499183,23901,0.9951171875
1557412580.279083,23951,0.9931640625
1557412582.8907785,24001,0.9931640625
1557412585.515247,24051,0.9951171875
1557412588.1216795,24101,0.9951171875
1557412590.7218268,24151,0.9931640625
1557412593.3463213,24201,0.9931640625
1557412595.9647155,24251,0.9931640625
1557412598.5852585,24301,0.9921875
1557412601.2021916,24351,0.994140625
1557412603.8142624,24401,0.9970703125
1557412606.4234738,24451,0.9931640625
1557412609.0332458,24501,0.9912109375
1557412611.6428545,24551,0.9951171875
1557412614.2453103,24601,0.99609375
1557412616.865309,24651,0.9951171875
1557412619.4665735,24701,0.9931640625
1557412622.075511,24751,0.994140625
1557412624.6882062,24801,0.994140625
1557412627.3342824,24851,0.994140625
1557412629.9702008,24901,0.9970703125
1557412632.5716555,24951,0.9931640625
1557412637.7312694,25001,0.9892578125
1557412640.3526754,25051,0.998046875
1557412642.9458644,25101,0.9951171875
1557412645.544853,25151,0.994140625
1557412648.139632,25201,0.9951171875
1557412650.7335398,25251,0.994140625
1557412653.3329346,25301,0.9921875
1557412655.9688714,25351,0.9951171875
1557412658.6370032,25401,0.9970703125
1557412661.2809808,25451,0.998046875
1557412663.9969811,25501,0.99609375
1557412666.6828172,25551,0.9970703125
1557412669.3228142,25601,0.994140625
1557412671.9583216,25651,0.9970703125
1557412674.6078026,25701,0.99609375
1557412677.3037705,25751,1.0
1557412680.0115154,25801,0.9951171875
1557412682.693628,25851,0.994140625
1557412685.3461199,25901,0.99609375
1557412687.9811454,25951,0.99609375
1557412690.5919018,26001,0.99609375
1557412693.2002866,26051,0.994140625
1557412695.8110335,26101,0.98828125
1557412698.4182653,26151,0.9951171875
1557412701.0379176,26201,0.994140625
1557412703.6553123,26251,0.994140625
1557412706.2855775,26301,0.9990234375
1557412708.910165,26351,0.994140625
1557412711.51676,26401,0.98828125
1557412714.1293726,26451,0.9921875
1557412716.7414734,26501,0.9921875
1557412719.3607416,26551,0.9970703125
1557412721.9745054,26601,0.994140625
1557412724.594343,26651,0.9921875
1557412727.2032921,26701,0.998046875
1557412729.8179507,26751,0.9951171875
1557412732.431097,26801,0.9970703125
1557412735.0622907,26851,0.994140625
1557412737.6932142,26901,0.9970703125
1557412740.2809024,26951,0.9931640625
1557412742.889796,27001,0.9951171875
1557412745.4887347,27051,0.9951171875
1557412748.0898101,27101,0.99609375
1557412750.710718,27151,0.9970703125
1557412753.32937,27201,0.99609375
1557412755.9315126,27251,0.99609375
1557412758.5555959,27301,0.994140625
1557412761.1561239,27351,0.9931640625
1557412763.7610927,27401,0.994140625
1557412766.374017,27451,0.9990234375
1557412768.9907823,27501,0.9951171875
1557412771.6073484,27551,0.9951171875
1557412774.220211,27601,0.99609375
1557412776.8184729,27651,0.9951171875
1557412779.4372368,27701,0.9951171875
1557412782.0298984,27751,0.9990234375
1557412784.6543145,27801,0.9951171875
1557412787.2611177,27851,0.994140625
1557412789.891428,27901,0.9951171875
1557412792.508377,27951,0.9970703125
1557412795.3381937,28001,0.9970703125
1557412798.0438814,28051,0.99609375
1557412800.777207,28101,0.9951171875
1557412803.4174075,28151,0.998046875
1557412806.055075,28201,0.9921875
1557412808.6881409,28251,0.998046875
1557412811.3228252,28301,0.9931640625
1557412813.9368966,28351,0.9970703125
1557412816.5292146,28401,0.998046875
1557412819.193402,28451,0.994140625
1557412821.8866267,28501,0.9970703125
1557412824.5505245,28551,0.99609375
1557412827.2425003,28601,0.998046875
1557412829.8814034,28651,0.9921875
1557412832.516616,28701,0.9951171875
1557412835.1397998,28751,0.994140625
1557412837.7535226,28801,0.9951171875
1557412840.3612845,28851,0.994140625
1557412842.9672084,28901,0.9951171875
1557412845.575134,28951,0.9990234375
1557412848.1737823,29001,0.9951171875
1557412850.7727292,29051,0.998046875
1557412853.3649764,29101,0.9951171875
1557412855.944887,29151,0.994140625
1557412858.5759954,29201,0.9970703125
1557412861.1929195,29251,0.9970703125
1557412863.7878265,29301,0.9951171875
1557412866.3927674,29351,0.9951171875
1557412869.008673,29401,0.99609375
1557412871.611277,29451,0.998046875
1557412874.221719,29501,0.998046875
1557412876.823286,29551,0.99609375
1557412879.5243878,29601,0.9951171875
1557412882.1311398,29651,0.9970703125
1557412884.7410278,29701,0.99609375
1557412887.3491256,29751,0.9951171875
1557412889.9626117,29801,0.99609375
1557412892.5820334,29851,0.99609375
1557412895.2069013,29901,0.99609375
1557412897.8063822,29951,0.99609375
1557412903.0564344,30001,0.9970703125


==> img/tensorboard/p4_tr_kloss.csv <==
Wall time,Step,Value
1557410196.3528461,1,41.315608978271484
1557410212.2015631,51,194.766357421875
1557410227.1201093,101,219.40676879882812
1557410242.0706716,151,206.43246459960938
1557410257.00625,201,211.37994384765625
1557410271.987995,251,216.91229248046875
1557410288.1488934,301,221.58062744140625
1557410303.2744522,351,226.08908081054688
1557410318.3800285,401,228.74542236328125
1557410333.5796032,451,233.74131774902344
1557410348.6225686,501,235.5174560546875
1557410363.5691323,551,242.1104736328125
1557410378.6231182,601,242.78172302246094
1557410393.640556,651,245.37757873535156
1557410408.7482822,701,249.4683837890625
1557410423.6789322,751,253.6036376953125
1557410438.7184708,801,252.3221893310547
1557410453.668035,851,253.46896362304688
1557410468.7116108,901,260.9538269042969
1557410483.6391566,951,259.16204833984375
1557410498.685732,1001,260.55523681640625
1557410513.5802956,1051,265.76580810546875
1557410528.6898544,1101,265.60662841796875
1557410549.2545419,1151,269.8724060058594
1557410573.8093035,1201,272.2953796386719
1557410598.5407848,1251,272.5218811035156
1557410623.1957364,1301,273.977783203125
1557410648.330734,1351,272.45947265625
1557410678.6167235,1401,280.10321044921875
1557410712.9683058,1451,281.490234375
1557410747.0881507,1501,277.09521484375
1557410781.434184,1551,280.6064453125
1557410815.941445,1601,281.57275390625
1557410848.8130188,1651,286.7058410644531
1557410879.5079668,1701,288.23773193359375
1557410910.411005,1751,289.0005798339844
1557410941.0537248,1801,288.6551208496094
1557410974.6267467,1851,289.5958251953125
1557411016.0232687,1901,291.33709716796875
1557411056.2388086,1951,293.6593017578125
1557411097.7267194,2001,293.5043029785156
1557411143.4332867,2051,295.9029846191406
1557411186.28057,2101,297.8929138183594
1557411220.7778904,2151,301.18280029296875
1557411255.473087,2201,302.9348449707031
1557411285.890614,2251,300.7942810058594
1557411299.4383137,2301,306.6376647949219
1557411304.4277246,2351,303.7901916503906
1557411309.5068622,2401,306.2684020996094
1557411314.3899226,2451,310.37762451171875
1557411319.4176724,2501,306.1796875
1557411324.308953,2551,310.27655029296875
1557411329.1356494,2601,309.4429626464844
1557411333.9437847,2651,309.23876953125
1557411338.8302891,2701,315.3534240722656
1557411343.7783515,2751,310.6977233886719
1557411348.8692267,2801,315.7533264160156
1557411353.6826537,2851,314.9447021484375
1557411358.4939978,2901,318.7893371582031
1557411363.29573,2951,320.99365234375
1557411368.094869,3001,325.90350341796875
1557411372.884373,3051,322.0450134277344
1557411377.6846368,3101,327.896484375
1557411382.565084,3151,325.80218505859375
1557411387.5802073,3201,330.7107238769531
1557411392.5240784,3251,330.09320068359375
1557411397.35222,3301,325.162841796875
1557411402.2632241,3351,327.2500915527344
1557411407.0755587,3401,335.50054931640625
1557411411.9059618,3451,332.1515197753906
1557411416.7323043,3501,333.03900146484375
1557411421.580449,3551,334.81658935546875
1557411426.3900414,3601,333.07794189453125
1557411431.193866,3651,340.7109069824219
1557411436.006158,3701,336.0173645019531
1557411440.8030348,3751,340.312255859375
1557411445.631261,3801,343.85107421875
1557411450.424663,3851,337.2864990234375
1557411455.234486,3901,337.5018310546875
1557411460.0473616,3951,346.6520080566406
1557411464.8557801,4001,349.71051025390625
1557411470.13057,4051,352.1658935546875
1557411475.5174289,4101,347.6178283691406
1557411479.7003329,4151,349.52447509765625
1557411483.3062348,4201,353.70404052734375
1557411487.040005,4251,350.3582763671875
1557411490.7372231,4301,350.8055725097656
1557411494.2457795,4351,353.531005859375
1557411497.7634468,4401,359.4293518066406
1557411501.2911227,4451,353.56036376953125
1557411504.7366815,4501,355.2593688964844
1557411508.2180839,4551,358.1123046875
1557411511.704987,4601,356.5314636230469
1557411515.1910965,4651,358.9960021972656
1557411518.6973214,4701,361.03668212890625
1557411522.2015936,4751,364.6075134277344
1557411525.701462,4801,363.7202453613281
1557411529.20399,4851,359.1495056152344
1557411532.6792758,4901,370.2747497558594
1557411536.1671565,4951,373.070068359375
1557411542.1901183,5001,363.60430908203125
1557411545.6902277,5051,367.0511169433594
1557411549.177448,5101,367.9179382324219
1557411552.7775724,5151,368.43560791015625
1557411556.3494825,5201,366.3619689941406
1557411559.9335437,5251,368.9249267578125
1557411563.4479818,5301,375.2437744140625
1557411567.1046047,5351,372.93157958984375
1557411570.6617868,5401,378.21881103515625
1557411574.2222528,5451,374.5004577636719
1557411577.7455246,5501,378.1606750488281
1557411581.2579327,5551,380.8465881347656
1557411584.755146,5601,375.92279052734375
1557411588.2413378,5651,380.9782409667969
1557411591.7564461,5701,382.0298156738281
1557411595.2739804,5751,379.53594970703125
1557411598.8588698,5801,380.9855041503906
1557411602.4637632,5851,383.5737609863281
1557411606.7223153,5901,382.52032470703125
1557411610.2648711,5951,388.3454284667969
1557411614.617333,6001,391.1769104003906
1557411617.9608243,6051,386.3795471191406
1557411620.5637321,6101,386.49591064453125
1557411623.3828957,6151,388.0647277832031
1557411626.0288017,6201,382.3268737792969
1557411628.65355,6251,385.8988342285156
1557411631.2724571,6301,391.9141540527344
1557411634.7349706,6351,391.6382751464844
1557411637.3592849,6401,387.41131591796875
1557411640.1300447,6451,396.583740234375
1557411642.745182,6501,389.7591552734375
1557411645.3756726,6551,393.4799499511719
1557411647.9982016,6601,396.41400146484375
1557411650.633992,6651,392.23052978515625
1557411653.2699702,6701,387.85205078125
1557411656.0947986,6751,395.66937255859375
1557411659.132231,6801,395.6949157714844
1557411661.9326696,6851,390.93310546875
1557411664.6695948,6901,398.6947937011719
1557411667.331467,6951,393.7572326660156
1557411669.932373,7001,392.9466857910156
1557411672.5393128,7051,400.3070068359375
1557411675.1372368,7101,397.0411071777344
1557411677.7351434,7151,396.6400146484375
1557411680.3140833,7201,397.6957702636719
1557411682.92209,7251,398.6425476074219
1557411685.5219932,7301,393.157470703125
1557411688.1339328,7351,397.6432800292969
1557411690.7488601,7401,404.0377502441406
1557411693.3757834,7451,401.30877685546875
1557411695.9861655,7501,407.8720703125
1557411698.612759,7551,404.1917724609375
1557411701.220702,7601,404.60479736328125
1557411703.813626,7651,403.0260314941406
1557411706.5115275,7701,404.1107177734375
1557411709.2416565,7751,407.51434326171875
1557411711.9027183,7801,409.4344787597656
1557411714.6255944,7851,400.58245849609375
1557411717.3247497,7901,404.6817932128906
1557411720.0814996,7951,404.92913818359375
1557411722.735627,8001,414.52337646484375
1557411725.3946297,8051,408.87969970703125
1557411728.055148,8101,412.7990417480469
1557411730.665088,8151,410.76806640625
1557411733.3362665,8201,410.5978088378906
1557411735.94619,8251,410.0321960449219
1557411738.543114,8301,409.47808837890625
1557411741.1450534,8351,415.94482421875
1557411743.7589228,8401,413.5138244628906
1557411746.3968086,8451,407.646728515625
1557411749.2717073,8501,410.2754821777344
1557411752.3877852,8551,416.51153564453125
1557411755.0020201,8601,415.1983947753906
1557411757.673942,8651,417.8669738769531
1557411760.2708507,8701,416.9840087890625
1557411762.9237878,8751,416.75616455078125
1557411766.900672,8801,414.40234375
1557411769.5337813,8851,421.4258728027344
1557411772.2188308,8901,419.63909912109375
1557411775.920601,8951,418.60516357421875
1557411779.0245106,9001,413.5013427734375
1557411782.3536983,9051,407.33880615234375
1557411785.0806303,9101,414.0484619140625
1557411787.7255702,9151,417.07452392578125
1557411790.420298,9201,414.39581298828125
1557411793.0152361,9251,412.1139221191406
1557411795.6231441,9301,417.2904052734375
1557411798.2180889,9351,412.13238525390625
1557411800.824992,9401,418.38800048828125
1557411803.4259222,9451,424.72418212890625
1557411806.0348399,9501,418.6886901855469
1557411808.6317809,9551,420.6937561035156
1557411811.2876863,9601,424.7044982910156
1557411813.9642925,9651,413.9443054199219
1557411816.7247255,9701,421.6509094238281
1557411819.43131,9751,424.1180725097656
1557411822.0469084,9801,421.0619812011719
1557411824.637834,9851,419.48992919921875
1557411827.236772,9901,425.206787109375
1557411829.832682,9951,429.96234130859375
1557411834.915738,10001,420.4703063964844
1557411837.5314968,10051,422.7092590332031
1557411840.1404376,10101,424.79034423828125
1557411842.7473438,10151,422.824951171875
1557411845.3482692,10201,422.5069885253906
1557411847.9462116,10251,419.54583740234375
1557411850.5461311,10301,418.6269226074219
1557411853.1430552,10351,418.69512939453125
1557411855.7562873,10401,424.87939453125
1557411858.4174588,10451,429.35968017578125
1557411861.0253837,10501,431.621826171875
1557411863.6269495,10551,422.9131774902344
1557411866.3266683,10601,415.49945068359375
1557411868.9487314,10651,428.169921875
1557411871.5706534,10701,426.7914733886719
1557411874.179578,10751,430.13470458984375
1557411877.448423,10801,424.04925537109375
1557411880.1236365,10851,429.73931884765625
1557411883.0084877,10901,427.00006103515625
1557411885.8604033,10951,434.25054931640625
1557411888.554341,11001,430.7476501464844
1557411891.6713789,11051,427.30731201171875
1557411894.3654833,11101,425.8733825683594
1557411897.2267835,11151,423.0886535644531
1557411899.8406534,11201,427.4786376953125
1557411902.4365964,11251,430.6905822753906
1557411905.2515104,11301,427.84527587890625
1557411907.8973172,11351,426.9226379394531
1557411910.494241,11401,435.3306884765625
1557411913.113148,11451,423.312255859375
1557411915.7230875,11501,429.28717041015625
1557411918.3230119,11551,432.3244934082031
1557411920.9149365,11601,438.3970031738281
1557411923.5096028,11651,434.4034729003906
1557411926.126527,11701,429.5887451171875
1557411928.7324703,11751,432.5862121582031
1557411931.4263706,11801,430.2254638671875
1557411935.531053,11851,435.6693420410156
1557411938.1433854,11901,437.56854248046875
1557411941.8212874,11951,429.9661865234375
1557411944.4914365,12001,437.8045349121094
1557411947.1269557,12051,430.81048583984375
1557411949.7637827,12101,430.42523193359375
1557411952.3996792,12151,446.8279724121094
1557411955.0284457,12201,434.8699645996094
1557411957.6699102,12251,433.77545166015625
1557411960.3055563,12301,436.1204528808594
1557411962.9384074,12351,437.3311462402344
1557411965.6088383,12401,438.7703552246094
1557411968.2536585,12451,435.11102294921875
1557411970.8825607,12501,435.0699768066406
1557411973.5183458,12551,441.8160400390625
1557411976.1913626,12601,429.6400146484375
1557411978.8238254,12651,448.6756591796875
1557411981.4217682,12701,439.7023010253906
1557411984.0356915,12751,446.3666076660156
1557411986.7485929,12801,439.2676696777344
1557411989.407515,12851,443.54376220703125
1557411992.0740218,12901,437.0911560058594
1557411994.7360399,12951,434.7493591308594
1557411997.4262478,13001,437.9247131347656
1557412000.0923972,13051,436.29498291015625
1557412002.7253342,13101,437.8860778808594
1557412005.3162436,13151,434.4454040527344
1557412007.9731817,13201,436.927734375
1557412010.5791056,13251,445.362060546875
1557412013.176013,13301,442.3805236816406
1557412015.773953,13351,444.7416687011719
1557412018.3978596,13401,445.74169921875
1557412020.9978027,13451,444.9247131347656
1557412023.597359,13501,440.5210266113281
1557412026.2220976,13551,449.7242736816406
1557412028.8370128,13601,448.63800048828125
1557412031.439271,13651,440.2210693359375
1557412034.039216,13701,452.6578674316406
1557412036.6315424,13751,446.57611083984375
1557412039.2344825,13801,446.1956787109375
1557412041.816391,13851,442.4240417480469
1557412044.412315,13901,449.8633728027344
1557412047.0152388,13951,450.98699951171875
1557412049.6151793,14001,439.0890808105469
1557412052.3203828,14051,450.04864501953125
1557412055.040607,14101,443.0955505371094
1557412057.684788,14151,452.5417785644531
1557412060.3564923,14201,443.4180603027344
1557412062.9963524,14251,458.7510070800781
1557412065.59528,14301,449.6451110839844
1557412068.198217,14351,451.0260925292969
1557412070.7921238,14401,447.5250244140625
1557412073.393074,14451,451.2161865234375
1557412076.0064425,14501,445.44915771484375
1557412078.609387,14551,448.2030029296875
1557412081.2002912,14601,458.70172119140625
1557412083.8652124,14651,452.0584411621094
1557412086.4701366,14701,451.84130859375
1557412089.07606,14751,455.74371337890625
1557412091.6815057,14801,447.0163269042969
1557412094.2744303,14851,448.21148681640625
1557412096.8743591,14901,444.2571716308594
1557412099.4812775,14951,441.521728515625
1557412104.7328844,15001,438.96844482421875
1557412107.3380566,15051,451.1051330566406
1557412109.9329813,15101,450.2339172363281
1557412112.5359068,15151,452.35498046875
1557412115.1438098,15201,457.7629089355469
1557412117.7497504,15251,455.0663757324219
1557412120.3416736,15301,456.7550964355469
1557412122.9945798,15351,451.66949462890625
1557412125.7986908,15401,441.2733154296875
1557412128.4447782,15451,457.8670959472656
1557412131.0511682,15501,453.9385070800781
1557412133.6628087,15551,453.672119140625
1557412136.2839437,15601,454.3171081542969
1557412138.8933456,15651,449.6947021484375
1557412141.4612916,15701,449.8792724609375
1557412144.1982105,15751,460.91192626953125
1557412146.8599236,15801,451.8419189453125
1557412149.5173662,15851,445.79827880859375
1557412152.124675,15901,457.6850891113281
1557412155.0710042,15951,444.024658203125
1557412157.6960425,16001,464.6022644042969
1557412160.3099434,16051,458.8428955078125
1557412162.9098685,16101,450.2799987792969
1557412165.5222464,16151,452.0975646972656
1557412168.1394253,16201,458.86395263671875
1557412170.7556698,16251,455.8547668457031
1557412173.3880546,16301,462.86737060546875
1557412175.9949777,16351,460.6534423828125
1557412178.625995,16401,458.17742919921875
1557412181.2500756,16451,458.2603454589844
1557412183.8545902,16501,458.1560974121094
1557412186.4585981,16551,451.82293701171875
1557412189.0779114,16601,465.43170166015625
1557412191.7133033,16651,460.65509033203125
1557412194.4490697,16701,461.451904296875
1557412197.4174876,16751,464.0107727050781
1557412200.0783813,16801,459.8956298828125
1557412202.7733028,16851,460.7442626953125
1557412205.3802466,16901,461.9094543457031
1557412207.9901657,16951,459.3714599609375
1557412210.6157963,17001,463.23724365234375
1557412213.2402048,17051,460.023193359375
1557412215.856938,17101,460.2660827636719
1557412218.5073006,17151,457.3727111816406
1557412221.1798658,17201,458.5472106933594
1557412223.8277884,17251,459.799072265625
1557412226.4629376,17301,465.9164733886719
1557412229.055496,17351,453.83489990234375
1557412231.70116,17401,465.84771728515625
1557412234.3064988,17451,464.8161926269531
1557412236.9163558,17501,462.21435546875
1557412239.5262828,17551,460.60137939453125
1557412242.1272118,17601,470.7901916503906
1557412244.7537336,17651,463.6635437011719
1557412247.3546572,17701,463.25213623046875
1557412249.97458,17751,456.90191650390625
1557412252.565668,17801,474.3001403808594
1557412255.1776297,17851,463.6344909667969
1557412257.7945535,17901,454.41632080078125
1557412260.368637,17951,459.3653259277344
1557412262.9647856,18001,464.7819519042969
1557412265.5997438,18051,473.6210021972656
1557412268.193839,18101,461.4771728515625
1557412270.799364,18151,462.462158203125
1557412273.4051304,18201,466.2857971191406
1557412276.0186741,18251,467.66802978515625
1557412278.6231992,18301,460.97857666015625
1557412281.2231402,18351,469.06451416015625
1557412283.8223565,18401,457.3833312988281
1557412286.4433038,18451,467.83209228515625
1557412289.0466769,18501,471.3930969238281
1557412291.6388462,18551,467.8566589355469
1557412294.2375696,18601,465.0907897949219
1557412296.8479757,18651,461.5360412597656
1557412299.4426346,18701,467.9949035644531
1557412302.0405579,18751,462.7955322265625
1557412304.6486223,18801,459.9970703125
1557412307.242033,18851,460.6192626953125
1557412309.8349566,18901,462.91583251953125
1557412312.4460635,18951,457.18072509765625
1557412315.07098,19001,463.1296081542969
1557412317.7161517,19051,469.20513916015625
1557412320.3260741,19101,465.688720703125
1557412322.9303145,19151,471.56005859375
1557412325.5283804,19201,474.4945983886719
1557412328.1352887,19251,467.6310119628906
1557412330.7332292,19301,472.5002136230469
1557412333.3261807,19351,466.0748596191406
1557412335.9382894,19401,466.683349609375
1557412338.56522,19451,467.46697998046875
1557412341.1643093,19501,462.4193115234375
1557412343.7662926,19551,466.1878662109375
1557412346.3926656,19601,474.08526611328125
1557412348.9905422,19651,466.15618896484375
1557412351.5854778,19701,476.4472351074219
1557412354.1759367,19751,477.3827209472656
1557412356.7778797,19801,481.52642822265625
1557412359.3678927,19851,463.73931884765625
1557412362.0797846,19901,473.58343505859375
1557412364.7515464,19951,466.75262451171875
1557412370.24737,20001,468.54168701171875
1557412372.8750694,20051,474.12249755859375
1557412375.6354506,20101,466.5395202636719
1557412378.286968,20151,471.6458740234375
1557412380.8656945,20201,478.4658508300781
1557412383.475841,20251,470.5965576171875
1557412386.0707667,20301,478.8188781738281
1557412388.6986907,20351,475.392578125
1557412391.3026135,20401,479.58538818359375
1557412393.8935375,20451,483.4280090332031
1557412396.4904616,20501,477.16961669921875
1557412399.1162016,20551,468.8584289550781
1557412401.717146,20601,468.48114013671875
1557412404.3361223,20651,474.19000244140625
1557412406.9460595,20701,471.05218505859375
1557412409.579908,20751,476.9370422363281
1557412412.199712,20801,471.1289367675781
1557412414.8026378,20851,471.0839538574219
1557412417.402313,20901,468.76885986328125
1557412420.009303,20951,473.120361328125
1557412422.6104074,21001,469.2454528808594
1557412425.2097797,21051,486.2149658203125
1557412427.8126466,21101,463.86029052734375
1557412430.4175925,21151,471.9871520996094
1557412433.4786685,21201,474.36865234375
1557412436.129539,21251,480.3172912597656
1557412438.8791919,21301,468.4209289550781
1557412441.5281336,21351,477.7605285644531
1557412444.140036,21401,473.04730224609375
1557412446.7444584,21451,480.0303955078125
1557412449.3419113,21501,478.3145446777344
1557412451.9445133,21551,481.3802185058594
1557412454.5591402,21601,466.6756591796875
1557412457.1610634,21651,482.2294921875
1557412459.7608705,21701,472.48870849609375
1557412462.3713932,21751,474.7552185058594
1557412464.9693186,21801,473.91876220703125
1557412467.596476,21851,477.5758972167969
1557412470.2024055,21901,485.0594177246094
1557412472.8245528,21951,467.4085693359375
1557412475.4273317,22001,475.5574951171875
1557412478.0312622,22051,474.98126220703125
1557412480.6355147,22101,471.87420654296875
1557412483.2514315,22151,484.85198974609375
1557412485.846874,22201,469.61785888671875
1557412488.4396713,22251,477.3387451171875
1557412491.0445957,22301,470.1592102050781
1557412493.640924,22351,462.6620178222656
1557412496.2798307,22401,476.0843811035156
1557412498.9109535,22451,474.460693359375
1557412501.657348,22501,472.3479919433594
1557412504.2645712,22551,478.9388427734375
1557412507.0109556,22601,465.75067138671875
1557412509.6154807,22651,467.77294921875
1557412512.232973,22701,473.3592529296875
1557412514.83288,22751,471.04876708984375
1557412517.4269786,22801,474.8624572753906
1557412520.032921,22851,475.41558837890625
1557412522.6248455,22901,485.09735107421875
1557412525.2187502,22951,477.0107421875
1557412527.8236756,23001,471.3436584472656
1557412530.4345222,23051,476.1868591308594
1557412533.0694408,23101,484.52264404296875
1557412535.667584,23151,472.32196044921875
1557412538.2644837,23201,472.5111389160156
1557412540.8916762,23251,467.521484375
1557412543.4950125,23301,470.8037109375
1557412546.1058383,23351,482.4441223144531
1557412548.7492087,23401,474.54541015625
1557412551.391108,23451,478.8731994628906
1557412554.0441365,23501,480.2251281738281
1557412556.701057,23551,468.4603271484375
1557412559.3586814,23601,473.80615234375
1557412563.3222046,23651,475.27825927734375
1557412566.1834962,23701,476.7875061035156
1557412569.6003964,23751,474.63165283203125
1557412572.3482265,23801,472.98345947265625
1557412575.0012624,23851,473.800537109375
1557412577.6499183,23901,476.718994140625
1557412580.279083,23951,478.3796691894531
1557412582.8907785,24001,475.0602722167969
1557412585.515247,24051,480.303466796875
1557412588.1216795,24101,476.0980224609375
1557412590.7218268,24151,481.90936279296875
1557412593.3463213,24201,482.59527587890625
1557412595.9647155,24251,483.6747741699219
1557412598.5852585,24301,470.3301086425781
1557412601.2021916,24351,477.738525390625
1557412603.8142624,24401,473.8777160644531
1557412606.4234738,24451,475.0831298828125
1557412609.0332458,24501,473.8965148925781
1557412611.6428545,24551,475.8194580078125
1557412614.2453103,24601,470.0390319824219
1557412616.865309,24651,474.36962890625
1557412619.4665735,24701,496.13861083984375
1557412622.075511,24751,483.0345153808594
1557412624.6882062,24801,479.6278381347656
1557412627.3342824,24851,481.3933410644531
1557412629.9702008,24901,481.749267578125
1557412632.5716555,24951,481.2117919921875
1557412637.7312694,25001,486.7977600097656
1557412640.3526754,25051,483.522705078125
1557412642.9458644,25101,490.33740234375
1557412645.544853,25151,474.23895263671875
1557412648.139632,25201,481.3140869140625
1557412650.7335398,25251,487.2556457519531
1557412653.3329346,25301,479.7481994628906
1557412655.9688714,25351,486.0057067871094
1557412658.6370032,25401,478.3253479003906
1557412661.2809808,25451,478.5549621582031
1557412663.9969811,25501,477.6203918457031
1557412666.6828172,25551,487.2568359375
1557412669.3228142,25601,485.27252197265625
1557412671.9583216,25651,477.9439392089844
1557412674.6078026,25701,489.56396484375
1557412677.3037705,25751,476.7865295410156
1557412680.0115154,25801,478.65496826171875
1557412682.693628,25851,469.60040283203125
1557412685.3461199,25901,489.31744384765625
1557412687.9811454,25951,473.2900085449219
1557412690.5919018,26001,483.37359619140625
1557412693.2002866,26051,491.44720458984375
1557412695.8110335,26101,484.7885437011719
1557412698.4182653,26151,483.27215576171875
1557412701.0379176,26201,476.385986328125
1557412703.6553123,26251,483.751220703125
1557412706.2855775,26301,474.1557922363281
1557412708.910165,26351,470.40606689453125
1557412711.51676,26401,473.55377197265625
1557412714.1293726,26451,484.0594482421875
1557412716.7414734,26501,486.17218017578125
1557412719.3607416,26551,478.9377746582031
1557412721.9745054,26601,482.6554870605469
1557412724.594343,26651,485.4199523925781
1557412727.2032921,26701,469.49493408203125
1557412729.8179507,26751,478.251953125
1557412732.431097,26801,477.1122131347656
1557412735.0622907,26851,479.0286865234375
1557412737.6932142,26901,492.0205993652344
1557412740.2809024,26951,480.7650146484375
1557412742.889796,27001,480.7664489746094
1557412745.4887347,27051,479.63031005859375
1557412748.0898101,27101,481.63079833984375
1557412750.710718,27151,477.416748046875
1557412753.32937,27201,483.3667297363281
1557412755.9315126,27251,487.9005126953125
1557412758.5555959,27301,480.7952880859375
1557412761.1561239,27351,485.08367919921875
1557412763.7610927,27401,475.6466979980469
1557412766.374017,27451,474.54150390625
1557412768.9907823,27501,479.57830810546875
1557412771.6073484,27551,486.14727783203125
1557412774.220211,27601,479.44061279296875
1557412776.8184729,27651,473.93878173828125
1557412779.4372368,27701,478.81982421875
1557412782.0298984,27751,487.52069091796875
1557412784.6543145,27801,479.47369384765625
1557412787.2611177,27851,488.0089111328125
1557412789.891428,27901,486.3453369140625
1557412792.508377,27951,484.366455078125
1557412795.3381937,28001,476.61962890625
1557412798.0438814,28051,489.3559265136719
1557412800.777207,28101,484.12432861328125
1557412803.4174075,28151,487.5953063964844
1557412806.055075,28201,481.086181640625
1557412808.6881409,28251,481.37481689453125
1557412811.3228252,28301,483.46380615234375
1557412813.9368966,28351,488.53802490234375
1557412816.5292146,28401,476.6077880859375
1557412819.193402,28451,484.3799133300781
1557412821.8866267,28501,476.8122863769531
1557412824.5505245,28551,482.40020751953125
1557412827.2425003,28601,477.35968017578125
1557412829.8814034,28651,477.815673828125
1557412832.516616,28701,485.1856384277344
1557412835.1397998,28751,478.4467468261719
1557412837.7535226,28801,478.31256103515625
1557412840.3612845,28851,477.5813903808594
1557412842.9672084,28901,475.8683776855469
1557412845.575134,28951,484.4487609863281
1557412848.1737823,29001,477.1308898925781
1557412850.7727292,29051,490.03387451171875
1557412853.3649764,29101,478.6404113769531
1557412855.944887,29151,485.82037353515625
1557412858.5759954,29201,483.32684326171875
1557412861.1929195,29251,476.79180908203125
1557412863.7878265,29301,488.28094482421875
1557412866.3927674,29351,485.5935974121094
1557412869.008673,29401,489.9966125488281
1557412871.611277,29451,489.745361328125
1557412874.221719,29501,484.6307678222656
1557412876.823286,29551,479.549072265625
1557412879.5243878,29601,478.4481201171875
1557412882.1311398,29651,489.0888366699219
1557412884.7410278,29701,482.1618957519531
1557412887.3491256,29751,488.7853698730469
1557412889.9626117,29801,483.2164611816406
1557412892.5820334,29851,473.6029357910156
1557412895.2069013,29901,475.66363525390625
1557412897.8063822,29951,491.6510009765625
1557412903.0564344,30001,482.10302734375


==> img/tensorboard/p4_tr_rloss.csv <==
Wall time,Step,Value
1557410196.3528461,1,2431.515380859375
1557410212.2015631,51,714.5084228515625
1557410227.1201093,101,255.94473266601562
1557410242.0706716,151,135.01882934570312
1557410257.00625,201,92.47357940673828
1557410271.987995,251,76.3929443359375
1557410288.1488934,301,67.4493179321289
1557410303.2744522,351,58.76258850097656
1557410318.3800285,401,55.786766052246094
1557410333.5796032,451,51.666175842285156
1557410348.6225686,501,50.263370513916016
1557410363.5691323,551,51.80038833618164
1557410378.6231182,601,42.55223083496094
1557410393.640556,651,40.931636810302734
1557410408.7482822,701,40.381839752197266
1557410423.6789322,751,38.77181625366211
1557410438.7184708,801,39.18983840942383
1557410453.668035,851,35.60615921020508
1557410468.7116108,901,34.02640914916992
1557410483.6391566,951,31.458309173583984
1557410498.685732,1001,28.447851181030273
1557410513.5802956,1051,28.337499618530273
1557410528.6898544,1101,27.667015075683594
1557410549.2545419,1151,28.887474060058594
1557410573.8093035,1201,25.91437530517578
1557410598.5407848,1251,26.538387298583984
1557410623.1957364,1301,24.395915985107422
1557410648.330734,1351,22.29370880126953
1557410678.6167235,1401,21.667884826660156
1557410712.9683058,1451,18.331666946411133
1557410747.0881507,1501,17.79013442993164
1557410781.434184,1551,16.94637107849121
1557410815.941445,1601,15.556632995605469
1557410848.8130188,1651,15.554433822631836
1557410879.5079668,1701,15.057724952697754
1557410910.411005,1751,13.549605369567871
1557410941.0537248,1801,13.15174674987793
1557410974.6267467,1851,12.359993934631348
1557411016.0232687,1901,11.742996215820312
1557411056.2388086,1951,10.783793449401855
1557411097.7267194,2001,9.872396469116211
1557411143.4332867,2051,10.597933769226074
1557411186.28057,2101,9.691278457641602
1557411220.7778904,2151,12.002635955810547
1557411255.473087,2201,7.5511322021484375
1557411285.890614,2251,7.845781326293945
1557411299.4383137,2301,8.839542388916016
1557411304.4277246,2351,6.187197685241699
1557411309.5068622,2401,6.426360130310059
1557411314.3899226,2451,5.838229656219482
1557411319.4176724,2501,6.809329986572266
1557411324.308953,2551,6.225420951843262
1557411329.1356494,2601,4.97149658203125
1557411333.9437847,2651,5.046484470367432
1557411338.8302891,2701,4.888214111328125
1557411343.7783515,2751,4.011803150177002
1557411348.8692267,2801,4.8926920890808105
1557411353.6826537,2851,4.574589252471924
1557411358.4939978,2901,5.499814033508301
1557411363.29573,2951,5.063821315765381
1557411368.094869,3001,7.297608375549316
1557411372.884373,3051,5.086304664611816
1557411377.6846368,3101,4.760958671569824
1557411382.565084,3151,5.8398332595825195
1557411387.5802073,3201,3.613525867462158
1557411392.5240784,3251,3.7374637126922607
1557411397.35222,3301,4.487506866455078
1557411402.2632241,3351,4.338900089263916
1557411407.0755587,3401,4.217311859130859
1557411411.9059618,3451,4.195580959320068
1557411416.7323043,3501,3.6081340312957764
1557411421.580449,3551,3.5581650733947754
1557411426.3900414,3601,3.9099111557006836
1557411431.193866,3651,4.631839275360107
1557411436.006158,3701,3.2493386268615723
1557411440.8030348,3751,5.288241386413574
1557411445.631261,3801,4.112756252288818
1557411450.424663,3851,3.3353710174560547
1557411455.234486,3901,5.231251239776611
1557411460.0473616,3951,5.650188446044922
1557411464.8557801,4001,3.740774631500244
1557411470.13057,4051,3.8666892051696777
1557411475.5174289,4101,4.923055648803711
1557411479.7003329,4151,3.8012752532958984
1557411483.3062348,4201,5.769486427307129
1557411487.040005,4251,3.7424519062042236
1557411490.7372231,4301,3.9517102241516113
1557411494.2457795,4351,4.60969877243042
1557411497.7634468,4401,4.182559490203857
1557411501.2911227,4451,3.3468780517578125
1557411504.7366815,4501,3.486664056777954
1557411508.2180839,4551,4.487651348114014
1557411511.704987,4601,3.154053211212158
1557411515.1910965,4651,3.777731418609619
1557411518.6973214,4701,3.4234862327575684
1557411522.2015936,4751,3.2478315830230713
1557411525.701462,4801,3.4200117588043213
1557411529.20399,4851,3.7507455348968506
1557411532.6792758,4901,4.48230504989624
1557411536.1671565,4951,3.836343288421631
1557411542.1901183,5001,3.5401647090911865
1557411545.6902277,5051,2.836639642715454
1557411549.177448,5101,2.946486473083496
1557411552.7775724,5151,3.425945281982422
1557411556.3494825,5201,3.4842774868011475
1557411559.9335437,5251,3.810065746307373
1557411563.4479818,5301,2.8787717819213867
1557411567.1046047,5351,3.3799264430999756
1557411570.6617868,5401,3.2019083499908447
1557411574.2222528,5451,3.1747827529907227
1557411577.7455246,5501,2.880526542663574
1557411581.2579327,5551,3.225828170776367
1557411584.755146,5601,2.972926616668701
1557411588.2413378,5651,3.250021457672119
1557411591.7564461,5701,3.4208076000213623
1557411595.2739804,5751,3.7529430389404297
1557411598.8588698,5801,3.0630879402160645
1557411602.4637632,5851,4.004392623901367
1557411606.7223153,5901,2.908625364303589
1557411610.2648711,5951,4.943780422210693
1557411614.617333,6001,3.2259864807128906
1557411617.9608243,6051,3.925043821334839
1557411620.5637321,6101,2.358813524246216
1557411623.3828957,6151,3.1334028244018555
1557411626.0288017,6201,2.519230842590332
1557411628.65355,6251,5.0115742683410645
1557411631.2724571,6301,2.907613515853882
1557411634.7349706,6351,3.4207751750946045
1557411637.3592849,6401,2.330392360687256
1557411640.1300447,6451,5.444509983062744
1557411642.745182,6501,2.223788022994995
1557411645.3756726,6551,2.4862639904022217
1557411647.9982016,6601,4.0858612060546875
1557411650.633992,6651,3.1143932342529297
1557411653.2699702,6701,3.031493902206421
1557411656.0947986,6751,2.745140552520752
1557411659.132231,6801,2.433915376663208
1557411661.9326696,6851,2.5910074710845947
1557411664.6695948,6901,2.59951114654541
1557411667.331467,6951,2.065437078475952
1557411669.932373,7001,2.712171792984009
1557411672.5393128,7051,2.770461082458496
1557411675.1372368,7101,2.5241899490356445
1557411677.7351434,7151,2.3059616088867188
1557411680.3140833,7201,2.3317878246307373
1557411682.92209,7251,2.5280258655548096
1557411685.5219932,7301,2.5518672466278076
1557411688.1339328,7351,2.1370010375976562
1557411690.7488601,7401,2.3887319564819336
1557411693.3757834,7451,2.1859121322631836
1557411695.9861655,7501,2.3305859565734863
1557411698.612759,7551,2.250964403152466
1557411701.220702,7601,2.5884790420532227
1557411703.813626,7651,2.713183641433716
1557411706.5115275,7701,2.0016567707061768
1557411709.2416565,7751,1.8868110179901123
1557411711.9027183,7801,2.2556207180023193
1557411714.6255944,7851,3.1201488971710205
1557411717.3247497,7901,2.4354705810546875
1557411720.0814996,7951,1.8437702655792236
1557411722.735627,8001,2.7678239345550537
1557411725.3946297,8051,3.5887742042541504
1557411728.055148,8101,2.980889320373535
1557411730.665088,8151,3.380704402923584
1557411733.3362665,8201,2.191148281097412
1557411735.94619,8251,2.0046615600585938
1557411738.543114,8301,1.844008445739746
1557411741.1450534,8351,2.894339084625244
1557411743.7589228,8401,1.731313943862915
1557411746.3968086,8451,2.143993854522705
1557411749.2717073,8501,1.9433953762054443
1557411752.3877852,8551,4.84150505065918
1557411755.0020201,8601,2.785402297973633
1557411757.673942,8651,4.051168441772461
1557411760.2708507,8701,1.9872593879699707
1557411762.9237878,8751,2.1215224266052246
1557411766.900672,8801,2.062556028366089
1557411769.5337813,8851,2.453827142715454
1557411772.2188308,8901,2.486525058746338
1557411775.920601,8951,2.2217330932617188
1557411779.0245106,9001,2.944754123687744
1557411782.3536983,9051,2.6630892753601074
1557411785.0806303,9101,3.6624717712402344
1557411787.7255702,9151,1.9958970546722412
1557411790.420298,9201,2.403139352798462
1557411793.0152361,9251,3.302056312561035
1557411795.6231441,9301,2.224911689758301
1557411798.2180889,9351,3.712186813354492
1557411800.824992,9401,1.8156712055206299
1557411803.4259222,9451,2.196972608566284
1557411806.0348399,9501,2.4142918586730957
1557411808.6317809,9551,2.1702799797058105
1557411811.2876863,9601,2.2684192657470703
1557411813.9642925,9651,2.1761395931243896
1557411816.7247255,9701,2.8007421493530273
1557411819.43131,9751,2.9258337020874023
1557411822.0469084,9801,1.7098734378814697
1557411824.637834,9851,2.2885522842407227
1557411827.236772,9901,2.0308892726898193
1557411829.832682,9951,2.327800989151001
1557411834.915738,10001,2.1476573944091797
1557411837.5314968,10051,2.8738672733306885
1557411840.1404376,10101,1.731567144393921
1557411842.7473438,10151,2.2724926471710205
1557411845.3482692,10201,2.0508153438568115
1557411847.9462116,10251,2.242588758468628
1557411850.5461311,10301,1.856566071510315
1557411853.1430552,10351,1.677927851676941
1557411855.7562873,10401,2.2705655097961426
1557411858.4174588,10451,1.6520954370498657
1557411861.0253837,10501,2.1350512504577637
1557411863.6269495,10551,1.5171329975128174
1557411866.3266683,10601,2.2876603603363037
1557411868.9487314,10651,1.8086919784545898
1557411871.5706534,10701,1.8662450313568115
1557411874.179578,10751,3.2658348083496094
1557411877.448423,10801,1.8294533491134644
1557411880.1236365,10851,1.7963156700134277
1557411883.0084877,10901,1.7818349599838257
1557411885.8604033,10951,2.07684588432312
1557411888.554341,11001,1.8873233795166016
1557411891.6713789,11051,2.538541793823242
1557411894.3654833,11101,3.1602869033813477
1557411897.2267835,11151,1.497934341430664
1557411899.8406534,11201,2.2677180767059326
1557411902.4365964,11251,2.1071863174438477
1557411905.2515104,11301,1.6622885465621948
1557411907.8973172,11351,2.7893741130828857
1557411910.494241,11401,2.302175760269165
1557411913.113148,11451,1.896673560142517
1557411915.7230875,11501,1.7479110956192017
1557411918.3230119,11551,1.7680187225341797
1557411920.9149365,11601,2.368356943130493
1557411923.5096028,11651,2.3057687282562256
1557411926.126527,11701,1.5674864053726196
1557411928.7324703,11751,2.2935709953308105
1557411931.4263706,11801,3.3877434730529785
1557411935.531053,11851,1.7003363370895386
1557411938.1433854,11901,1.713094711303711
1557411941.8212874,11951,1.6433675289154053
1557411944.4914365,12001,1.8533344268798828
1557411947.1269557,12051,1.7967872619628906
1557411949.7637827,12101,1.7970023155212402
1557411952.3996792,12151,2.0544593334198
1557411955.0284457,12201,1.4950239658355713
1557411957.6699102,12251,2.1402978897094727
1557411960.3055563,12301,1.8333964347839355
1557411962.9384074,12351,1.7098944187164307
1557411965.6088383,12401,1.989612102508545
1557411968.2536585,12451,1.4805413484573364
1557411970.8825607,12501,2.8583974838256836
1557411973.5183458,12551,1.6656346321105957
1557411976.1913626,12601,1.5409324169158936
1557411978.8238254,12651,3.9915995597839355
1557411981.4217682,12701,2.4324934482574463
1557411984.0356915,12751,1.6360608339309692
1557411986.7485929,12801,1.449018120765686
1557411989.407515,12851,1.5908558368682861
1557411992.0740218,12901,1.4909812211990356
1557411994.7360399,12951,1.846121072769165
1557411997.4262478,13001,1.3339000940322876
1557412000.0923972,13051,1.6940300464630127
1557412002.7253342,13101,1.4876800775527954
1557412005.3162436,13151,1.630234956741333
1557412007.9731817,13201,1.6202824115753174
1557412010.5791056,13251,1.8820910453796387
1557412013.176013,13301,1.529668927192688
1557412015.773953,13351,2.25689697265625
1557412018.3978596,13401,2.1178243160247803
1557412020.9978027,13451,1.535684585571289
1557412023.597359,13501,2.0434317588806152
1557412026.2220976,13551,2.9368836879730225
1557412028.8370128,13601,1.287331223487854
1557412031.439271,13651,1.558279275894165
1557412034.039216,13701,2.073347330093384
1557412036.6315424,13751,1.6153090000152588
1557412039.2344825,13801,2.3904120922088623
1557412041.816391,13851,3.6902663707733154
1557412044.412315,13901,1.6488187313079834
1557412047.0152388,13951,1.7310749292373657
1557412049.6151793,14001,2.321906328201294
1557412052.3203828,14051,1.6657150983810425
1557412055.040607,14101,1.4387621879577637
1557412057.684788,14151,1.3301752805709839
1557412060.3564923,14201,1.5803349018096924
1557412062.9963524,14251,1.5348453521728516
1557412065.59528,14301,1.9125251770019531
1557412068.198217,14351,1.4168552160263062
1557412070.7921238,14401,1.660069465637207
1557412073.393074,14451,1.708940863609314
1557412076.0064425,14501,1.4215118885040283
1557412078.609387,14551,1.7095539569854736
1557412081.2002912,14601,1.7988967895507812
1557412083.8652124,14651,2.2553417682647705
1557412086.4701366,14701,1.7789475917816162
1557412089.07606,14751,1.8530144691467285
1557412091.6815057,14801,1.100379228591919
1557412094.2744303,14851,1.2576830387115479
1557412096.8743591,14901,1.832053542137146
1557412099.4812775,14951,2.198033332824707
1557412104.7328844,15001,1.662049651145935
1557412107.3380566,15051,1.5539652109146118
1557412109.9329813,15101,1.8731257915496826
1557412112.5359068,15151,1.5793123245239258
1557412115.1438098,15201,1.678227186203003
1557412117.7497504,15251,1.2898963689804077
1557412120.3416736,15301,1.7266262769699097
1557412122.9945798,15351,1.5734807252883911
1557412125.7986908,15401,2.851789951324463
1557412128.4447782,15451,1.667627215385437
1557412131.0511682,15501,2.232456684112549
1557412133.6628087,15551,1.13735032081604
1557412136.2839437,15601,1.3480329513549805
1557412138.8933456,15651,1.4773764610290527
1557412141.4612916,15701,2.2933638095855713
1557412144.1982105,15751,1.6566903591156006
1557412146.8599236,15801,1.35411536693573
1557412149.5173662,15851,1.6371463537216187
1557412152.124675,15901,2.9461939334869385
1557412155.0710042,15951,1.431883454322815
1557412157.6960425,16001,1.4455369710922241
1557412160.3099434,16051,1.287156581878662
1557412162.9098685,16101,2.309734582901001
1557412165.5222464,16151,1.586107611656189
1557412168.1394253,16201,1.6614543199539185
1557412170.7556698,16251,1.8799196481704712
1557412173.3880546,16301,1.578433871269226
1557412175.9949777,16351,1.4816950559616089
1557412178.625995,16401,1.2437915802001953
1557412181.2500756,16451,1.5547304153442383
1557412183.8545902,16501,2.6314892768859863
1557412186.4585981,16551,1.8562666177749634
1557412189.0779114,16601,1.4306755065917969
1557412191.7133033,16651,1.8845839500427246
1557412194.4490697,16701,1.4315074682235718
1557412197.4174876,16751,1.544301152229309
1557412200.0783813,16801,1.6062216758728027
1557412202.7733028,16851,1.255079984664917
1557412205.3802466,16901,1.3351852893829346
1557412207.9901657,16951,1.6198163032531738
1557412210.6157963,17001,1.1914536952972412
1557412213.2402048,17051,1.2645334005355835
1557412215.856938,17101,2.0424487590789795
1557412218.5073006,17151,1.2505704164505005
1557412221.1798658,17201,1.478209376335144
1557412223.8277884,17251,1.4908970594406128
1557412226.4629376,17301,2.2489185333251953
1557412229.055496,17351,1.322348713874817
1557412231.70116,17401,1.3392987251281738
1557412234.3064988,17451,1.1761621236801147
1557412236.9163558,17501,1.538051724433899
1557412239.5262828,17551,2.034705400466919
1557412242.1272118,17601,1.8740226030349731
1557412244.7537336,17651,1.6281886100769043
1557412247.3546572,17701,1.4299707412719727
1557412249.97458,17751,1.3338663578033447
1557412252.565668,17801,1.6028507947921753
1557412255.1776297,17851,1.1617798805236816
1557412257.7945535,17901,2.2050278186798096
1557412260.368637,17951,1.2293742895126343
1557412262.9647856,18001,1.332899570465088
1557412265.5997438,18051,1.8034619092941284
1557412268.193839,18101,1.7770895957946777
1557412270.799364,18151,1.3218650817871094
1557412273.4051304,18201,1.0940282344818115
1557412276.0186741,18251,1.259721279144287
1557412278.6231992,18301,1.5551429986953735
1557412281.2231402,18351,1.1535968780517578
1557412283.8223565,18401,1.6854890584945679
1557412286.4433038,18451,1.2983431816101074
1557412289.0466769,18501,2.2660086154937744
1557412291.6388462,18551,1.2648329734802246
1557412294.2375696,18601,1.238515853881836
1557412296.8479757,18651,1.518195390701294
1557412299.4426346,18701,1.7811927795410156
1557412302.0405579,18751,1.1403580904006958
1557412304.6486223,18801,1.2950892448425293
1557412307.242033,18851,1.3191450834274292
1557412309.8349566,18901,1.3918232917785645
1557412312.4460635,18951,1.6159474849700928
1557412315.07098,19001,1.6884843111038208
1557412317.7161517,19051,1.5554780960083008
1557412320.3260741,19101,1.290578842163086
1557412322.9303145,19151,1.203858494758606
1557412325.5283804,19201,1.2342007160186768
1557412328.1352887,19251,1.174872875213623
1557412330.7332292,19301,1.33570396900177
1557412333.3261807,19351,1.5371277332305908
1557412335.9382894,19401,1.6163387298583984
1557412338.56522,19451,1.1681091785430908
1557412341.1643093,19501,1.8395843505859375
1557412343.7662926,19551,1.3393124341964722
1557412346.3926656,19601,1.5776863098144531
1557412348.9905422,19651,1.1520395278930664
1557412351.5854778,19701,1.4864033460617065
1557412354.1759367,19751,1.7133736610412598
1557412356.7778797,19801,1.722476840019226
1557412359.3678927,19851,1.3092645406723022
1557412362.0797846,19901,1.651716709136963
1557412364.7515464,19951,1.4384924173355103
1557412370.24737,20001,1.2616442441940308
1557412372.8750694,20051,1.8052242994308472
1557412375.6354506,20101,1.2087209224700928
1557412378.286968,20151,1.3628677129745483
1557412380.8656945,20201,1.2482670545578003
1557412383.475841,20251,1.4572570323944092
1557412386.0707667,20301,1.2433313131332397
1557412388.6986907,20351,1.3625218868255615
1557412391.3026135,20401,1.2189134359359741
1557412393.8935375,20451,1.4873706102371216
1557412396.4904616,20501,1.2195743322372437
1557412399.1162016,20551,1.3577622175216675
1557412401.717146,20601,1.1077911853790283
1557412404.3361223,20651,1.3077008724212646
1557412406.9460595,20701,2.137242555618286
1557412409.579908,20751,1.1131740808486938
1557412412.199712,20801,1.7060081958770752
1557412414.8026378,20851,1.1418596506118774
1557412417.402313,20901,1.3326038122177124
1557412420.009303,20951,1.2988728284835815
1557412422.6104074,21001,1.1626567840576172
1557412425.2097797,21051,1.4199882745742798
1557412427.8126466,21101,1.5440462827682495
1557412430.4175925,21151,0.9603082537651062
1557412433.4786685,21201,1.0681402683258057
1557412436.129539,21251,1.9010696411132812
1557412438.8791919,21301,1.1031957864761353
1557412441.5281336,21351,1.6192911863327026
1557412444.140036,21401,1.370356559753418
1557412446.7444584,21451,1.9147950410842896
1557412449.3419113,21501,1.3888862133026123
1557412451.9445133,21551,1.4036933183670044
1557412454.5591402,21601,1.3467212915420532
1557412457.1610634,21651,1.3244363069534302
1557412459.7608705,21701,1.387819528579712
1557412462.3713932,21751,1.0832905769348145
1557412464.9693186,21801,1.555914282798767
1557412467.596476,21851,1.307157039642334
1557412470.2024055,21901,1.7038520574569702
1557412472.8245528,21951,1.2260910272598267
1557412475.4273317,22001,1.022365927696228
1557412478.0312622,22051,1.432240605354309
1557412480.6355147,22101,1.4005136489868164
1557412483.2514315,22151,1.1693661212921143
1557412485.846874,22201,1.120415449142456
1557412488.4396713,22251,1.0899848937988281
1557412491.0445957,22301,1.4354485273361206
1557412493.640924,22351,1.4527374505996704
1557412496.2798307,22401,1.3926301002502441
1557412498.9109535,22451,2.0825157165527344
1557412501.657348,22501,1.0046560764312744
1557412504.2645712,22551,1.369078278541565
1557412507.0109556,22601,1.1263495683670044
1557412509.6154807,22651,1.2604728937149048
1557412512.232973,22701,1.1111078262329102
1557412514.83288,22751,0.912706732749939
1557412517.4269786,22801,1.3009779453277588
1557412520.032921,22851,1.1319618225097656
1557412522.6248455,22901,1.0355961322784424
1557412525.2187502,22951,1.0117052793502808
1557412527.8236756,23001,1.1559574604034424
1557412530.4345222,23051,1.0551286935806274
1557412533.0694408,23101,1.4719935655593872
1557412535.667584,23151,1.0209267139434814
1557412538.2644837,23201,1.842434287071228
1557412540.8916762,23251,1.0545427799224854
1557412543.4950125,23301,1.1332907676696777
1557412546.1058383,23351,1.475546956062317
1557412548.7492087,23401,1.314931869506836
1557412551.391108,23451,1.5830661058425903
1557412554.0441365,23501,1.0892224311828613
1557412556.701057,23551,1.5958824157714844
1557412559.3586814,23601,2.035524368286133
1557412563.3222046,23651,1.0590964555740356
1557412566.1834962,23701,0.9133149981498718
1557412569.6003964,23751,2.0489957332611084
1557412572.3482265,23801,1.114262342453003
1557412575.0012624,23851,1.0259675979614258
1557412577.6499183,23901,1.3780308961868286
1557412580.279083,23951,1.0767545700073242
1557412582.8907785,24001,0.8654255867004395
1557412585.515247,24051,1.0807700157165527
1557412588.1216795,24101,1.1034795045852661
1557412590.7218268,24151,1.0195326805114746
1557412593.3463213,24201,1.6299283504486084
1557412595.9647155,24251,1.0742121934890747
1557412598.5852585,24301,1.1907832622528076
1557412601.2021916,24351,1.517799735069275
1557412603.8142624,24401,1.0067089796066284
1557412606.4234738,24451,1.0737364292144775
1557412609.0332458,24501,1.2206870317459106
1557412611.6428545,24551,1.2328059673309326
1557412614.2453103,24601,2.087359666824341
1557412616.865309,24651,1.4147140979766846
1557412619.4665735,24701,1.927391767501831
1557412622.075511,24751,1.5361597537994385
1557412624.6882062,24801,1.4439321756362915
1557412627.3342824,24851,1.0136185884475708
1557412629.9702008,24901,1.4017572402954102
1557412632.5716555,24951,0.9706944823265076
1557412637.7312694,25001,1.5279805660247803
1557412640.3526754,25051,1.0684735774993896
1557412642.9458644,25101,1.5565065145492554
1557412645.544853,25151,0.8982576727867126
1557412648.139632,25201,1.1943347454071045
1557412650.7335398,25251,1.0028984546661377
1557412653.3329346,25301,1.148485541343689
1557412655.9688714,25351,0.966385006904602
1557412658.6370032,25401,0.9819093942642212
1557412661.2809808,25451,1.282226324081421
1557412663.9969811,25501,1.0708897113800049
1557412666.6828172,25551,1.1097618341445923
1557412669.3228142,25601,1.0478554964065552
1557412671.9583216,25651,1.4021520614624023
1557412674.6078026,25701,0.8790296912193298
1557412677.3037705,25751,0.9580843448638916
1557412680.0115154,25801,1.3380398750305176
1557412682.693628,25851,1.1373933553695679
1557412685.3461199,25901,1.2457722425460815
1557412687.9811454,25951,1.3799574375152588
1557412690.5919018,26001,1.336000680923462
1557412693.2002866,26051,1.1439259052276611
1557412695.8110335,26101,1.0581576824188232
1557412698.4182653,26151,1.215806484222412
1557412701.0379176,26201,0.9869174361228943
1557412703.6553123,26251,1.2058078050613403
1557412706.2855775,26301,0.9242509007453918
1557412708.910165,26351,1.0210620164871216
1557412711.51676,26401,1.3261229991912842
1557412714.1293726,26451,1.0643270015716553
1557412716.7414734,26501,1.2572869062423706
1557412719.3607416,26551,1.1483089923858643
1557412721.9745054,26601,1.1316603422164917
1557412724.594343,26651,1.2916979789733887
1557412727.2032921,26701,1.201263666152954
1557412729.8179507,26751,1.3343735933303833
1557412732.431097,26801,1.1957165002822876
1557412735.0622907,26851,1.1529595851898193
1557412737.6932142,26901,1.1229764223098755
1557412740.2809024,26951,1.1441519260406494
1557412742.889796,27001,1.4816267490386963
1557412745.4887347,27051,1.0031237602233887
1557412748.0898101,27101,1.3758540153503418
1557412750.710718,27151,1.921687364578247
1557412753.32937,27201,1.0128613710403442
1557412755.9315126,27251,1.0514087677001953
1557412758.5555959,27301,1.0473967790603638
1557412761.1561239,27351,1.0162854194641113
1557412763.7610927,27401,0.9316479563713074
1557412766.374017,27451,1.0211490392684937
1557412768.9907823,27501,0.9933950304985046
1557412771.6073484,27551,0.8413984775543213
1557412774.220211,27601,1.3459123373031616
1557412776.8184729,27651,1.1339396238327026
1557412779.4372368,27701,0.8785699605941772
1557412782.0298984,27751,0.9912961721420288
1557412784.6543145,27801,0.9309381246566772
1557412787.2611177,27851,1.1083894968032837
1557412789.891428,27901,0.9379554986953735
1557412792.508377,27951,0.9999480843544006
1557412795.3381937,28001,0.9125409722328186
1557412798.0438814,28051,1.3363674879074097
1557412800.777207,28101,1.1441489458084106
1557412803.4174075,28151,1.3333896398544312
1557412806.055075,28201,1.1146416664123535
1557412808.6881409,28251,0.9406694173812866
1557412811.3228252,28301,1.2159217596054077
1557412813.9368966,28351,0.9048135876655579
1557412816.5292146,28401,0.8222009539604187
1557412819.193402,28451,1.05500066280365
1557412821.8866267,28501,1.0460861921310425
1557412824.5505245,28551,1.0129070281982422
1557412827.2425003,28601,1.3633877038955688
1557412829.8814034,28651,1.1849660873413086
1557412832.516616,28701,1.3693301677703857
1557412835.1397998,28751,1.7112371921539307
1557412837.7535226,28801,0.9771565794944763
1557412840.3612845,28851,1.0498762130737305
1557412842.9672084,28901,1.0939242839813232
1557412845.575134,28951,0.7536629438400269
1557412848.1737823,29001,1.17867910861969
1557412850.7727292,29051,1.008872151374817
1557412853.3649764,29101,0.9626032114028931
1557412855.944887,29151,1.6577908992767334
1557412858.5759954,29201,1.1774823665618896
1557412861.1929195,29251,0.7567253708839417
1557412863.7878265,29301,0.9344752430915833
1557412866.3927674,29351,0.9737363457679749
1557412869.008673,29401,0.9834970831871033
1557412871.611277,29451,1.1403236389160156
1557412874.221719,29501,0.8912690281867981
1557412876.823286,29551,1.146146535873413
1557412879.5243878,29601,0.9280948638916016
1557412882.1311398,29651,0.9308620691299438
1557412884.7410278,29701,1.022239089012146
1557412887.3491256,29751,1.0587501525878906
1557412889.9626117,29801,0.9778382778167725
1557412892.5820334,29851,0.924554705619812
1557412895.2069013,29901,1.400916576385498
1557412897.8063822,29951,1.128029465675354
1557412903.0564344,30001,0.8383941650390625


==> img/tensorboard/p4_tr_tloss.csv <==
Wall time,Step,Value
1557410196.3528461,1,811.83203125
1557410212.2015631,51,239.80096435546875
1557410227.1201093,101,86.82781219482422
1557410242.0706716,151,46.02411651611328
1557410257.00625,201,31.684513092041016
1557410271.987995,251,26.233312606811523
1557410288.1488934,301,23.180187225341797
1557410303.2744522,351,20.220491409301758
1557410318.3800285,401,19.12256622314453
1557410333.5796032,451,17.713424682617188
1557410348.6225686,501,17.222610473632812
1557410363.5691323,551,17.69683837890625
1557410378.6231182,601,14.604071617126465
1557410393.640556,651,14.055353164672852
1557410408.7482822,701,13.832419395446777
1557410423.6789322,751,13.292070388793945
1557410438.7184708,801,13.4041748046875
1557410453.668035,851,12.204227447509766
1557410468.7116108,901,11.6598539352417
1557410483.6391566,951,10.798335075378418
1557410498.685732,1001,9.801567077636719
1557410513.5802956,1051,9.757850646972656
1557410528.6898544,1101,9.503155708312988
1557410549.2545419,1151,9.923028945922852
1557410573.8093035,1201,8.91584300994873
1557410598.5407848,1251,9.127838134765625
1557410623.1957364,1301,8.402839660644531
1557410648.330734,1351,7.695201873779297
1557410678.6167235,1401,7.473443031311035
1557410712.9683058,1451,6.3663330078125
1557410747.0881507,1501,6.1702880859375
1557410781.434184,1551,5.88873815536499
1557410815.941445,1601,5.414113998413086
1557410848.8130188,1651,5.422641277313232
1557410879.5079668,1701,5.236304759979248
1557410910.411005,1751,4.734405517578125
1557410941.0537248,1801,4.57927942276001
1557410974.6267467,1851,4.324887275695801
1557411016.0232687,1901,4.1172027587890625
1557411056.2388086,1951,3.7994000911712646
1557411097.7267194,2001,3.4997963905334473
1557411143.4332867,2051,3.7049777507781982
1557411186.28057,2101,3.4213473796844482
1557411220.7778904,2151,4.157890319824219
1557411255.473087,2201,2.704667806625366
1557411285.890614,2251,2.8073537349700928
1557411299.4383137,2301,3.1217751502990723
1557411304.4277246,2351,2.239515781402588
1557411309.5068622,2401,2.305476665496826
1557411314.3899226,2451,2.0928473472595215
1557411319.4176724,2501,2.4420242309570312
1557411324.308953,2551,2.2277235984802246
1557411329.1356494,2601,1.8025788068771362
1557411333.9437847,2651,1.826995611190796
1557411338.8302891,2701,1.780608057975769
1557411343.7783515,2751,1.4879945516586304
1557411348.8692267,2801,1.775925636291504
1557411353.6826537,2851,1.6612352132797241
1557411358.4939978,2901,1.9763315916061401
1557411363.29573,2951,1.820704698562622
1557411368.094869,3001,2.5981132984161377
1557411372.884373,3051,1.8248257637023926
1557411377.6846368,3101,1.7112215757369995
1557411382.565084,3151,2.0854315757751465
1557411387.5802073,3201,1.319116473197937
1557411392.5240784,3251,1.3698747158050537
1557411397.35222,3301,1.609933853149414
1557411402.2632241,3351,1.5710824728012085
1557411407.0755587,3401,1.5389564037322998
1557411411.9059618,3451,1.5300052165985107
1557411416.7323043,3501,1.3271292448043823
1557411421.580449,3551,1.3026630878448486
1557411426.3900414,3601,1.4283241033554077
1557411431.193866,3651,1.6714465618133545
1557411436.006158,3701,1.204347848892212
1557411440.8030348,3751,1.87820565700531
1557411445.631261,3801,1.4783551692962646
1557411450.424663,3851,1.2171432971954346
1557411455.234486,3901,1.8308327198028564
1557411460.0473616,3951,1.9926941394805908
1557411464.8557801,4001,1.35209059715271
1557411470.13057,4051,1.3842719793319702
1557411475.5174289,4101,1.7364888191223145
1557411479.7003329,4151,1.3578834533691406
1557411483.3062348,4201,2.026289939880371
1557411487.040005,4251,1.343386173248291
1557411490.7372231,4301,1.4125144481658936
1557411494.2457795,4351,1.6239742040634155
1557411497.7634468,4401,1.483610987663269
1557411501.2911227,4451,1.2055153846740723
1557411504.7366815,4501,1.250708818435669
1557411508.2180839,4551,1.5944485664367676
1557411511.704987,4601,1.1402300596237183
1557411515.1910965,4651,1.3471760749816895
1557411518.6973214,4701,1.2300713062286377
1557411522.2015936,4751,1.170728087425232
1557411525.701462,4801,1.2323901653289795
1557411529.20399,4851,1.352266550064087
1557411532.6792758,4901,1.5825128555297852
1557411536.1671565,4951,1.3602912425994873
1557411542.1901183,5001,1.2617385387420654
1557411545.6902277,5051,1.030732274055481
1557411549.177448,5101,1.0689560174942017
1557411552.7775724,5151,1.2287169694900513
1557411556.3494825,5201,1.249570608139038
1557411559.9335437,5251,1.3537249565124512
1557411563.4479818,5301,1.0377554893493652
1557411567.1046047,5351,1.1910605430603027
1557411570.6617868,5401,1.1436465978622437
1557411574.2222528,5451,1.1368989944458008
1557411577.7455246,5501,1.0223137140274048
1557411581.2579327,5551,1.1588420867919922
1557411584.755146,5601,1.06890869140625
1557411588.2413378,5651,1.152737021446228
1557411591.7564461,5701,1.2261772155761719
1557411595.2739804,5751,1.3323347568511963
1557411598.8588698,5801,1.0998162031173706
1557411602.4637632,5851,1.4006236791610718
1557411606.7223153,5901,1.0407055616378784
1557411610.2648711,5951,1.7272789478302002
1557411614.617333,6001,1.1316955089569092
1557411617.9608243,6051,1.3914358615875244
1557411620.5637321,6101,0.8555349707603455
1557411623.3828957,6151,1.1075865030288696
1557411626.0288017,6201,0.8945611715316772
1557411628.65355,6251,1.7548588514328003
1557411631.2724571,6301,1.0494372844696045
1557411634.7349706,6351,1.1997848749160767
1557411637.3592849,6401,0.838106632232666
1557411640.1300447,6451,1.8861205577850342
1557411642.745182,6501,0.8042575120925903
1557411645.3756726,6551,0.9033107161521912
1557411647.9982016,6601,1.4280638694763184
1557411650.633992,6651,1.1033170223236084
1557411653.2699702,6701,1.0772234201431274
1557411656.0947986,6751,0.9999185800552368
1557411659.132231,6801,0.8764748573303223
1557411661.9326696,6851,0.9273717403411865
1557411664.6695948,6901,0.9268903136253357
1557411667.331467,6951,0.7483513355255127
1557411669.932373,7001,1.0014660358428955
1557411672.5393128,7051,0.9759458303451538
1557411675.1372368,7101,0.8991826772689819
1557411677.7351434,7151,0.8336526155471802
1557411680.3140833,7201,0.831056535243988
1557411682.92209,7251,0.8937394022941589
1557411685.5219932,7301,0.9098647832870483
1557411688.1339328,7351,0.7726918458938599
1557411690.7488601,7401,0.8520851135253906
1557411693.3757834,7451,0.7803780436515808
1557411695.9861655,7501,0.8377325534820557
1557411698.612759,7551,0.806663453578949
1557411701.220702,7601,0.9226852655410767
1557411703.813626,7651,0.9603365659713745
1557411706.5115275,7701,0.7316984534263611
1557411709.2416565,7751,0.6827937960624695
1557411711.9027183,7801,0.7922946214675903
1557411714.6255944,7851,1.0897455215454102
1557411717.3247497,7901,0.8629817962646484
1557411720.0814996,7951,0.6712331771850586
1557411722.735627,8001,0.9768940806388855
1557411725.3946297,8051,1.2555732727050781
1557411728.055148,8101,1.0491451025009155
1557411730.665088,8151,1.1780879497528076
1557411733.3362665,8201,0.7841758728027344
1557411735.94619,8251,0.722556471824646
1557411738.543114,8301,0.6648759841918945
1557411741.1450534,8351,1.0132509469985962
1557411743.7589228,8401,0.6224856376647949
1557411746.3968086,8451,0.7628295421600342
1557411749.2717073,8501,0.7005785703659058
1557411752.3877852,8551,1.663360595703125
1557411755.0020201,8601,0.9755948781967163
1557411757.673942,8651,1.4022488594055176
1557411760.2708507,8701,0.7088444232940674
1557411762.9237878,8751,0.754842221736908
1557411766.900672,8801,0.738686203956604
1557411769.5337813,8851,0.8678976893424988
1557411772.2188308,8901,0.8786073923110962
1557411775.920601,8951,0.7910246849060059
1557411779.0245106,9001,1.0291498899459839
1557411782.3536983,9051,0.9324884414672852
1557411785.0806303,9101,1.2739722728729248
1557411787.7255702,9151,0.7188478708267212
1557411790.420298,9201,0.8530184030532837
1557411793.0152361,9251,1.1473910808563232
1557411795.6231441,9301,0.7905073165893555
1557411798.2180889,9351,1.2817180156707764
1557411800.824992,9401,0.6507283449172974
1557411803.4259222,9451,0.787632405757904
1557411806.0348399,9501,0.846648633480072
1557411808.6317809,9551,0.7758352160453796
1557411811.2876863,9601,0.7967420816421509
1557411813.9642925,9651,0.7716042995452881
1557411816.7247255,9701,0.9895622730255127
1557411819.43131,9751,1.0128785371780396
1557411822.0469084,9801,0.6155683398246765
1557411824.637834,9851,0.809283435344696
1557411827.236772,9901,0.7175347805023193
1557411829.832682,9951,0.8226050138473511
1557411834.915738,10001,0.7652828693389893
1557411837.5314968,10051,0.9947282075881958
1557411840.1404376,10101,0.6169122457504272
1557411842.7473438,10151,0.8010293841362
1557411845.3482692,10201,0.7198526859283447
1557411847.9462116,10251,0.7924689054489136
1557411850.5461311,10301,0.6589581966400146
1557411853.1430552,10351,0.6096778512001038
1557411855.7562873,10401,0.8019726276397705
1557411858.4174588,10451,0.5849560499191284
1557411861.0253837,10501,0.7514322996139526
1557411863.6269495,10551,0.5428429841995239
1557411866.3266683,10601,0.8072664141654968
1557411868.9487314,10651,0.6487878561019897
1557411871.5706534,10701,0.6696295142173767
1557411874.179578,10751,1.13560950756073
1557411877.448423,10801,0.6474010944366455
1557411880.1236365,10851,0.6438131928443909
1557411883.0084877,10901,0.6328839659690857
1557411885.8604033,10951,0.7289153337478638
1557411888.554341,11001,0.6674003601074219
1557411891.6713789,11051,0.8877440690994263
1557411894.3654833,11101,1.0902957916259766
1557411897.2267835,11151,0.5387402772903442
1557411899.8406534,11201,0.7944921255111694
1557411902.4365964,11251,0.7493128180503845
1557411905.2515104,11301,0.5911240577697754
1557411907.8973172,11351,0.9705838561058044
1557411910.494241,11401,0.8092424869537354
1557411913.113148,11451,0.6703436374664307
1557411915.7230875,11501,0.6238696575164795
1557411918.3230119,11551,0.6315309405326843
1557411920.9149365,11601,0.8324617147445679
1557411923.5096028,11651,0.8089887499809265
1557411926.126527,11701,0.554283857345581
1557411928.7324703,11751,0.8046761751174927
1557411931.4263706,11801,1.1755949258804321
1557411935.531053,11851,0.6031830906867981
1557411938.1433854,11901,0.6135851144790649
1557411941.8212874,11951,0.5849059224128723
1557411944.4914365,12001,0.6501556634902954
1557411947.1269557,12051,0.6331124305725098
1557411949.7637827,12101,0.638596773147583
1557411952.3996792,12151,0.7189198732376099
1557411955.0284457,12201,0.5366564393043518
1557411957.6699102,12251,0.752855658531189
1557411960.3055563,12301,0.6447648406028748
1557411962.9384074,12351,0.6070500612258911
1557411965.6088383,12401,0.7077701091766357
1557411968.2536585,12451,0.5381109118461609
1557411970.8825607,12501,1.00660240650177
1557411973.5183458,12551,0.593273401260376
1557411976.1913626,12601,0.5475571155548096
1557411978.8238254,12651,1.3702129125595093
1557411981.4217682,12701,0.8475891947746277
1557411984.0356915,12751,0.5786529779434204
1557411986.7485929,12801,0.5178439617156982
1557411989.407515,12851,0.5632081627845764
1557411992.0740218,12901,0.5359693765640259
1557411994.7360399,12951,0.6484180092811584
1557411997.4262478,13001,0.4756339192390442
1557412000.0923972,13051,0.6008214950561523
1557412002.7253342,13101,0.5286563634872437
1557412005.3162436,13151,0.5813502669334412
1557412007.9731817,13201,0.5719213485717773
1557412010.5791056,13251,0.65859454870224
1557412013.176013,13301,0.5410305261611938
1557412015.773953,13351,0.7892531156539917
1557412018.3978596,13401,0.7358047962188721
1557412020.9978027,13451,0.5476488471031189
1557412023.597359,13501,0.7189288139343262
1557412026.2220976,13551,1.0143978595733643
1557412028.8370128,13601,0.46427488327026367
1557412031.439271,13651,0.5524100661277771
1557412034.039216,13701,0.7305755615234375
1557412036.6315424,13751,0.575739324092865
1557412039.2344825,13801,0.8333835005760193
1557412041.816391,13851,1.2622706890106201
1557412044.412315,13901,0.5798802375793457
1557412047.0152388,13951,0.6090793013572693
1557412049.6151793,14001,0.8085130453109741
1557412052.3203828,14051,0.5935513973236084
1557412055.040607,14101,0.5117328763008118
1557412057.684788,14151,0.47866344451904297
1557412060.3564923,14201,0.5618439316749573
1557412062.9963524,14251,0.5424696207046509
1557412065.59528,14301,0.6718920469284058
1557412068.198217,14351,0.5061726570129395
1557412070.7921238,14401,0.590552568435669
1557412073.393074,14451,0.6026592254638672
1557412076.0064425,14501,0.5167900323867798
1557412078.609387,14551,0.5978819131851196
1557412081.2002912,14601,0.6338106393814087
1557412083.8652124,14651,0.7886091470718384
1557412086.4701366,14701,0.6275610327720642
1557412089.07606,14751,0.6506032347679138
1557412091.6815057,14801,0.39905211329460144
1557412094.2744303,14851,0.45582637190818787
1557412096.8743591,14901,0.642328679561615
1557412099.4812775,14951,0.7726572751998901
1557412104.7328844,15001,0.5903148651123047
1557412107.3380566,15051,0.548525869846344
1557412109.9329813,15101,0.6591622829437256
1557412112.5359068,15151,0.5606915950775146
1557412115.1438098,15201,0.5952900648117065
1557412117.7497504,15251,0.4722421169281006
1557412120.3416736,15301,0.61081862449646
1557412122.9945798,15351,0.5562833547592163
1557412125.7986908,15401,0.9809883832931519
1557412128.4447782,15451,0.5881350636482239
1557412131.0511682,15501,0.7868773937225342
1557412133.6628087,15551,0.4167606234550476
1557412136.2839437,15601,0.47826266288757324
1557412138.8933456,15651,0.5207954049110413
1557412141.4612916,15701,0.8033823370933533
1557412144.1982105,15751,0.5817030072212219
1557412146.8599236,15801,0.48182809352874756
1557412149.5173662,15851,0.5779770612716675
1557412152.124675,15901,1.0126622915267944
1557412155.0710042,15951,0.5132271647453308
1557412157.6960425,16001,0.5114186406135559
1557412160.3099434,16051,0.4579619765281677
1557412162.9098685,16101,0.8026306629180908
1557412165.5222464,16151,0.5601356029510498
1557412168.1394253,16201,0.5893325805664062
1557412170.7556698,16251,0.6584089994430542
1557412173.3880546,16301,0.5547606348991394
1557412175.9949777,16351,0.5219049453735352
1557412178.625995,16401,0.44561558961868286
1557412181.2500756,16451,0.5463437438011169
1557412183.8545902,16501,0.9096007347106934
1557412186.4585981,16551,0.6474948525428772
1557412189.0779114,16601,0.507492184638977
1557412191.7133033,16651,0.6581745147705078
1557412194.4490697,16701,0.5087614059448242
1557412197.4174876,16751,0.5453229546546936
1557412200.0783813,16801,0.5652506947517395
1557412202.7733028,16851,0.45350271463394165
1557412205.3802466,16901,0.4781060814857483
1557412207.9901657,16951,0.5696483254432678
1557412210.6157963,17001,0.4256766438484192
1557412213.2402048,17051,0.4506368339061737
1557412215.856938,17101,0.7128753066062927
1557412218.5073006,17151,0.44914257526397705
1557412221.1798658,17201,0.5278376340866089
1557412223.8277884,17251,0.529714822769165
1557412226.4629376,17301,0.7816853523254395
1557412229.055496,17351,0.477421373128891
1557412231.70116,17401,0.4756457805633545
1557412234.3064988,17451,0.42043671011924744
1557412236.9163558,17501,0.5509671568870544
1557412239.5262828,17551,0.7058824300765991
1557412242.1272118,17601,0.6513054370880127
1557412244.7537336,17651,0.5709414482116699
1557412247.3546572,17701,0.5040915608406067
1557412249.97458,17751,0.4703194499015808
1557412252.565668,17801,0.5670267343521118
1557412255.1776297,17851,0.4169510006904602
1557412257.7945535,17901,0.770927369594574
1557412260.368637,17951,0.4366365075111389
1557412262.9647856,18001,0.4726974666118622
1557412265.5997438,18051,0.6307097673416138
1557412268.193839,18101,0.6230912208557129
1557412270.799364,18151,0.46665292978286743
1557412273.4051304,18201,0.39106178283691406
1557412276.0186741,18251,0.45206889510154724
1557412278.6231992,18301,0.5438821315765381
1557412281.2231402,18351,0.4099740982055664
1557412283.8223565,18401,0.5899220705032349
1557412286.4433038,18451,0.46144169569015503
1557412289.0466769,18501,0.7844704389572144
1557412291.6388462,18551,0.45125651359558105
1557412294.2375696,18601,0.43815356492996216
1557412296.8479757,18651,0.533340573310852
1557412299.4426346,18701,0.6218723058700562
1557412302.0405579,18751,0.40477001667022705
1557412304.6486223,18801,0.4581592082977295
1557412307.242033,18851,0.46640610694885254
1557412309.8349566,18901,0.49160894751548767
1557412312.4460635,18951,0.5645861625671387
1557412315.07098,19001,0.5960045456886292
1557412317.7161517,19051,0.5532341003417969
1557412320.3260741,19101,0.4642248749732971
1557412322.9303145,19151,0.4310729503631592
1557412325.5283804,19201,0.43832236528396606
1557412328.1352887,19251,0.42708417773246765
1557412330.7332292,19301,0.47165852785110474
1557412333.3261807,19351,0.5422687530517578
1557412335.9382894,19401,0.5659674406051636
1557412338.56522,19451,0.4220984876155853
1557412341.1643093,19501,0.640856146812439
1557412343.7662926,19551,0.4790380001068115
1557412346.3926656,19601,0.5515724420547485
1557412348.9905422,19651,0.4099060893058777
1557412351.5854778,19701,0.5209622383117676
1557412354.1759367,19751,0.603470504283905
1557412356.7778797,19801,0.601865828037262
1557412359.3678927,19851,0.4663785398006439
1557412362.0797846,19901,0.5773229002952576
1557412364.7515464,19951,0.5019006729125977
1557412370.24737,20001,0.4471313953399658
1557412372.8750694,20051,0.6343017816543579
1557412375.6354506,20101,0.4289150834083557
1557412378.286968,20151,0.4795226454734802
1557412380.8656945,20201,0.44593867659568787
1557412383.475841,20251,0.5109742283821106
1557412386.0707667,20301,0.44066786766052246
1557412388.6986907,20351,0.4807266891002655
1557412391.3026135,20401,0.4332248866558075
1557412393.8935375,20451,0.5284958481788635
1557412396.4904616,20501,0.43481990694999695
1557412399.1162016,20551,0.48737427592277527
1557412401.717146,20601,0.39488548040390015
1557412404.3361223,20651,0.4622308611869812
1557412406.9460595,20701,0.741007924079895
1557412409.579908,20751,0.39566802978515625
1557412412.199712,20801,0.5938253402709961
1557412414.8026378,20851,0.40462160110473633
1557412417.402313,20901,0.4744972586631775
1557412420.009303,20951,0.4571952819824219
1557412422.6104074,21001,0.4132945239543915
1557412425.2097797,21051,0.5014146566390991
1557412427.8126466,21101,0.5410326719284058
1557412430.4175925,21151,0.34539470076560974
1557412433.4786685,21201,0.3811427354812622
1557412436.129539,21251,0.6552563309669495
1557412438.8791919,21301,0.3916493058204651
1557412441.5281336,21351,0.5705856084823608
1557412444.140036,21401,0.48029834032058716
1557412446.7444584,21451,0.664839506149292
1557412449.3419113,21501,0.4930262267589569
1557412451.9445133,21551,0.4918575882911682
1557412454.5591402,21601,0.4745931327342987
1557412457.1610634,21651,0.465503454208374
1557412459.7608705,21701,0.48781535029411316
1557412462.3713932,21751,0.38474857807159424
1557412464.9693186,21801,0.5529079437255859
1557412467.596476,21851,0.45900070667266846
1557412470.2024055,21901,0.5941033959388733
1557412472.8245528,21951,0.433452308177948
1557412475.4273317,22001,0.3677034080028534
1557412478.0312622,22051,0.5004783272743225
1557412480.6355147,22101,0.4885367155075073
1557412483.2514315,22151,0.41497039794921875
1557412485.846874,22201,0.3979998826980591
1557412488.4396713,22251,0.39007073640823364
1557412491.0445957,22301,0.5046137571334839
1557412493.640924,22351,0.5082911849021912
1557412496.2798307,22401,0.4869156777858734
1557412498.9109535,22451,0.7187145948410034
1557412501.657348,22501,0.3606923520565033
1557412504.2645712,22551,0.481103777885437
1557412507.0109556,22601,0.3988848328590393
1557412509.6154807,22651,0.4429433047771454
1557412512.232973,22701,0.3955324590206146
1557412514.83288,22751,0.32802796363830566
1557412517.4269786,22801,0.458159863948822
1557412520.032921,22851,0.3999624252319336
1557412522.6248455,22901,0.3684581220149994
1557412525.2187502,22951,0.35888469219207764
1557412527.8236756,23001,0.4132927358150482
1557412530.4345222,23051,0.3753125071525574
1557412533.0694408,23101,0.5183379650115967
1557412535.667584,23151,0.365134060382843
1557412538.2644837,23201,0.6401383876800537
1557412540.8916762,23251,0.37452781200408936
1557412543.4950125,23301,0.4012850522994995
1557412546.1058383,23351,0.5154000520706177
1557412548.7492087,23401,0.4611464738845825
1557412551.391108,23451,0.5534267425537109
1557412554.0441365,23501,0.38717812299728394
1557412556.701057,23551,0.5551883578300476
1557412559.3586814,23601,0.703319251537323
1557412563.3222046,23651,0.37984246015548706
1557412566.1834962,23701,0.3273705840110779
1557412569.6003964,23751,0.7063576579093933
1557412572.3482265,23801,0.3961700201034546
1557412575.0012624,23851,0.3677608370780945
1557412577.6499183,23901,0.4838867783546448
1557412580.279083,23951,0.38273903727531433
1557412582.8907785,24001,0.31225478649139404
1557412585.515247,24051,0.3854804039001465
1557412588.1216795,24101,0.39371034502983093
1557412590.7218268,24151,0.36433252692222595
1557412593.3463213,24201,0.568145751953125
1557412595.9647155,24251,0.3820938766002655
1557412598.5852585,24301,0.42339736223220825
1557412601.2021916,24351,0.5303362607955933
1557412603.8142624,24401,0.35799622535705566
1557412606.4234738,24451,0.38208234310150146
1557412609.0332458,24501,0.4314766526222229
1557412611.6428545,24551,0.43676918745040894
1557412614.2453103,24601,0.7179635763168335
1557412616.865309,24651,0.49480146169662476
1557412619.4665735,24701,0.6678860187530518
1557412622.075511,24751,0.5365111827850342
1557412624.6882062,24801,0.5039807558059692
1557412627.3342824,24851,0.36367034912109375
1557412629.9702008,24901,0.48899298906326294
1557412632.5716555,24951,0.3484877347946167
1557412637.7312694,25001,0.5366137027740479
1557412640.3526754,25051,0.37831375002861023
1557412642.9458644,25101,0.5427392721176147
1557412645.544853,25151,0.3223916292190552
1557412648.139632,25201,0.4202759265899658
1557412650.7335398,25251,0.3586713969707489
1557412653.3329346,25301,0.4073793292045593
1557412655.9688714,25351,0.34369122982025146
1557412658.6370032,25401,0.34971362352371216
1557412661.2809808,25451,0.44838064908981323
1557412663.9969811,25501,0.37994813919067383
1557412666.6828172,25551,0.39266061782836914
1557412669.3228142,25601,0.3720930516719818
1557412671.9583216,25651,0.48999661207199097
1557412674.6078026,25701,0.31504449248313904
1557412677.3037705,25751,0.34042808413505554
1557412680.0115154,25801,0.469166100025177
1557412682.693628,25851,0.4066924452781677
1557412685.3461199,25901,0.4389255940914154
1557412687.9811454,25951,0.4816615581512451
1557412690.5919018,26001,0.4684174060821533
1557412693.2002866,26051,0.4034472107887268
1557412695.8110335,26101,0.3782695233821869
1557412698.4182653,26151,0.4303475618362427
1557412701.0379176,26201,0.35345157980918884
1557412703.6553123,26251,0.4257670044898987
1557412706.2855775,26301,0.32921549677848816
1557412708.910165,26351,0.3638558089733124
1557412711.51676,26401,0.4677705466747284
1557412714.1293726,26451,0.38001394271850586
1557412716.7414734,26501,0.4461168646812439
1557412719.3607416,26551,0.40377485752105713
1557412721.9745054,26601,0.4006115198135376
1557412724.594343,26651,0.4558276832103729
1557412727.2032921,26701,0.4219164252281189
1557412729.8179507,26751,0.4673451781272888
1557412732.431097,26801,0.42160505056381226
1557412735.0622907,26851,0.41048139333724976
1557412737.6932142,26901,0.3972948491573334
1557412740.2809024,26951,0.40465718507766724
1557412742.889796,27001,0.5168342590332031
1557412745.4887347,27051,0.355694055557251
1557412748.0898101,27101,0.48200124502182007
1557412750.710718,27151,0.6622785329818726
1557412753.32937,27201,0.36040422320365906
1557412755.9315126,27251,0.37163496017456055
1557412758.5555959,27301,0.37810513377189636
1557412761.1561239,27351,0.3620307147502899
1557412763.7610927,27401,0.3325338661670685
1557412766.374017,27451,0.36184069514274597
1557412768.9907823,27501,0.35389554500579834
1557412771.6073484,27551,0.3018156886100769
1557412774.220211,27601,0.4708194434642792
1557412776.8184729,27651,0.4012680947780609
1557412779.4372368,27701,0.3158858120441437
1557412782.0298984,27751,0.3521080017089844
1557412784.6543145,27801,0.33693093061447144
1557412787.2611177,27851,0.39391034841537476
1557412789.891428,27901,0.33620986342430115
1557412792.508377,27951,0.3543211817741394
1557412795.3381937,28001,0.324042946100235
1557412798.0438814,28051,0.46728572249412537
1557412800.777207,28101,0.40296316146850586
1557412803.4174075,28151,0.4653205871582031
1557412806.055075,28201,0.3961488902568817
1557412808.6881409,28251,0.33402299880981445
1557412811.3228252,28301,0.4280123710632324
1557412813.9368966,28351,0.3220788836479187
1557412816.5292146,28401,0.29610317945480347
1557412819.193402,28451,0.3745571970939636
1557412821.8866267,28501,0.37044042348861694
1557412824.5505245,28551,0.3598807454109192
1557412827.2425003,28601,0.4739726781845093
1557412829.8814034,28651,0.4165179431438446
1557412832.516616,28701,0.47970327734947205
1557412835.1397998,28751,0.5950171947479248
1557412837.7535226,28801,0.3469516634941101
1557412840.3612845,28851,0.3741771876811981
1557412842.9672084,28901,0.3869773745536804
1557412845.575134,28951,0.27080321311950684
1557412848.1737823,29001,0.4146973490715027
1557412850.7727292,29051,0.35746878385543823
1557412853.3649764,29101,0.3426642417907715
1557412855.944887,29151,0.5737404823303223
1557412858.5759954,29201,0.4137846827507019
1557412861.1929195,29251,0.27363675832748413
1557412863.7878265,29301,0.33284932374954224
1557412866.3927674,29351,0.3478001356124878
1557412869.008673,29401,0.3492062985897064
1557412871.611277,29451,0.4010217785835266
1557412874.221719,29501,0.3183934688568115
1557412876.823286,29551,0.4041242003440857
1557412879.5243878,29601,0.3310278058052063
1557412882.1311398,29651,0.3322991132736206
1557412884.7410278,29701,0.36229902505874634
1557412887.3491256,29751,0.37478435039520264
1557412889.9626117,29801,0.34813496470451355
1557412892.5820334,29851,0.32908791303634644
1557412895.2069013,29901,0.4904237687587738
1557412897.8063822,29951,0.3977738618850708
1557412903.0564344,30001,0.301754355430603


==> img/tensorboard/p5_te_acc.csv <==
Wall time,Step,Value
1557413848.9820418,1,0.080078125
1557413863.1076438,51,0.0869140625
1557413876.5792322,101,0.0986328125
1557413890.1558568,151,0.103515625
1557413903.6224566,201,0.1181640625
1557413916.8900697,251,0.1416015625
1557413930.4036736,301,0.1962890625
1557413943.7502682,351,0.2216796875
1557413957.0988758,401,0.2568359375
1557413970.7734916,451,0.306640625
1557413984.2470975,501,0.3740234375
1557413997.6376898,551,0.3955078125
1557414011.0213132,601,0.4345703125
1557414024.4519207,651,0.46484375
1557414037.820529,701,0.490234375
1557414051.135126,751,0.5556640625
1557414064.510749,801,0.578125
1557414077.8963585,851,0.576171875
1557414092.1712778,901,0.5830078125
1557414106.2108667,951,0.583984375
1557414120.7044442,1001,0.607421875
1557414134.341044,1051,0.619140625
1557414147.7936506,1101,0.634765625
1557414161.13126,1151,0.6689453125
1557414174.4788706,1201,0.65234375
1557414188.1154704,1251,0.6689453125
1557414201.817069,1301,0.666015625
1557414215.496668,1351,0.6787109375
1557414229.451277,1401,0.697265625
1557414243.32287,1451,0.640625
1557414256.6034672,1501,0.6796875
1557414270.141086,1551,0.69140625
1557414283.6626732,1601,0.697265625
1557414297.0912983,1651,0.69921875
1557414310.3829083,1701,0.71484375
1557414323.65552,1751,0.705078125
1557414337.0270102,1801,0.716796875
1557414350.7616081,1851,0.736328125
1557414364.3242102,1901,0.7265625
1557414377.760833,1951,0.7568359375
1557414391.0124302,2001,0.7421875
1557414404.4260564,2051,0.7587890625
1557414418.1646519,2101,0.751953125
1557414431.9072526,2151,0.755859375
1557414445.418837,2201,0.7490234375
1557414454.0306013,2251,0.7763671875
1557414455.0385714,2301,0.76953125
1557414456.0275264,2351,0.80078125
1557414457.0215127,2401,0.7685546875
1557414458.024468,2451,0.8037109375
1557414459.0104392,2501,0.7763671875
1557414460.0124338,2551,0.8115234375
1557414461.0184023,2601,0.7783203125
1557414462.015357,2651,0.8037109375
1557414463.0433261,2701,0.78515625
1557414464.1233058,2751,0.814453125
1557414465.2542553,2801,0.787109375
1557414466.2802446,2851,0.8212890625
1557414467.2761962,2901,0.80859375
1557414468.2641678,2951,0.8388671875
1557414469.251555,3001,0.80859375
1557414470.25151,3051,0.8134765625
1557414471.2344813,3101,0.80859375
1557414472.2304688,3151,0.833984375
1557414473.2264233,3201,0.806640625
1557414474.221394,3251,0.8056640625
1557414475.2153654,3301,0.822265625
1557414476.2674875,3351,0.8056640625
1557414477.2904782,3401,0.849609375
1557414478.2824628,3451,0.8388671875
1557414479.310438,3501,0.8408203125
1557414480.3103886,3551,0.8349609375
1557414481.3293867,3601,0.859375
1557414482.338727,3651,0.8515625
1557414483.3376968,3701,0.8486328125
1557414484.3576655,3751,0.8583984375
1557414485.365621,3801,0.8203125
1557414486.3765924,3851,0.828125
1557414487.3775618,3901,0.826171875
1557414488.392551,3951,0.8623046875
1557414489.3825026,4001,0.828125
1557414490.3714898,4051,0.830078125
1557414491.3674624,4101,0.84765625
1557414492.3524156,4151,0.8486328125
1557414493.349387,4201,0.8564453125
1557414494.3573744,4251,0.857421875
1557414495.362345,4301,0.841796875
1557414496.364314,4351,0.841796875
1557414497.3582892,4401,0.8525390625
1557414498.34326,4451,0.83203125
1557414499.3612266,4501,0.8681640625
1557414500.358182,4551,0.857421875
1557414501.3521526,4601,0.8603515625
1557414502.338141,4651,0.85546875
1557414503.3330946,4701,0.865234375
1557414504.3190658,4751,0.8671875
1557414505.317036,4801,0.8515625
1557414506.352007,4851,0.86328125
1557414507.3579974,4901,0.8623046875
1557414508.3589473,4951,0.8564453125
1557414511.8962543,5001,0.8681640625
1557414512.9062088,5051,0.8505859375
1557414513.9042022,5101,0.853515625
1557414514.8971663,5151,0.8603515625
1557414515.9121368,5201,0.8681640625
1557414516.9451065,5251,0.8662109375
1557414518.0240607,5301,0.8447265625
1557414519.0770302,5351,0.8671875
1557414520.1289978,5401,0.8662109375
1557414521.172967,5451,0.87109375
1557414522.215953,5501,0.8466796875
1557414523.2389226,5551,0.87109375
1557414524.285895,5601,0.8408203125
1557414525.3928638,5651,0.875
1557414526.4078295,5701,0.8701171875
1557414527.404805,5751,0.8603515625
1557414528.419774,5801,0.8818359375
1557414529.4287252,5851,0.8740234375
1557414530.4266958,5901,0.8671875
1557414531.451668,5951,0.8671875
1557414532.4576366,6001,0.86328125
1557414533.4606276,6051,0.8603515625
1557414534.4945974,6101,0.8798828125
1557414535.5115473,6151,0.8798828125
1557414536.6065326,6201,0.8828125
1557414537.631501,6251,0.8876953125
1557414538.6714742,6301,0.8623046875
1557414539.6924407,6351,0.8828125
1557414540.7363954,6401,0.8701171875
1557414541.7653642,6451,0.861328125
1557414542.7863517,6501,0.8974609375
1557414543.8113055,6551,0.8623046875
1557414544.8232756,6601,0.8681640625
1557414545.861245,6651,0.857421875
1557414546.8722153,6701,0.859375
1557414547.8852065,6751,0.8701171875
1557414548.903171,6801,0.875
1557414549.9051263,6851,0.873046875
1557414550.890113,6901,0.8681640625
1557414551.876085,6951,0.8583984375
1557414552.8760548,7001,0.8759765625
1557414553.8600278,7051,0.87109375
1557414554.8450005,7101,0.865234375
1557414555.8369522,7151,0.8681640625
1557414556.8199408,7201,0.876953125
1557414557.8058953,7251,0.865234375
1557414558.8028865,7301,0.8681640625
1557414559.789856,7351,0.8828125
1557414560.7858078,7401,0.8603515625
1557414561.7847946,7451,0.8818359375
1557414562.7687514,7501,0.8671875
1557414563.7627363,7551,0.8759765625
1557414564.7626913,7601,0.8896484375
1557414565.7476816,7651,0.859375
1557414566.8179972,7701,0.8671875
1557414567.827967,7751,0.873046875
1557414568.8339577,7801,0.8837890625
1557414569.930921,7851,0.86328125
1557414570.9588747,7901,0.8701171875
1557414572.0128443,7951,0.8798828125
1557414573.0728292,8001,0.8486328125
1557414574.1447995,8051,0.8623046875
1557414575.1817675,8101,0.8828125
1557414576.2027376,8151,0.888671875
1557414577.31769,8201,0.873046875
1557414578.3946579,8251,0.8779296875
1557414579.4106274,8301,0.8544921875
1557414580.4485993,8351,0.84765625
1557414581.4525685,8401,0.880859375
1557414582.4605384,8451,0.8818359375
1557414583.5105078,8501,0.8671875
1557414584.5314968,8551,0.873046875
1557414585.54745,8601,0.8662109375
1557414586.5774176,8651,0.8583984375
1557414587.596388,8701,0.87890625
1557414588.6143584,8751,0.8603515625
1557414589.6183295,8801,0.8681640625
1557414590.638301,8851,0.85546875
1557414591.6352708,8901,0.8583984375
1557414592.649256,8951,0.8505859375
1557414593.6542106,9001,0.8779296875
1557414594.6681826,9051,0.8681640625
1557414595.6811717,9101,0.865234375
1557414596.7331219,9151,0.8896484375
1557414597.7540915,9201,0.880859375
1557414598.790078,9251,0.8642578125
1557414599.8130305,9301,0.876953125
1557414600.8779995,9351,0.8681640625
1557414601.8769872,9401,0.8759765625
1557414602.863957,9451,0.869140625
1557414603.8519132,9501,0.8857421875
1557414604.8578832,9551,0.8740234375
1557414605.8438547,9601,0.84765625
1557414606.8248415,9651,0.8798828125
1557414607.8227966,9701,0.8857421875
1557414608.816784,9751,0.8740234375
1557414609.8127549,9801,0.87890625
1557414610.806726,9851,0.869140625
1557414611.8076952,9901,0.8740234375
1557414612.8016508,9951,0.880859375
1557414616.171632,10001,0.8720703125
1557414617.1686034,10051,0.8759765625
1557414618.1685896,10101,0.87890625
1557414619.2675426,10151,0.8544921875
1557414620.3405094,10201,0.8857421875
1557414621.4004962,10251,0.8583984375
1557414622.4624472,10301,0.884765625
1557414623.5104182,10351,0.8740234375
1557414624.5703871,10401,0.8857421875
1557414625.6013572,10451,0.865234375
1557414626.710323,10501,0.8818359375
1557414627.8512912,10551,0.8701171875
1557414628.8772595,10601,0.84765625
1557414629.8882473,10651,0.873046875
1557414630.9101999,10701,0.876953125
1557414631.9511864,10751,0.8720703125
1557414632.947142,10801,0.8544921875
1557414633.9581108,10851,0.8759765625
1557414634.9950967,10901,0.873046875
1557414636.0010524,10951,0.8642578125
1557414637.0130415,11001,0.8642578125
1557414638.0429916,11051,0.869140625
1557414639.1009605,11101,0.8759765625
1557414640.100931,11151,0.8681640625
1557414641.1339011,11201,0.87890625
1557414642.1428733,11251,0.859375
1557414643.1598434,11301,0.876953125
1557414644.1918132,11351,0.875
1557414645.2067835,11401,0.875
1557414646.234769,11451,0.84765625
1557414647.2897224,11501,0.857421875
1557414648.3467107,11551,0.8740234375
1557414649.3896592,11601,0.8984375
1557414650.4396458,11651,0.865234375
1557414651.4875982,11701,0.8681640625
1557414652.516568,11751,0.869140625
1557414653.5585377,11801,0.85546875
1557414654.6385057,11851,0.85546875
1557414655.6714776,11901,0.85546875
1557414656.7554445,11951,0.8642578125
1557414657.7794135,12001,0.876953125
1557414658.8253837,12051,0.880859375
1557414659.8953729,12101,0.8759765625
1557414660.9163225,12151,0.892578125
1557414661.949292,12201,0.890625
1557414662.9682627,12251,0.8779296875
1557414663.9882317,12301,0.8798828125
1557414665.0072036,12351,0.8779296875
1557414666.0271885,12401,0.8681640625
1557414667.0601428,12451,0.8720703125
1557414668.075112,12501,0.869140625
1557414669.0841007,12551,0.892578125
1557414670.0870738,12601,0.8935546875
1557414671.124039,12651,0.8720703125
1557414672.128011,12701,0.861328125
1557414673.1399815,12751,0.869140625
1557414674.1479344,12801,0.8798828125
1557414675.1509058,12851,0.87109375
1557414676.1508925,12901,0.873046875
1557414677.183846,12951,0.875
1557414678.2208161,13001,0.8740234375
1557414679.244786,13051,0.8759765625
1557414680.244757,13101,0.8896484375
1557414681.2377272,13151,0.888671875
1557414682.224699,13201,0.8759765625
1557414683.20767,13251,0.876953125
1557414684.2066402,13301,0.875
1557414685.205628,13351,0.8671875
1557414686.209599,13401,0.880859375
1557414687.2395716,13451,0.859375
1557414688.2455227,13501,0.8818359375
1557414689.254493,13551,0.84765625
1557414690.287464,13601,0.8681640625
1557414691.30045,13651,0.8701171875
1557414692.3154087,13701,0.8798828125
1557414693.3363817,13751,0.884765625
1557414694.3428032,13801,0.8955078125
1557414695.3437734,13851,0.8828125
1557414696.3837268,13901,0.8798828125
1557414697.3836982,13951,0.8935546875
1557414698.3706686,14001,0.8740234375
1557414699.3816392,14051,0.8603515625
1557414700.4121416,14101,0.85546875
1557414701.3990955,14151,0.8916015625
1557414702.4040818,14201,0.888671875
1557414703.4110522,14251,0.8876953125
1557414704.437024,14301,0.859375
1557414705.445996,14351,0.857421875
1557414706.4359486,14401,0.8564453125
1557414707.4269342,14451,0.875
1557414708.4269068,14501,0.8525390625
1557414709.4218612,14551,0.8623046875
1557414710.4078481,14601,0.875
1557414711.4108028,14651,0.8662109375
1557414712.3927734,14701,0.8857421875
1557414713.382762,14751,0.87109375
1557414714.394732,14801,0.86328125
1557414715.3897023,14851,0.880859375
1557414716.3896563,14901,0.875
1557414717.3986437,14951,0.8720703125
1557414720.8832502,15001,0.8857421875
1557414721.9742348,15051,0.88671875
1557414723.059187,15101,0.8681640625
1557414724.1141727,15151,0.8837890625
1557414725.1711419,15201,0.8955078125
1557414726.2350955,15251,0.8857421875
1557414727.361061,15301,0.8779296875
1557414728.4040303,15351,0.86328125
1557414729.433003,15401,0.8828125
1557414730.4499876,15451,0.87109375
1557414731.457958,15501,0.875
1557414732.4639132,15551,0.8798828125
1557414733.4618824,15601,0.8671875
1557414734.4738734,15651,0.8876953125
1557414735.5258222,15701,0.8720703125
1557414736.5927913,15751,0.8671875
1557414737.620762,15801,0.884765625
1557414738.666747,15851,0.880859375
1557414739.6857183,15901,0.86328125
1557414740.7166872,15951,0.88671875
1557414741.7676406,16001,0.8544921875
1557414742.7916093,16051,0.849609375
1557414743.8255792,16101,0.880859375
1557414744.8887606,16151,0.865234375
1557414745.9457285,16201,0.8837890625
1557414747.0276983,16251,0.8583984375
1557414748.088651,16301,0.884765625
1557414749.1046195,16351,0.869140625
1557414750.1466064,16401,0.8818359375
1557414751.2145576,16451,0.8759765625
1557414752.2185304,16501,0.87890625
1557414753.231519,16551,0.88671875
1557414754.2744691,16601,0.8798828125
1557414755.2824545,16651,0.876953125
1557414756.280545,16701,0.8740234375
1557414757.2845306,16751,0.87890625
1557414758.2750652,16801,0.8828125
1557414759.2700348,16851,0.8564453125
1557414760.2700107,16901,0.853515625
1557414761.2669816,16951,0.8818359375
1557414762.2589512,17001,0.8779296875
1557414763.305921,17051,0.8798828125
1557414764.3558712,17101,0.87890625
1557414765.42184,17151,0.869140625
1557414766.4389012,17201,0.88671875
1557414767.442292,17251,0.875
1557414768.4512584,17301,0.884765625
1557414769.5622253,17351,0.8857421875
1557414770.5602012,17401,0.8720703125
1557414771.5521677,17451,0.8759765625
1557414772.568139,17501,0.8701171875
1557414773.70309,17551,0.8876953125
1557414774.7521675,17601,0.8603515625
1557414775.7601378,17651,0.8837890625
1557414776.8061063,17701,0.88671875
1557414777.801081,17751,0.8828125
1557414778.80405,17801,0.8701171875
1557414779.8060195,17851,0.8740234375
1557414780.7959895,17901,0.87109375
1557414781.8019617,17951,0.8798828125
1557414782.818942,18001,0.8984375
1557414783.8099012,18051,0.8818359375
1557414784.8198557,18101,0.8701171875
1557414785.814828,18151,0.861328125
1557414786.8148134,18201,0.8876953125
1557414787.8127916,18251,0.8623046875
1557414788.799756,18301,0.8916015625
1557414789.792726,18351,0.87890625
1557414790.7886972,18401,0.8955078125
1557414791.7866693,18451,0.888671875
1557414792.8006222,18501,0.8759765625
1557414793.850608,18551,0.876953125
1557414794.8515792,18601,0.875
1557414795.8375528,18651,0.8681640625
1557414796.8345246,18701,0.8798828125
1557414797.8194914,18751,0.8876953125
1557414798.8084643,18801,0.869140625
1557414799.8074179,18851,0.865234375
1557414800.7993886,18901,0.8779296875
1557414801.7923594,18951,0.8681640625
1557414802.7823315,19001,0.8828125
1557414803.7863176,19051,0.880859375
1557414804.7762887,19101,0.884765625
1557414805.8122597,19151,0.8720703125
1557414806.8432314,19201,0.87109375
1557414807.8811972,19251,0.876953125
1557414808.8791692,19301,0.8818359375
1557414809.8721402,19351,0.8701171875
1557414810.868111,19401,0.87109375
1557414811.873081,19451,0.865234375
1557414812.8600538,19501,0.8642578125
1557414813.850022,19551,0.8798828125
1557414814.8519976,19601,0.8701171875
1557414815.8449676,19651,0.87109375
1557414816.8409197,19701,0.8916015625
1557414817.8391306,19751,0.8828125
1557414818.8280978,19801,0.8779296875
1557414819.821073,19851,0.88671875
1557414820.8220234,19901,0.884765625
1557414821.834016,19951,0.884765625
1557414825.4776971,20001,0.873046875
1557414826.4741695,20051,0.873046875
1557414827.4760318,20101,0.876953125
1557414828.461494,20151,0.8623046875
1557414829.4454052,20201,0.88671875
1557414830.439844,20251,0.8935546875
1557414831.4212234,20301,0.875
1557414832.4066396,20351,0.87109375
1557414833.3961692,20401,0.861328125
1557414834.3806686,20451,0.875
1557414835.3708413,20501,0.8837890625
1557414836.389271,20551,0.880859375
1557414837.3776932,20601,0.8740234375
1557414838.389186,20651,0.8916015625
1557414839.4020498,20701,0.880859375
1557414840.394474,20751,0.87890625
1557414841.3822675,20801,0.8916015625
1557414842.375711,20851,0.880859375
1557414843.361751,20901,0.8935546875
1557414844.3502054,20951,0.888671875
1557414845.3415248,21001,0.896484375
1557414846.3339658,21051,0.8681640625
1557414847.321642,21101,0.8740234375
1557414848.3290799,21151,0.873046875
1557414849.3168,21201,0.8779296875
1557414850.3052511,21251,0.8720703125
1557414851.3120167,21301,0.884765625
1557414852.3004606,21351,0.8818359375
1557414853.2938974,21401,0.8662109375
1557414854.2883315,21451,0.8759765625
1557414855.272926,21501,0.88671875
1557414856.2703671,21551,0.8603515625
1557414857.2581847,21601,0.869140625
1557414858.2686262,21651,0.8603515625
1557414859.2685504,21701,0.865234375
1557414860.2840245,21751,0.8828125
1557414861.2819138,21801,0.8837890625
1557414862.2723742,21851,0.8642578125
1557414863.272249,21901,0.87890625
1557414864.2836945,21951,0.873046875
1557414865.2783499,22001,0.8876953125
1557414866.3048093,22051,0.865234375
1557414867.3254926,22101,0.8828125
1557414868.314929,22151,0.865234375
1557414869.314969,22201,0.880859375
1557414870.3224788,22251,0.884765625
1557414871.3201747,22301,0.875
1557414872.3116229,22351,0.8837890625
1557414873.3139215,22401,0.875
1557414874.3043597,22451,0.8681640625
1557414875.2933302,22501,0.8759765625
1557414876.28957,22551,0.865234375
1557414877.2770345,22601,0.87890625
1557414878.2714152,22651,0.8662109375
1557414879.2798567,22701,0.873046875
1557414880.26183,22751,0.8798828125
1557414881.2493014,22801,0.8642578125
1557414882.2550986,22851,0.8759765625
1557414883.2565913,22901,0.87109375
1557414884.244439,22951,0.869140625
1557414885.2459123,23001,0.8740234375
1557414886.242524,23051,0.86328125
1557414887.2419884,23101,0.8642578125
1557414888.2406964,23151,0.8828125
1557414889.2321756,23201,0.86328125
1557414890.2197917,23251,0.890625
1557414891.2082338,23301,0.861328125
1557414892.1865792,23351,0.8681640625
1557414893.169019,23401,0.87890625
1557414894.157222,23451,0.8466796875
1557414895.1466753,23501,0.8984375
1557414896.1485102,23551,0.8603515625
1557414897.1569927,23601,0.892578125
1557414898.140568,23651,0.884765625
1557414899.129002,23701,0.8740234375
1557414900.117822,23751,0.8671875
1557414901.1062531,23801,0.8564453125
1557414902.0870907,23851,0.876953125
1557414903.082577,23901,0.8701171875
1557414904.069901,23951,0.873046875
1557414905.058336,24001,0.880859375
1557414906.0480788,24051,0.8603515625
1557414907.0335188,24101,0.87890625
1557414908.0221174,24151,0.8740234375
1557414909.0155756,24201,0.8701171875
1557414910.0122519,24251,0.8544921875
1557414910.999677,24301,0.869140625
1557414911.9870446,24351,0.8935546875
1557414913.000482,24401,0.869140625
1557414913.992503,24451,0.892578125
1557414915.0079436,24501,0.89453125
1557414916.012688,24551,0.859375
1557414917.0661914,24601,0.875
1557414918.073782,24651,0.8798828125
1557414919.0783026,24701,0.8798828125
1557414920.0658717,24751,0.8525390625
1557414921.0593286,24801,0.880859375
1557414922.0573723,24851,0.8818359375
1557414923.0527012,24901,0.8935546875
1557414924.0457666,24951,0.8662109375
1557414927.6490445,25001,0.8662109375
1557414928.6414008,25051,0.8740234375
1557414929.6378186,25101,0.857421875
1557414930.6289213,25151,0.8642578125
1557414931.61149,25201,0.8935546875
1557414932.6160126,25251,0.87109375
1557414933.6130247,25301,0.8740234375
1557414934.6229959,25351,0.8564453125
1557414935.6249628,25401,0.87109375
1557414936.6189337,25451,0.8623046875
1557414937.6118896,25501,0.8857421875
1557414938.6048594,25551,0.890625
1557414939.6378286,25601,0.87890625
1557414940.6587982,25651,0.8701171875
1557414941.7007833,25701,0.876953125
1557414942.7557373,25751,0.876953125
1557414943.8017066,25801,0.8935546875
1557414944.808696,25851,0.875
1557414945.8226678,25901,0.85546875
1557414946.841638,25951,0.8720703125
1557414947.8335881,26001,0.884765625
1557414948.827575,26051,0.87109375
1557414949.814531,26101,0.8701171875
1557414950.8155005,26151,0.8828125
1557414951.8524718,26201,0.853515625
1557414952.8764598,26251,0.8798828125
1557414953.8974278,26301,0.8896484375
1557414954.9093823,26351,0.8837890625
1557414955.901368,26401,0.8828125
1557414956.9313426,26451,0.8486328125
1557414957.9712913,26501,0.875
1557414958.992262,26551,0.8779296875
1557414959.9882326,26601,0.8798828125
1557414960.9832032,26651,0.8515625
1557414961.9691958,26701,0.8818359375
1557414962.9691453,26751,0.87890625
1557414963.962116,26801,0.876953125
1557414964.9461048,26851,0.8798828125
1557414965.9320757,26901,0.861328125
1557414966.9210486,26951,0.8798828125
1557414967.9300003,27001,0.8681640625
1557414968.9239867,27051,0.875
1557414969.916942,27101,0.873046875
1557414970.9249127,27151,0.87109375
1557414971.9229035,27201,0.8623046875
1557414972.9208555,27251,0.87890625
1557414973.9288404,27301,0.8662109375
1557414974.920811,27351,0.865234375
1557414975.9197664,27401,0.865234375
1557414976.9317555,27451,0.86328125
1557414977.9297235,27501,0.869140625
1557414978.9226785,27551,0.8701171875
1557414979.9236696,27601,0.86328125
1557414980.9206202,27651,0.896484375
1557414981.9125912,27701,0.880859375
1557414982.9045782,27751,0.8720703125
1557414983.8945332,27801,0.8935546875
1557414984.8975227,27851,0.880859375
1557414985.8984947,27901,0.87109375
1557414986.9174602,27951,0.876953125
1557414987.9044318,28001,0.8818359375
1557414988.901386,28051,0.890625
1557414989.8973732,28101,0.875
1557414990.887329,28151,0.876953125
1557414991.8842995,28201,0.8818359375
1557414992.8732784,28251,0.880859375
1557414993.857258,28301,0.865234375
1557414994.8482287,28351,0.8681640625
1557414995.8322036,28401,0.88671875
1557414996.8231754,28451,0.8916015625
1557414997.8151257,28501,0.8759765625
1557414998.8241198,28551,0.85546875
1557414999.8130827,28601,0.873046875
1557415000.8100414,28651,0.87109375
1557415001.8000276,28701,0.8720703125
1557415002.77898,28751,0.873046875
1557415003.769968,28801,0.884765625
1557415004.7679236,28851,0.8837890625
1557415005.7688925,28901,0.880859375
1557415006.7898645,28951,0.8681640625
1557415007.8068323,29001,0.8828125
1557415008.7978241,29051,0.884765625
1557415009.7967758,29101,0.8701171875
1557415010.7857623,29151,0.8837890625
1557415011.8127158,29201,0.89453125
1557415012.8276858,29251,0.8681640625
1557415013.829657,29301,0.86328125
1557415014.8216436,29351,0.8623046875
1557415015.8175986,29401,0.869140625
1557415016.8395693,29451,0.8759765625
1557415017.8445394,29501,0.8857421875
1557415018.84051,29551,0.88671875
1557415019.848481,29601,0.8720703125
1557415020.8624513,29651,0.8759765625
1557415021.856422,29701,0.86328125
1557415022.8603923,29751,0.8828125
1557415023.875363,29801,0.8662109375
1557415024.8903334,29851,0.845703125
1557415025.8993213,29901,0.892578125
1557415026.8882918,29951,0.8720703125
1557415030.1534595,30001,0.8662109375


==> img/tensorboard/p5_te_tloss.csv <==
Wall time,Step,Value
1557413848.9820418,1,5015.42578125
1557413863.1076438,51,910.10205078125
1557413876.5792322,101,921.5639038085938
1557413890.1558568,151,883.8004150390625
1557413903.6224566,201,841.6898193359375
1557413916.8900697,251,820.5929565429688
1557413930.4036736,301,809.5924072265625
1557413943.7502682,351,803.700439453125
1557413957.0988758,401,824.1273803710938
1557413970.7734916,451,806.6195068359375
1557413984.2470975,501,810.4257202148438
1557413997.6376898,551,795.6320190429688
1557414011.0213132,601,817.7958984375
1557414024.4519207,651,805.4019775390625
1557414037.820529,701,794.1168823242188
1557414051.135126,751,796.509521484375
1557414064.510749,801,801.714111328125
1557414077.8963585,851,811.87109375
1557414092.1712778,901,794.3932495117188
1557414106.2108667,951,804.0137939453125
1557414120.7044442,1001,839.2947998046875
1557414134.341044,1051,791.9041748046875
1557414147.7936506,1101,812.582275390625
1557414161.13126,1151,814.238037109375
1557414174.4788706,1201,797.8614501953125
1557414188.1154704,1251,788.7373046875
1557414201.817069,1301,794.5534057617188
1557414215.496668,1351,783.577880859375
1557414229.451277,1401,789.517822265625
1557414243.32287,1451,826.22265625
1557414256.6034672,1501,801.386962890625
1557414270.141086,1551,809.305908203125
1557414283.6626732,1601,789.2433471679688
1557414297.0912983,1651,803.1674194335938
1557414310.3829083,1701,777.0018920898438
1557414323.65552,1751,790.2548828125
1557414337.0270102,1801,788.811279296875
1557414350.7616081,1851,780.4368896484375
1557414364.3242102,1901,796.4677734375
1557414377.760833,1951,767.038818359375
1557414391.0124302,2001,796.926025390625
1557414404.4260564,2051,786.2423095703125
1557414418.1646519,2101,783.44921875
1557414431.9072526,2151,778.0895385742188
1557414445.418837,2201,772.999267578125
1557414454.0306013,2251,767.7796630859375
1557414455.0385714,2301,764.191650390625
1557414456.0275264,2351,773.5032958984375
1557414457.0215127,2401,787.131591796875
1557414458.024468,2451,766.2806396484375
1557414459.0104392,2501,772.9862670898438
1557414460.0124338,2551,751.8035888671875
1557414461.0184023,2601,762.0839233398438
1557414462.015357,2651,770.2799682617188
1557414463.0433261,2701,776.3006591796875
1557414464.1233058,2751,755.2825927734375
1557414465.2542553,2801,778.6146240234375
1557414466.2802446,2851,750.6324462890625
1557414467.2761962,2901,739.3764038085938
1557414468.2641678,2951,725.0109252929688
1557414469.251555,3001,756.8898315429688
1557414470.25151,3051,742.9779663085938
1557414471.2344813,3101,756.09033203125
1557414472.2304688,3151,767.8580322265625
1557414473.2264233,3201,752.6361083984375
1557414474.221394,3251,763.447021484375
1557414475.2153654,3301,753.10400390625
1557414476.2674875,3351,750.3480224609375
1557414477.2904782,3401,732.1630249023438
1557414478.2824628,3451,735.021728515625
1557414479.310438,3501,734.2191772460938
1557414480.3103886,3551,738.5103759765625
1557414481.3293867,3601,707.224365234375
1557414482.338727,3651,733.2704467773438
1557414483.3376968,3701,729.3990478515625
1557414484.3576655,3751,752.289306640625
1557414485.365621,3801,739.0238037109375
1557414486.3765924,3851,732.5607299804688
1557414487.3775618,3901,739.1879272460938
1557414488.392551,3951,695.42138671875
1557414489.3825026,4001,751.747802734375
1557414490.3714898,4051,695.7818603515625
1557414491.3674624,4101,733.1710205078125
1557414492.3524156,4151,742.0265502929688
1557414493.349387,4201,718.0743408203125
1557414494.3573744,4251,707.4027099609375
1557414495.362345,4301,740.7935791015625
1557414496.364314,4351,704.56201171875
1557414497.3582892,4401,721.9117431640625
1557414498.34326,4451,718.1823120117188
1557414499.3612266,4501,703.7237548828125
1557414500.358182,4551,714.881103515625
1557414501.3521526,4601,696.0137939453125
1557414502.338141,4651,705.0680541992188
1557414503.3330946,4701,702.0595092773438
1557414504.3190658,4751,705.6181640625
1557414505.317036,4801,719.4086303710938
1557414506.352007,4851,702.1258544921875
1557414507.3579974,4901,694.62255859375
1557414508.3589473,4951,709.9762573242188
1557414511.8962543,5001,701.48583984375
1557414512.9062088,5051,713.0109252929688
1557414513.9042022,5101,695.2924194335938
1557414514.8971663,5151,688.5748291015625
1557414515.9121368,5201,688.310791015625
1557414516.9451065,5251,685.1237182617188
1557414518.0240607,5301,706.8978881835938
1557414519.0770302,5351,693.6444091796875
1557414520.1289978,5401,685.865478515625
1557414521.172967,5451,690.679443359375
1557414522.215953,5501,707.5492553710938
1557414523.2389226,5551,680.28857421875
1557414524.285895,5601,692.2589111328125
1557414525.3928638,5651,690.966796875
1557414526.4078295,5701,678.0279541015625
1557414527.404805,5751,696.5791015625
1557414528.419774,5801,674.0149536132812
1557414529.4287252,5851,682.2977294921875
1557414530.4266958,5901,690.1464233398438
1557414531.451668,5951,682.327880859375
1557414532.4576366,6001,683.1515502929688
1557414533.4606276,6051,685.23388671875
1557414534.4945974,6101,673.07666015625
1557414535.5115473,6151,665.1287841796875
1557414536.6065326,6201,673.103759765625
1557414537.631501,6251,661.318359375
1557414538.6714742,6301,663.6429443359375
1557414539.6924407,6351,659.2733154296875
1557414540.7363954,6401,679.2010498046875
1557414541.7653642,6451,670.7989501953125
1557414542.7863517,6501,656.9554443359375
1557414543.8113055,6551,675.168212890625
1557414544.8232756,6601,670.0816650390625
1557414545.861245,6651,674.512451171875
1557414546.8722153,6701,667.525390625
1557414547.8852065,6751,664.1923828125
1557414548.903171,6801,670.2977294921875
1557414549.9051263,6851,661.2067260742188
1557414550.890113,6901,656.0780029296875
1557414551.876085,6951,659.6748657226562
1557414552.8760548,7001,648.8739013671875
1557414553.8600278,7051,646.5248413085938
1557414554.8450005,7101,645.3377685546875
1557414555.8369522,7151,663.9089965820312
1557414556.8199408,7201,653.1035766601562
1557414557.8058953,7251,651.9449462890625
1557414558.8028865,7301,656.7904052734375
1557414559.789856,7351,631.2476806640625
1557414560.7858078,7401,638.8541870117188
1557414561.7847946,7451,640.7235717773438
1557414562.7687514,7501,662.5994873046875
1557414563.7627363,7551,659.301025390625
1557414564.7626913,7601,627.721435546875
1557414565.7476816,7651,628.040771484375
1557414566.8179972,7701,645.8872680664062
1557414567.827967,7751,631.932861328125
1557414568.8339577,7801,619.3301391601562
1557414569.930921,7851,631.4688110351562
1557414570.9588747,7901,639.362060546875
1557414572.0128443,7951,635.8563842773438
1557414573.0728292,8001,653.5802612304688
1557414574.1447995,8051,636.1768798828125
1557414575.1817675,8101,625.103759765625
1557414576.2027376,8151,633.5013427734375
1557414577.31769,8201,623.8524169921875
1557414578.3946579,8251,634.9611206054688
1557414579.4106274,8301,642.8212890625
1557414580.4485993,8351,622.087646484375
1557414581.4525685,8401,604.3193359375
1557414582.4605384,8451,625.798095703125
1557414583.5105078,8501,626.6253662109375
1557414584.5314968,8551,615.5733032226562
1557414585.54745,8601,636.2283935546875
1557414586.5774176,8651,644.8375244140625
1557414587.596388,8701,627.8091430664062
1557414588.6143584,8751,625.1377563476562
1557414589.6183295,8801,625.28271484375
1557414590.638301,8851,627.6064453125
1557414591.6352708,8901,615.2092895507812
1557414592.649256,8951,624.6564331054688
1557414593.6542106,9001,607.8580322265625
1557414594.6681826,9051,607.5133056640625
1557414595.6811717,9101,617.9921875
1557414596.7331219,9151,597.6920166015625
1557414597.7540915,9201,617.9271850585938
1557414598.790078,9251,593.846923828125
1557414599.8130305,9301,609.7160034179688
1557414600.8779995,9351,598.8250732421875
1557414601.8769872,9401,603.825927734375
1557414602.863957,9451,589.048095703125
1557414603.8519132,9501,606.3775024414062
1557414604.8578832,9551,593.3150024414062
1557414605.8438547,9601,618.4129028320312
1557414606.8248415,9651,593.6446533203125
1557414607.8227966,9701,605.7064208984375
1557414608.816784,9751,590.0624389648438
1557414609.8127549,9801,587.6027221679688
1557414610.806726,9851,597.4668579101562
1557414611.8076952,9901,590.4959716796875
1557414612.8016508,9951,597.7963256835938
1557414616.171632,10001,598.4195556640625
1557414617.1686034,10051,584.8389892578125
1557414618.1685896,10101,606.8010864257812
1557414619.2675426,10151,592.8880004882812
1557414620.3405094,10201,581.802734375
1557414621.4004962,10251,599.39501953125
1557414622.4624472,10301,602.322265625
1557414623.5104182,10351,584.8974609375
1557414624.5703871,10401,587.763427734375
1557414625.6013572,10451,588.135009765625
1557414626.710323,10501,584.2979125976562
1557414627.8512912,10551,590.286865234375
1557414628.8772595,10601,594.8265380859375
1557414629.8882473,10651,591.2928466796875
1557414630.9101999,10701,580.3760375976562
1557414631.9511864,10751,585.4507446289062
1557414632.947142,10801,594.498046875
1557414633.9581108,10851,570.6437377929688
1557414634.9950967,10901,569.9019165039062
1557414636.0010524,10951,594.0303955078125
1557414637.0130415,11001,585.5858764648438
1557414638.0429916,11051,582.709228515625
1557414639.1009605,11101,583.2741088867188
1557414640.100931,11151,575.7825927734375
1557414641.1339011,11201,567.5032958984375
1557414642.1428733,11251,575.2385864257812
1557414643.1598434,11301,559.2281494140625
1557414644.1918132,11351,577.6126098632812
1557414645.2067835,11401,581.9423828125
1557414646.234769,11451,566.7249755859375
1557414647.2897224,11501,578.497802734375
1557414648.3467107,11551,567.9512939453125
1557414649.3896592,11601,560.8637084960938
1557414650.4396458,11651,566.4008178710938
1557414651.4875982,11701,554.9432373046875
1557414652.516568,11751,570.4388427734375
1557414653.5585377,11801,581.744873046875
1557414654.6385057,11851,570.4768676757812
1557414655.6714776,11901,567.8567504882812
1557414656.7554445,11951,563.1171875
1557414657.7794135,12001,557.94921875
1557414658.8253837,12051,555.22412109375
1557414659.8953729,12101,554.3298950195312
1557414660.9163225,12151,542.9122314453125
1557414661.949292,12201,554.8560180664062
1557414662.9682627,12251,549.0426025390625
1557414663.9882317,12301,542.560791015625
1557414665.0072036,12351,562.149658203125
1557414666.0271885,12401,565.5858154296875
1557414667.0601428,12451,553.8272705078125
1557414668.075112,12501,558.5662841796875
1557414669.0841007,12551,540.4761962890625
1557414670.0870738,12601,550.6942138671875
1557414671.124039,12651,553.0370483398438
1557414672.128011,12701,549.219970703125
1557414673.1399815,12751,552.3775634765625
1557414674.1479344,12801,541.4505615234375
1557414675.1509058,12851,560.2034912109375
1557414676.1508925,12901,542.6748046875
1557414677.183846,12951,541.865234375
1557414678.2208161,13001,551.520263671875
1557414679.244786,13051,550.4256591796875
1557414680.244757,13101,538.1351318359375
1557414681.2377272,13151,529.162841796875
1557414682.224699,13201,540.0973510742188
1557414683.20767,13251,539.001953125
1557414684.2066402,13301,532.5313720703125
1557414685.205628,13351,528.53662109375
1557414686.209599,13401,539.52978515625
1557414687.2395716,13451,544.11279296875
1557414688.2455227,13501,545.2258911132812
1557414689.254493,13551,536.2113037109375
1557414690.287464,13601,537.1778564453125
1557414691.30045,13651,529.72705078125
1557414692.3154087,13701,534.3270263671875
1557414693.3363817,13751,520.5294189453125
1557414694.3428032,13801,517.1610107421875
1557414695.3437734,13851,529.5826416015625
1557414696.3837268,13901,530.0122680664062
1557414697.3836982,13951,538.86572265625
1557414698.3706686,14001,539.5931396484375
1557414699.3816392,14051,536.0596313476562
1557414700.4121416,14101,523.6522216796875
1557414701.3990955,14151,512.4998779296875
1557414702.4040818,14201,525.37841796875
1557414703.4110522,14251,519.7918090820312
1557414704.437024,14301,516.941162109375
1557414705.445996,14351,530.9756469726562
1557414706.4359486,14401,526.9208984375
1557414707.4269342,14451,518.8101806640625
1557414708.4269068,14501,525.385009765625
1557414709.4218612,14551,527.424072265625
1557414710.4078481,14601,512.1949462890625
1557414711.4108028,14651,520.729736328125
1557414712.3927734,14701,515.7191772460938
1557414713.382762,14751,510.6664733886719
1557414714.394732,14801,524.5126953125
1557414715.3897023,14851,500.47711181640625
1557414716.3896563,14901,515.0350952148438
1557414717.3986437,14951,505.5009460449219
1557414720.8832502,15001,509.291259765625
1557414721.9742348,15051,507.9921875
1557414723.059187,15101,507.96240234375
1557414724.1141727,15151,511.226318359375
1557414725.1711419,15201,506.77587890625
1557414726.2350955,15251,495.9032897949219
1557414727.361061,15301,505.42987060546875
1557414728.4040303,15351,511.075439453125
1557414729.433003,15401,509.03704833984375
1557414730.4499876,15451,506.3473815917969
1557414731.457958,15501,501.12884521484375
1557414732.4639132,15551,494.7779235839844
1557414733.4618824,15601,502.381103515625
1557414734.4738734,15651,498.52203369140625
1557414735.5258222,15701,499.58770751953125
1557414736.5927913,15751,496.72991943359375
1557414737.620762,15801,497.81494140625
1557414738.666747,15851,494.595703125
1557414739.6857183,15901,497.22698974609375
1557414740.7166872,15951,486.7652282714844
1557414741.7676406,16001,502.84344482421875
1557414742.7916093,16051,498.45758056640625
1557414743.8255792,16101,488.25689697265625
1557414744.8887606,16151,499.56768798828125
1557414745.9457285,16201,501.4920349121094
1557414747.0276983,16251,497.0762939453125
1557414748.088651,16301,493.2572021484375
1557414749.1046195,16351,491.93194580078125
1557414750.1466064,16401,490.35247802734375
1557414751.2145576,16451,491.39453125
1557414752.2185304,16501,494.3969421386719
1557414753.231519,16551,492.1913757324219
1557414754.2744691,16601,487.71575927734375
1557414755.2824545,16651,475.47796630859375
1557414756.280545,16701,487.5162048339844
1557414757.2845306,16751,488.22314453125
1557414758.2750652,16801,495.82537841796875
1557414759.2700348,16851,489.5805358886719
1557414760.2700107,16901,488.3937683105469
1557414761.2669816,16951,479.72021484375
1557414762.2589512,17001,486.5362243652344
1557414763.305921,17051,486.0823974609375
1557414764.3558712,17101,478.822998046875
1557414765.42184,17151,482.75787353515625
1557414766.4389012,17201,482.42413330078125
1557414767.442292,17251,481.2733154296875
1557414768.4512584,17301,478.93560791015625
1557414769.5622253,17351,469.9197998046875
1557414770.5602012,17401,484.29595947265625
1557414771.5521677,17451,480.6741638183594
1557414772.568139,17501,474.24945068359375
1557414773.70309,17551,467.6040954589844
1557414774.7521675,17601,477.5426940917969
1557414775.7601378,17651,467.392822265625
1557414776.8061063,17701,475.22076416015625
1557414777.801081,17751,477.204345703125
1557414778.80405,17801,475.3518981933594
1557414779.8060195,17851,466.5731201171875
1557414780.7959895,17901,468.46868896484375
1557414781.8019617,17951,476.02294921875
1557414782.818942,18001,455.2342529296875
1557414783.8099012,18051,466.80621337890625
1557414784.8198557,18101,464.71026611328125
1557414785.814828,18151,476.1703796386719
1557414786.8148134,18201,459.0890808105469
1557414787.8127916,18251,471.6020202636719
1557414788.799756,18301,461.3404235839844
1557414789.792726,18351,471.23223876953125
1557414790.7886972,18401,464.24725341796875
1557414791.7866693,18451,471.3738708496094
1557414792.8006222,18501,463.578369140625
1557414793.850608,18551,459.0980224609375
1557414794.8515792,18601,470.79058837890625
1557414795.8375528,18651,464.2901306152344
1557414796.8345246,18701,458.18402099609375
1557414797.8194914,18751,457.73809814453125
1557414798.8084643,18801,462.84490966796875
1557414799.8074179,18851,461.2967224121094
1557414800.7993886,18901,461.2055358886719
1557414801.7923594,18951,458.7746276855469
1557414802.7823315,19001,466.21917724609375
1557414803.7863176,19051,455.21551513671875
1557414804.7762887,19101,455.7144775390625
1557414805.8122597,19151,455.75152587890625
1557414806.8432314,19201,454.9181823730469
1557414807.8811972,19251,462.35430908203125
1557414808.8791692,19301,460.3953552246094
1557414809.8721402,19351,447.4669189453125
1557414810.868111,19401,456.79949951171875
1557414811.873081,19451,456.35809326171875
1557414812.8600538,19501,452.8030700683594
1557414813.850022,19551,447.70849609375
1557414814.8519976,19601,453.06085205078125
1557414815.8449676,19651,456.1826171875
1557414816.8409197,19701,442.71380615234375
1557414817.8391306,19751,449.343505859375
1557414818.8280978,19801,449.0184020996094
1557414819.821073,19851,442.699462890625
1557414820.8220234,19901,441.9143981933594
1557414821.834016,19951,452.9524841308594
1557414825.4776971,20001,445.48162841796875
1557414826.4741695,20051,440.3226318359375
1557414827.4760318,20101,445.87481689453125
1557414828.461494,20151,433.7762451171875
1557414829.4454052,20201,446.4865417480469
1557414830.439844,20251,440.764404296875
1557414831.4212234,20301,438.30474853515625
1557414832.4066396,20351,443.0306396484375
1557414833.3961692,20401,446.8905944824219
1557414834.3806686,20451,448.66009521484375
1557414835.3708413,20501,442.40283203125
1557414836.389271,20551,437.60784912109375
1557414837.3776932,20601,440.1176452636719
1557414838.389186,20651,437.91693115234375
1557414839.4020498,20701,443.1556091308594
1557414840.394474,20751,440.9920349121094
1557414841.3822675,20801,428.4234619140625
1557414842.375711,20851,440.74798583984375
1557414843.361751,20901,430.896240234375
1557414844.3502054,20951,430.8437194824219
1557414845.3415248,21001,426.37188720703125
1557414846.3339658,21051,437.3263854980469
1557414847.321642,21101,435.1227722167969
1557414848.3290799,21151,432.27496337890625
1557414849.3168,21201,439.5641784667969
1557414850.3052511,21251,426.89642333984375
1557414851.3120167,21301,426.55084228515625
1557414852.3004606,21351,426.8563232421875
1557414853.2938974,21401,426.81060791015625
1557414854.2883315,21451,431.51055908203125
1557414855.272926,21501,431.10736083984375
1557414856.2703671,21551,429.2977294921875
1557414857.2581847,21601,435.4342956542969
1557414858.2686262,21651,427.70135498046875
1557414859.2685504,21701,434.87847900390625
1557414860.2840245,21751,429.514892578125
1557414861.2819138,21801,428.1194763183594
1557414862.2723742,21851,426.15887451171875
1557414863.272249,21901,427.1077880859375
1557414864.2836945,21951,417.8827819824219
1557414865.2783499,22001,422.73626708984375
1557414866.3048093,22051,426.0518798828125
1557414867.3254926,22101,424.62774658203125
1557414868.314929,22151,419.5751647949219
1557414869.314969,22201,423.2478942871094
1557414870.3224788,22251,415.1897888183594
1557414871.3201747,22301,421.03668212890625
1557414872.3116229,22351,418.4347839355469
1557414873.3139215,22401,425.80389404296875
1557414874.3043597,22451,422.8427429199219
1557414875.2933302,22501,418.87542724609375
1557414876.28957,22551,417.5058288574219
1557414877.2770345,22601,419.8660888671875
1557414878.2714152,22651,418.9381103515625
1557414879.2798567,22701,413.272705078125
1557414880.26183,22751,412.34283447265625
1557414881.2493014,22801,420.9090270996094
1557414882.2550986,22851,415.7066345214844
1557414883.2565913,22901,412.0997009277344
1557414884.244439,22951,413.4908447265625
1557414885.2459123,23001,407.4069519042969
1557414886.242524,23051,414.5552673339844
1557414887.2419884,23101,410.24578857421875
1557414888.2406964,23151,408.3685302734375
1557414889.2321756,23201,412.1671142578125
1557414890.2197917,23251,413.3067626953125
1557414891.2082338,23301,409.29461669921875
1557414892.1865792,23351,410.55157470703125
1557414893.169019,23401,408.1504821777344
1557414894.157222,23451,407.5445556640625
1557414895.1466753,23501,401.00146484375
1557414896.1485102,23551,405.09991455078125
1557414897.1569927,23601,399.75439453125
1557414898.140568,23651,404.08343505859375
1557414899.129002,23701,410.7874450683594
1557414900.117822,23751,405.030029296875
1557414901.1062531,23801,406.38330078125
1557414902.0870907,23851,402.38275146484375
1557414903.082577,23901,403.1972351074219
1557414904.069901,23951,403.3998718261719
1557414905.058336,24001,402.1823425292969
1557414906.0480788,24051,400.1823425292969
1557414907.0335188,24101,403.1844177246094
1557414908.0221174,24151,395.5152587890625
1557414909.0155756,24201,396.61529541015625
1557414910.0122519,24251,403.29156494140625
1557414910.999677,24301,398.86273193359375
1557414911.9870446,24351,394.895263671875
1557414913.000482,24401,400.87579345703125
1557414913.992503,24451,396.00921630859375
1557414915.0079436,24501,392.18792724609375
1557414916.012688,24551,404.0123291015625
1557414917.0661914,24601,398.9484558105469
1557414918.073782,24651,399.6590270996094
1557414919.0783026,24701,400.96002197265625
1557414920.0658717,24751,400.1646423339844
1557414921.0593286,24801,395.014892578125
1557414922.0573723,24851,395.89276123046875
1557414923.0527012,24901,393.11627197265625
1557414924.0457666,24951,396.5248718261719
1557414927.6490445,25001,390.06964111328125
1557414928.6414008,25051,394.4524841308594
1557414929.6378186,25101,389.15142822265625
1557414930.6289213,25151,390.08514404296875
1557414931.61149,25201,385.46697998046875
1557414932.6160126,25251,384.9688415527344
1557414933.6130247,25301,390.404296875
1557414934.6229959,25351,394.72161865234375
1557414935.6249628,25401,389.13909912109375
1557414936.6189337,25451,390.0901794433594
1557414937.6118896,25501,394.00543212890625
1557414938.6048594,25551,387.03350830078125
1557414939.6378286,25601,387.6240234375
1557414940.6587982,25651,385.65167236328125
1557414941.7007833,25701,387.93682861328125
1557414942.7557373,25751,388.8587646484375
1557414943.8017066,25801,381.4344482421875
1557414944.808696,25851,381.44451904296875
1557414945.8226678,25901,385.02044677734375
1557414946.841638,25951,381.64776611328125
1557414947.8335881,26001,379.9483337402344
1557414948.827575,26051,387.00701904296875
1557414949.814531,26101,386.1385498046875
1557414950.8155005,26151,381.19915771484375
1557414951.8524718,26201,383.87847900390625
1557414952.8764598,26251,379.17425537109375
1557414953.8974278,26301,380.4958190917969
1557414954.9093823,26351,380.1123046875
1557414955.901368,26401,377.8205261230469
1557414956.9313426,26451,388.470947265625
1557414957.9712913,26501,382.7254333496094
1557414958.992262,26551,382.76605224609375
1557414959.9882326,26601,380.8346862792969
1557414960.9832032,26651,377.1326599121094
1557414961.9691958,26701,372.54718017578125
1557414962.9691453,26751,375.1600341796875
1557414963.962116,26801,373.416748046875
1557414964.9461048,26851,376.5434265136719
1557414965.9320757,26901,379.613525390625
1557414966.9210486,26951,374.05352783203125
1557414967.9300003,27001,373.7234802246094
1557414968.9239867,27051,372.4347839355469
1557414969.916942,27101,378.0244140625
1557414970.9249127,27151,372.7073974609375
1557414971.9229035,27201,373.7157897949219
1557414972.9208555,27251,373.11798095703125
1557414973.9288404,27301,372.2012939453125
1557414974.920811,27351,369.68719482421875
1557414975.9197664,27401,367.4390563964844
1557414976.9317555,27451,373.05059814453125
1557414977.9297235,27501,370.29937744140625
1557414978.9226785,27551,369.66400146484375
1557414979.9236696,27601,370.91796875
1557414980.9206202,27651,364.2381286621094
1557414981.9125912,27701,364.9595642089844
1557414982.9045782,27751,366.87481689453125
1557414983.8945332,27801,362.174072265625
1557414984.8975227,27851,367.7445068359375
1557414985.8984947,27901,366.4987487792969
1557414986.9174602,27951,367.1766357421875
1557414987.9044318,28001,363.5297546386719
1557414988.901386,28051,364.2198181152344
1557414989.8973732,28101,367.2842712402344
1557414990.887329,28151,361.6680603027344
1557414991.8842995,28201,359.57855224609375
1557414992.8732784,28251,361.2476806640625
1557414993.857258,28301,365.53265380859375
1557414994.8482287,28351,366.13360595703125
1557414995.8322036,28401,362.3517761230469
1557414996.8231754,28451,359.9821472167969
1557414997.8151257,28501,360.4360046386719
1557414998.8241198,28551,362.07952880859375
1557414999.8130827,28601,359.0912780761719
1557415000.8100414,28651,361.3140563964844
1557415001.8000276,28701,359.21319580078125
1557415002.77898,28751,358.77734375
1557415003.769968,28801,356.8182373046875
1557415004.7679236,28851,353.5604248046875
1557415005.7688925,28901,357.74591064453125
1557415006.7898645,28951,358.5863037109375
1557415007.8068323,29001,357.001953125
1557415008.7978241,29051,357.4485778808594
1557415009.7967758,29101,355.0418701171875
1557415010.7857623,29151,353.4342956542969
1557415011.8127158,29201,348.2625732421875
1557415012.8276858,29251,357.7361755371094
1557415013.829657,29301,353.36468505859375
1557415014.8216436,29351,352.14093017578125
1557415015.8175986,29401,350.62884521484375
1557415016.8395693,29451,353.089599609375
1557415017.8445394,29501,352.37615966796875
1557415018.84051,29551,349.4286804199219
1557415019.848481,29601,352.79766845703125
1557415020.8624513,29651,347.72088623046875
1557415021.856422,29701,349.39031982421875
1557415022.8603923,29751,349.8470458984375
1557415023.875363,29801,347.8266296386719
1557415024.8903334,29851,352.1503601074219
1557415025.8993213,29901,346.8106384277344
1557415026.8882918,29951,348.11138916015625
1557415030.1534595,30001,346.7946472167969


==> img/tensorboard/p5_tr_acc.csv <==
Wall time,Step,Value
1557413848.9820418,1,0.1875
1557413863.1076438,51,0.21875
1557413876.5792322,101,0.21875
1557413890.1558568,151,0.234375
1557413903.6224566,201,0.2666015625
1557413916.8900697,251,0.2900390625
1557413930.4036736,301,0.3037109375
1557413943.7502682,351,0.3369140625
1557413957.0988758,401,0.3642578125
1557413970.7734916,451,0.361328125
1557413984.2470975,501,0.359375
1557413997.6376898,551,0.4091796875
1557414011.0213132,601,0.44140625
1557414024.4519207,651,0.45703125
1557414037.820529,701,0.498046875
1557414051.135126,751,0.5146484375
1557414064.510749,801,0.5380859375
1557414077.8963585,851,0.53515625
1557414092.1712778,901,0.5703125
1557414106.2108667,951,0.5810546875
1557414120.7044442,1001,0.59375
1557414134.341044,1051,0.60546875
1557414147.7936506,1101,0.634765625
1557414161.13126,1151,0.6650390625
1557414174.4788706,1201,0.6328125
1557414188.1154704,1251,0.6689453125
1557414201.817069,1301,0.6806640625
1557414215.496668,1351,0.708984375
1557414229.451277,1401,0.7119140625
1557414243.32287,1451,0.7373046875
1557414256.6034672,1501,0.7275390625
1557414270.141086,1551,0.748046875
1557414283.6626732,1601,0.7666015625
1557414297.0912983,1651,0.755859375
1557414310.3829083,1701,0.796875
1557414323.65552,1751,0.7685546875
1557414337.0270102,1801,0.7646484375
1557414350.7616081,1851,0.796875
1557414364.3242102,1901,0.787109375
1557414377.760833,1951,0.8349609375
1557414391.0124302,2001,0.8193359375
1557414404.4260564,2051,0.8388671875
1557414418.1646519,2101,0.83203125
1557414431.9072526,2151,0.837890625
1557414445.418837,2201,0.853515625
1557414454.0306013,2251,0.8642578125
1557414455.0385714,2301,0.8671875
1557414456.0275264,2351,0.861328125
1557414457.0215127,2401,0.853515625
1557414458.024468,2451,0.8505859375
1557414459.0104392,2501,0.8642578125
1557414460.0124338,2551,0.8671875
1557414461.0184023,2601,0.8857421875
1557414462.015357,2651,0.8935546875
1557414463.0433261,2701,0.8994140625
1557414464.1233058,2751,0.8916015625
1557414465.2542553,2801,0.912109375
1557414466.2802446,2851,0.9013671875
1557414467.2761962,2901,0.912109375
1557414468.2641678,2951,0.904296875
1557414469.251555,3001,0.919921875
1557414470.25151,3051,0.904296875
1557414471.2344813,3101,0.9130859375
1557414472.2304688,3151,0.9228515625
1557414473.2264233,3201,0.916015625
1557414474.221394,3251,0.9189453125
1557414475.2153654,3301,0.9306640625
1557414476.2674875,3351,0.931640625
1557414477.2904782,3401,0.9306640625
1557414478.2824628,3451,0.953125
1557414479.310438,3501,0.9287109375
1557414480.3103886,3551,0.947265625
1557414481.3293867,3601,0.939453125
1557414482.338727,3651,0.931640625
1557414483.3376968,3701,0.9658203125
1557414484.3576655,3751,0.943359375
1557414485.365621,3801,0.9443359375
1557414486.3765924,3851,0.9482421875
1557414487.3775618,3901,0.9501953125
1557414488.392551,3951,0.966796875
1557414489.3825026,4001,0.9619140625
1557414490.3714898,4051,0.9599609375
1557414491.3674624,4101,0.9501953125
1557414492.3524156,4151,0.9580078125
1557414493.349387,4201,0.958984375
1557414494.3573744,4251,0.951171875
1557414495.362345,4301,0.96484375
1557414496.364314,4351,0.9580078125
1557414497.3582892,4401,0.9541015625
1557414498.34326,4451,0.9755859375
1557414499.3612266,4501,0.970703125
1557414500.358182,4551,0.9697265625
1557414501.3521526,4601,0.9609375
1557414502.338141,4651,0.970703125
1557414503.3330946,4701,0.9677734375
1557414504.3190658,4751,0.9677734375
1557414505.317036,4801,0.974609375
1557414506.352007,4851,0.9677734375
1557414507.3579974,4901,0.9755859375
1557414508.3589473,4951,0.9736328125
1557414511.8962543,5001,0.9775390625
1557414512.9062088,5051,0.9755859375
1557414513.9042022,5101,0.98828125
1557414514.8971663,5151,0.9814453125
1557414515.9121368,5201,0.97265625
1557414516.9451065,5251,0.9814453125
1557414518.0240607,5301,0.9716796875
1557414519.0770302,5351,0.9716796875
1557414520.1289978,5401,0.984375
1557414521.172967,5451,0.9775390625
1557414522.215953,5501,0.9775390625
1557414523.2389226,5551,0.978515625
1557414524.285895,5601,0.9755859375
1557414525.3928638,5651,0.9765625
1557414526.4078295,5701,0.9794921875
1557414527.404805,5751,0.984375
1557414528.419774,5801,0.984375
1557414529.4287252,5851,0.9892578125
1557414530.4266958,5901,0.9736328125
1557414531.451668,5951,0.9794921875
1557414532.4576366,6001,0.9814453125
1557414533.4606276,6051,0.9794921875
1557414534.4945974,6101,0.978515625
1557414535.5115473,6151,0.98046875
1557414536.6065326,6201,0.9765625
1557414537.631501,6251,0.9794921875
1557414538.6714742,6301,0.9833984375
1557414539.6924407,6351,0.9853515625
1557414540.7363954,6401,0.9833984375
1557414541.7653642,6451,0.984375
1557414542.7863517,6501,0.9794921875
1557414543.8113055,6551,0.98046875
1557414544.8232756,6601,0.984375
1557414545.861245,6651,0.98046875
1557414546.8722153,6701,0.9775390625
1557414547.8852065,6751,0.9814453125
1557414548.903171,6801,0.9755859375
1557414549.9051263,6851,0.9716796875
1557414550.890113,6901,0.98046875
1557414551.876085,6951,0.986328125
1557414552.8760548,7001,0.9873046875
1557414553.8600278,7051,0.984375
1557414554.8450005,7101,0.9853515625
1557414555.8369522,7151,0.984375
1557414556.8199408,7201,0.9853515625
1557414557.8058953,7251,0.9873046875
1557414558.8028865,7301,0.98046875
1557414559.789856,7351,0.9892578125
1557414560.7858078,7401,0.9794921875
1557414561.7847946,7451,0.9814453125
1557414562.7687514,7501,0.984375
1557414563.7627363,7551,0.9873046875
1557414564.7626913,7601,0.9853515625
1557414565.7476816,7651,0.9853515625
1557414566.8179972,7701,0.982421875
1557414567.827967,7751,0.978515625
1557414568.8339577,7801,0.986328125
1557414569.930921,7851,0.982421875
1557414570.9588747,7901,0.990234375
1557414572.0128443,7951,0.978515625
1557414573.0728292,8001,0.978515625
1557414574.1447995,8051,0.9912109375
1557414575.1817675,8101,0.9833984375
1557414576.2027376,8151,0.984375
1557414577.31769,8201,0.98828125
1557414578.3946579,8251,0.986328125
1557414579.4106274,8301,0.9873046875
1557414580.4485993,8351,0.9921875
1557414581.4525685,8401,0.9814453125
1557414582.4605384,8451,0.990234375
1557414583.5105078,8501,0.978515625
1557414584.5314968,8551,0.9794921875
1557414585.54745,8601,0.982421875
1557414586.5774176,8651,0.98828125
1557414587.596388,8701,0.9814453125
1557414588.6143584,8751,0.9814453125
1557414589.6183295,8801,0.9873046875
1557414590.638301,8851,0.986328125
1557414591.6352708,8901,0.9921875
1557414592.649256,8951,0.986328125
1557414593.6542106,9001,0.982421875
1557414594.6681826,9051,0.986328125
1557414595.6811717,9101,0.9853515625
1557414596.7331219,9151,0.9892578125
1557414597.7540915,9201,0.9912109375
1557414598.790078,9251,0.9921875
1557414599.8130305,9301,0.98828125
1557414600.8779995,9351,0.990234375
1557414601.8769872,9401,0.9873046875
1557414602.863957,9451,0.98828125
1557414603.8519132,9501,0.98828125
1557414604.8578832,9551,0.9912109375
1557414605.8438547,9601,0.9833984375
1557414606.8248415,9651,0.984375
1557414607.8227966,9701,0.9892578125
1557414608.816784,9751,0.9931640625
1557414609.8127549,9801,0.9853515625
1557414610.806726,9851,0.9892578125
1557414611.8076952,9901,0.9873046875
1557414612.8016508,9951,0.9873046875
1557414616.171632,10001,0.9912109375
1557414617.1686034,10051,0.9814453125
1557414618.1685896,10101,0.9833984375
1557414619.2675426,10151,0.9873046875
1557414620.3405094,10201,0.9912109375
1557414621.4004962,10251,0.9921875
1557414622.4624472,10301,0.994140625
1557414623.5104182,10351,0.9931640625
1557414624.5703871,10401,0.9912109375
1557414625.6013572,10451,0.98046875
1557414626.710323,10501,0.9912109375
1557414627.8512912,10551,0.982421875
1557414628.8772595,10601,0.9912109375
1557414629.8882473,10651,0.9873046875
1557414630.9101999,10701,0.982421875
1557414631.9511864,10751,0.9833984375
1557414632.947142,10801,0.98828125
1557414633.9581108,10851,0.9833984375
1557414634.9950967,10901,0.9892578125
1557414636.0010524,10951,0.98828125
1557414637.0130415,11001,0.9814453125
1557414638.0429916,11051,0.9892578125
1557414639.1009605,11101,0.9931640625
1557414640.100931,11151,0.9833984375
1557414641.1339011,11201,0.9873046875
1557414642.1428733,11251,0.9912109375
1557414643.1598434,11301,0.986328125
1557414644.1918132,11351,0.98828125
1557414645.2067835,11401,0.986328125
1557414646.234769,11451,0.990234375
1557414647.2897224,11501,0.9873046875
1557414648.3467107,11551,0.98828125
1557414649.3896592,11601,0.984375
1557414650.4396458,11651,0.994140625
1557414651.4875982,11701,0.98828125
1557414652.516568,11751,0.98828125
1557414653.5585377,11801,0.9853515625
1557414654.6385057,11851,0.9921875
1557414655.6714776,11901,0.98828125
1557414656.7554445,11951,0.98828125
1557414657.7794135,12001,0.994140625
1557414658.8253837,12051,0.9921875
1557414659.8953729,12101,0.990234375
1557414660.9163225,12151,0.9892578125
1557414661.949292,12201,0.9892578125
1557414662.9682627,12251,0.9892578125
1557414663.9882317,12301,0.9873046875
1557414665.0072036,12351,0.984375
1557414666.0271885,12401,0.9853515625
1557414667.0601428,12451,0.990234375
1557414668.075112,12501,0.9873046875
1557414669.0841007,12551,0.9892578125
1557414670.0870738,12601,0.9892578125
1557414671.124039,12651,0.984375
1557414672.128011,12701,0.98828125
1557414673.1399815,12751,0.9892578125
1557414674.1479344,12801,0.9921875
1557414675.1509058,12851,0.9853515625
1557414676.1508925,12901,0.9931640625
1557414677.183846,12951,0.9931640625
1557414678.2208161,13001,0.98828125
1557414679.244786,13051,0.98046875
1557414680.244757,13101,0.99609375
1557414681.2377272,13151,0.990234375
1557414682.224699,13201,0.9912109375
1557414683.20767,13251,0.994140625
1557414684.2066402,13301,0.994140625
1557414685.205628,13351,0.9873046875
1557414686.209599,13401,0.9921875
1557414687.2395716,13451,0.986328125
1557414688.2455227,13501,0.986328125
1557414689.254493,13551,0.9912109375
1557414690.287464,13601,0.9951171875
1557414691.30045,13651,0.9921875
1557414692.3154087,13701,0.9912109375
1557414693.3363817,13751,0.9931640625
1557414694.3428032,13801,0.9892578125
1557414695.3437734,13851,0.9921875
1557414696.3837268,13901,0.9892578125
1557414697.3836982,13951,0.9892578125
1557414698.3706686,14001,0.9951171875
1557414699.3816392,14051,0.9873046875
1557414700.4121416,14101,0.98828125
1557414701.3990955,14151,0.990234375
1557414702.4040818,14201,0.9892578125
1557414703.4110522,14251,0.9921875
1557414704.437024,14301,0.982421875
1557414705.445996,14351,0.99609375
1557414706.4359486,14401,0.9912109375
1557414707.4269342,14451,0.9912109375
1557414708.4269068,14501,0.982421875
1557414709.4218612,14551,0.9892578125
1557414710.4078481,14601,0.986328125
1557414711.4108028,14651,0.990234375
1557414712.3927734,14701,0.9921875
1557414713.382762,14751,0.994140625
1557414714.394732,14801,0.9892578125
1557414715.3897023,14851,0.9912109375
1557414716.3896563,14901,0.9921875
1557414717.3986437,14951,0.982421875
1557414720.8832502,15001,0.9912109375
1557414721.9742348,15051,0.9921875
1557414723.059187,15101,0.98828125
1557414724.1141727,15151,0.9912109375
1557414725.1711419,15201,0.98828125
1557414726.2350955,15251,0.9853515625
1557414727.361061,15301,0.994140625
1557414728.4040303,15351,0.990234375
1557414729.433003,15401,0.9912109375
1557414730.4499876,15451,0.982421875
1557414731.457958,15501,0.9873046875
1557414732.4639132,15551,0.990234375
1557414733.4618824,15601,0.9931640625
1557414734.4738734,15651,0.9951171875
1557414735.5258222,15701,0.98828125
1557414736.5927913,15751,0.9921875
1557414737.620762,15801,0.984375
1557414738.666747,15851,0.9970703125
1557414739.6857183,15901,0.98828125
1557414740.7166872,15951,0.994140625
1557414741.7676406,16001,0.9912109375
1557414742.7916093,16051,0.9931640625
1557414743.8255792,16101,0.994140625
1557414744.8887606,16151,0.994140625
1557414745.9457285,16201,0.994140625
1557414747.0276983,16251,0.994140625
1557414748.088651,16301,0.9892578125
1557414749.1046195,16351,0.9892578125
1557414750.1466064,16401,0.990234375
1557414751.2145576,16451,0.9912109375
1557414752.2185304,16501,0.990234375
1557414753.231519,16551,0.9892578125
1557414754.2744691,16601,0.990234375
1557414755.2824545,16651,0.9921875
1557414756.280545,16701,0.990234375
1557414757.2845306,16751,0.9892578125
1557414758.2750652,16801,0.9951171875
1557414759.2700348,16851,0.9892578125
1557414760.2700107,16901,0.9931640625
1557414761.2669816,16951,0.9931640625
1557414762.2589512,17001,0.994140625
1557414763.305921,17051,0.9951171875
1557414764.3558712,17101,0.9912109375
1557414765.42184,17151,0.98828125
1557414766.4389012,17201,0.9931640625
1557414767.442292,17251,0.9921875
1557414768.4512584,17301,0.9931640625
1557414769.5622253,17351,0.9853515625
1557414770.5602012,17401,0.994140625
1557414771.5521677,17451,0.9921875
1557414772.568139,17501,0.990234375
1557414773.70309,17551,0.9951171875
1557414774.7521675,17601,0.98828125
1557414775.7601378,17651,0.990234375
1557414776.8061063,17701,0.990234375
1557414777.801081,17751,0.998046875
1557414778.80405,17801,0.9931640625
1557414779.8060195,17851,0.99609375
1557414780.7959895,17901,0.9970703125
1557414781.8019617,17951,0.99609375
1557414782.818942,18001,0.9931640625
1557414783.8099012,18051,0.9931640625
1557414784.8198557,18101,0.998046875
1557414785.814828,18151,0.9892578125
1557414786.8148134,18201,0.98828125
1557414787.8127916,18251,0.994140625
1557414788.799756,18301,0.9912109375
1557414789.792726,18351,0.9931640625
1557414790.7886972,18401,0.9921875
1557414791.7866693,18451,0.994140625
1557414792.8006222,18501,0.9892578125
1557414793.850608,18551,0.9951171875
1557414794.8515792,18601,0.990234375
1557414795.8375528,18651,0.9951171875
1557414796.8345246,18701,0.9921875
1557414797.8194914,18751,0.9892578125
1557414798.8084643,18801,0.9931640625
1557414799.8074179,18851,0.9931640625
1557414800.7993886,18901,0.994140625
1557414801.7923594,18951,0.990234375
1557414802.7823315,19001,0.994140625
1557414803.7863176,19051,0.98828125
1557414804.7762887,19101,0.99609375
1557414805.8122597,19151,0.9921875
1557414806.8432314,19201,0.9912109375
1557414807.8811972,19251,0.9951171875
1557414808.8791692,19301,0.99609375
1557414809.8721402,19351,0.9912109375
1557414810.868111,19401,0.99609375
1557414811.873081,19451,0.9970703125
1557414812.8600538,19501,0.9931640625
1557414813.850022,19551,0.990234375
1557414814.8519976,19601,0.9912109375
1557414815.8449676,19651,0.9951171875
1557414816.8409197,19701,0.994140625
1557414817.8391306,19751,0.9912109375
1557414818.8280978,19801,0.9912109375
1557414819.821073,19851,0.9990234375
1557414820.8220234,19901,0.994140625
1557414821.834016,19951,0.9921875
1557414825.4776971,20001,0.99609375
1557414826.4741695,20051,0.9951171875
1557414827.4760318,20101,0.990234375
1557414828.461494,20151,0.9931640625
1557414829.4454052,20201,0.9931640625
1557414830.439844,20251,0.994140625
1557414831.4212234,20301,0.994140625
1557414832.4066396,20351,0.998046875
1557414833.3961692,20401,0.99609375
1557414834.3806686,20451,0.99609375
1557414835.3708413,20501,0.99609375
1557414836.389271,20551,0.9951171875
1557414837.3776932,20601,0.9951171875
1557414838.389186,20651,0.994140625
1557414839.4020498,20701,0.9951171875
1557414840.394474,20751,0.9931640625
1557414841.3822675,20801,0.9931640625
1557414842.375711,20851,0.9970703125
1557414843.361751,20901,0.994140625
1557414844.3502054,20951,1.0
1557414845.3415248,21001,0.9912109375
1557414846.3339658,21051,0.9912109375
1557414847.321642,21101,0.9951171875
1557414848.3290799,21151,0.9921875
1557414849.3168,21201,0.994140625
1557414850.3052511,21251,0.9970703125
1557414851.3120167,21301,0.9912109375
1557414852.3004606,21351,0.9921875
1557414853.2938974,21401,0.994140625
1557414854.2883315,21451,0.994140625
1557414855.272926,21501,0.994140625
1557414856.2703671,21551,0.9951171875
1557414857.2581847,21601,0.9931640625
1557414858.2686262,21651,0.9892578125
1557414859.2685504,21701,0.994140625
1557414860.2840245,21751,0.994140625
1557414861.2819138,21801,0.9921875
1557414862.2723742,21851,0.9951171875
1557414863.272249,21901,0.9990234375
1557414864.2836945,21951,0.9921875
1557414865.2783499,22001,0.9951171875
1557414866.3048093,22051,0.994140625
1557414867.3254926,22101,0.9970703125
1557414868.314929,22151,0.99609375
1557414869.314969,22201,0.9951171875
1557414870.3224788,22251,0.9931640625
1557414871.3201747,22301,0.9912109375
1557414872.3116229,22351,0.9892578125
1557414873.3139215,22401,0.9921875
1557414874.3043597,22451,0.998046875
1557414875.2933302,22501,0.99609375
1557414876.28957,22551,0.990234375
1557414877.2770345,22601,0.998046875
1557414878.2714152,22651,0.9990234375
1557414879.2798567,22701,0.994140625
1557414880.26183,22751,0.9951171875
1557414881.2493014,22801,0.994140625
1557414882.2550986,22851,0.994140625
1557414883.2565913,22901,0.9931640625
1557414884.244439,22951,0.9951171875
1557414885.2459123,23001,0.99609375
1557414886.242524,23051,0.9931640625
1557414887.2419884,23101,0.9931640625
1557414888.2406964,23151,0.99609375
1557414889.2321756,23201,0.9921875
1557414890.2197917,23251,0.99609375
1557414891.2082338,23301,0.9931640625
1557414892.1865792,23351,0.994140625
1557414893.169019,23401,0.990234375
1557414894.157222,23451,0.9970703125
1557414895.1466753,23501,0.9970703125
1557414896.1485102,23551,0.99609375
1557414897.1569927,23601,0.9951171875
1557414898.140568,23651,1.0
1557414899.129002,23701,0.9912109375
1557414900.117822,23751,0.9970703125
1557414901.1062531,23801,0.9951171875
1557414902.0870907,23851,0.99609375
1557414903.082577,23901,0.994140625
1557414904.069901,23951,0.994140625
1557414905.058336,24001,0.9951171875
1557414906.0480788,24051,0.998046875
1557414907.0335188,24101,0.994140625
1557414908.0221174,24151,0.994140625
1557414909.0155756,24201,0.9931640625
1557414910.0122519,24251,0.9931640625
1557414910.999677,24301,0.9970703125
1557414911.9870446,24351,0.9951171875
1557414913.000482,24401,0.99609375
1557414913.992503,24451,0.9931640625
1557414915.0079436,24501,0.9931640625
1557414916.012688,24551,0.9970703125
1557414917.0661914,24601,0.994140625
1557414918.073782,24651,0.998046875
1557414919.0783026,24701,0.994140625
1557414920.0658717,24751,0.9970703125
1557414921.0593286,24801,0.9990234375
1557414922.0573723,24851,0.994140625
1557414923.0527012,24901,0.9970703125
1557414924.0457666,24951,0.994140625
1557414927.6490445,25001,0.9970703125
1557414928.6414008,25051,0.9951171875
1557414929.6378186,25101,0.99609375
1557414930.6289213,25151,0.99609375
1557414931.61149,25201,0.994140625
1557414932.6160126,25251,0.994140625
1557414933.6130247,25301,0.9921875
1557414934.6229959,25351,0.9931640625
1557414935.6249628,25401,0.998046875
1557414936.6189337,25451,0.99609375
1557414937.6118896,25501,0.9921875
1557414938.6048594,25551,0.994140625
1557414939.6378286,25601,0.9921875
1557414940.6587982,25651,0.9970703125
1557414941.7007833,25701,0.99609375
1557414942.7557373,25751,0.9853515625
1557414943.8017066,25801,0.9951171875
1557414944.808696,25851,0.9990234375
1557414945.8226678,25901,0.9931640625
1557414946.841638,25951,0.99609375
1557414947.8335881,26001,0.9951171875
1557414948.827575,26051,0.99609375
1557414949.814531,26101,0.9951171875
1557414950.8155005,26151,0.9970703125
1557414951.8524718,26201,0.9951171875
1557414952.8764598,26251,0.9921875
1557414953.8974278,26301,0.99609375
1557414954.9093823,26351,0.990234375
1557414955.901368,26401,0.9951171875
1557414956.9313426,26451,0.9970703125
1557414957.9712913,26501,0.9990234375
1557414958.992262,26551,0.998046875
1557414959.9882326,26601,0.994140625
1557414960.9832032,26651,0.9970703125
1557414961.9691958,26701,0.998046875
1557414962.9691453,26751,0.994140625
1557414963.962116,26801,0.994140625
1557414964.9461048,26851,0.9970703125
1557414965.9320757,26901,0.9970703125
1557414966.9210486,26951,0.9951171875
1557414967.9300003,27001,0.9921875
1557414968.9239867,27051,0.9990234375
1557414969.916942,27101,1.0
1557414970.9249127,27151,1.0
1557414971.9229035,27201,0.9951171875
1557414972.9208555,27251,0.998046875
1557414973.9288404,27301,0.9931640625
1557414974.920811,27351,0.9970703125
1557414975.9197664,27401,0.99609375
1557414976.9317555,27451,0.994140625
1557414977.9297235,27501,0.99609375
1557414978.9226785,27551,0.99609375
1557414979.9236696,27601,0.9951171875
1557414980.9206202,27651,0.9951171875
1557414981.9125912,27701,0.9970703125
1557414982.9045782,27751,0.998046875
1557414983.8945332,27801,0.9970703125
1557414984.8975227,27851,0.9873046875
1557414985.8984947,27901,0.9921875
1557414986.9174602,27951,0.998046875
1557414987.9044318,28001,0.998046875
1557414988.901386,28051,0.994140625
1557414989.8973732,28101,0.99609375
1557414990.887329,28151,0.9951171875
1557414991.8842995,28201,0.994140625
1557414992.8732784,28251,0.99609375
1557414993.857258,28301,0.9951171875
1557414994.8482287,28351,0.994140625
1557414995.8322036,28401,0.9951171875
1557414996.8231754,28451,0.9921875
1557414997.8151257,28501,0.9951171875
1557414998.8241198,28551,0.9951171875
1557414999.8130827,28601,0.99609375
1557415000.8100414,28651,0.99609375
1557415001.8000276,28701,0.99609375
1557415002.77898,28751,0.9951171875
1557415003.769968,28801,0.994140625
1557415004.7679236,28851,0.9931640625
1557415005.7688925,28901,0.9951171875
1557415006.7898645,28951,0.9970703125
1557415007.8068323,29001,0.99609375
1557415008.7978241,29051,0.9970703125
1557415009.7967758,29101,0.99609375
1557415010.7857623,29151,0.99609375
1557415011.8127158,29201,0.9931640625
1557415012.8276858,29251,0.9951171875
1557415013.829657,29301,0.99609375
1557415014.8216436,29351,0.9990234375
1557415015.8175986,29401,0.9970703125
1557415016.8395693,29451,0.9990234375
1557415017.8445394,29501,0.9970703125
1557415018.84051,29551,0.9951171875
1557415019.848481,29601,0.9921875
1557415020.8624513,29651,0.9990234375
1557415021.856422,29701,0.998046875
1557415022.8603923,29751,0.9970703125
1557415023.875363,29801,0.9892578125
1557415024.8903334,29851,0.998046875
1557415025.8993213,29901,0.99609375
1557415026.8882918,29951,0.9970703125
1557415030.1534595,30001,0.998046875


==> img/tensorboard/p5_tr_rloss.csv <==
Wall time,Step,Value
1557413848.9820418,1,2629.32275390625
1557413863.1076438,51,2554.789306640625
1557413876.5792322,101,2568.09326171875
1557413890.1558568,151,2505.9697265625
1557413903.6224566,201,2480.417724609375
1557413916.8900697,251,2473.542724609375
1557413930.4036736,301,2462.8310546875
1557413943.7502682,351,2379.202880859375
1557413957.0988758,401,2370.411865234375
1557413970.7734916,451,2331.7939453125
1557413984.2470975,501,2336.672607421875
1557413997.6376898,551,2330.48193359375
1557414011.0213132,601,2301.07177734375
1557414024.4519207,651,2281.536376953125
1557414037.820529,701,2344.51953125
1557414051.135126,751,2266.734375
1557414064.510749,801,2235.351806640625
1557414077.8963585,851,2249.362060546875
1557414092.1712778,901,2259.59716796875
1557414106.2108667,951,2246.661376953125
1557414120.7044442,1001,2239.551513671875
1557414134.341044,1051,2316.01708984375
1557414147.7936506,1101,2190.7646484375
1557414161.13126,1151,2241.694091796875
1557414174.4788706,1201,2255.7861328125
1557414188.1154704,1251,2239.609375
1557414201.817069,1301,2269.435791015625
1557414215.496668,1351,2277.375732421875
1557414229.451277,1401,2325.47216796875
1557414243.32287,1451,2213.713134765625
1557414256.6034672,1501,2252.59814453125
1557414270.141086,1551,2225.84130859375
1557414283.6626732,1601,2149.8974609375
1557414297.0912983,1651,2184.759033203125
1557414310.3829083,1701,2204.99755859375
1557414323.65552,1751,2197.86328125
1557414337.0270102,1801,2210.064697265625
1557414350.7616081,1851,2099.2783203125
1557414364.3242102,1901,2202.44873046875
1557414377.760833,1951,2171.821533203125
1557414391.0124302,2001,2145.8828125
1557414404.4260564,2051,2188.890625
1557414418.1646519,2101,2199.200439453125
1557414431.9072526,2151,2164.94677734375
1557414445.418837,2201,2151.62841796875
1557414454.0306013,2251,2170.484130859375
1557414455.0385714,2301,2155.01611328125
1557414456.0275264,2351,2086.05517578125
1557414457.0215127,2401,2141.774169921875
1557414458.024468,2451,2158.1259765625
1557414459.0104392,2501,2139.50830078125
1557414460.0124338,2551,2170.871337890625
1557414461.0184023,2601,2153.1962890625
1557414462.015357,2651,2100.47412109375
1557414463.0433261,2701,2104.062255859375
1557414464.1233058,2751,2120.984375
1557414465.2542553,2801,2106.8466796875
1557414466.2802446,2851,2087.91455078125
1557414467.2761962,2901,2167.07275390625
1557414468.2641678,2951,2143.443359375
1557414469.251555,3001,2148.891845703125
1557414470.25151,3051,2067.42333984375
1557414471.2344813,3101,2120.166015625
1557414472.2304688,3151,2093.93798828125
1557414473.2264233,3201,2149.24755859375
1557414474.221394,3251,2069.361572265625
1557414475.2153654,3301,2081.453125
1557414476.2674875,3351,2192.9091796875
1557414477.2904782,3401,2136.469970703125
1557414478.2824628,3451,2080.687744140625
1557414479.310438,3501,2079.35205078125
1557414480.3103886,3551,2067.58642578125
1557414481.3293867,3601,2052.09033203125
1557414482.338727,3651,2108.8388671875
1557414483.3376968,3701,2028.059814453125
1557414484.3576655,3751,2058.4267578125
1557414485.365621,3801,2042.924072265625
1557414486.3765924,3851,2058.04296875
1557414487.3775618,3901,2015.4420166015625
1557414488.392551,3951,2102.929931640625
1557414489.3825026,4001,2074.417724609375
1557414490.3714898,4051,2012.975341796875
1557414491.3674624,4101,1971.43212890625
1557414492.3524156,4151,2080.4873046875
1557414493.349387,4201,2001.79345703125
1557414494.3573744,4251,2024.740478515625
1557414495.362345,4301,2047.971923828125
1557414496.364314,4351,2001.6519775390625
1557414497.3582892,4401,2073.00244140625
1557414498.34326,4451,2043.58984375
1557414499.3612266,4501,1993.30712890625
1557414500.358182,4551,1993.449951171875
1557414501.3521526,4601,2082.96484375
1557414502.338141,4651,1995.7109375
1557414503.3330946,4701,2016.3463134765625
1557414504.3190658,4751,1997.35888671875
1557414505.317036,4801,1994.4757080078125
1557414506.352007,4851,2024.942138671875
1557414507.3579974,4901,1973.1339111328125
1557414508.3589473,4951,1922.2987060546875
1557414511.8962543,5001,1995.6390380859375
1557414512.9062088,5051,1957.6134033203125
1557414513.9042022,5101,1941.7723388671875
1557414514.8971663,5151,1990.57763671875
1557414515.9121368,5201,1997.1790771484375
1557414516.9451065,5251,1982.038330078125
1557414518.0240607,5301,1991.1539306640625
1557414519.0770302,5351,1972.242431640625
1557414520.1289978,5401,1965.1331787109375
1557414521.172967,5451,1938.640380859375
1557414522.215953,5501,1925.39111328125
1557414523.2389226,5551,1900.2003173828125
1557414524.285895,5601,1955.3055419921875
1557414525.3928638,5651,2041.1968994140625
1557414526.4078295,5701,1971.21240234375
1557414527.404805,5751,1922.9473876953125
1557414528.419774,5801,2007.6048583984375
1557414529.4287252,5851,1976.955810546875
1557414530.4266958,5901,1881.54296875
1557414531.451668,5951,1873.249755859375
1557414532.4576366,6001,1899.9298095703125
1557414533.4606276,6051,1924.434814453125
1557414534.4945974,6101,1939.222900390625
1557414535.5115473,6151,1941.7757568359375
1557414536.6065326,6201,1922.1710205078125
1557414537.631501,6251,1874.557373046875
1557414538.6714742,6301,1921.6292724609375
1557414539.6924407,6351,1920.581298828125
1557414540.7363954,6401,1859.8564453125
1557414541.7653642,6451,1820.515380859375
1557414542.7863517,6501,1942.355224609375
1557414543.8113055,6551,1909.6171875
1557414544.8232756,6601,1917.828857421875
1557414545.861245,6651,1938.74951171875
1557414546.8722153,6701,1847.725830078125
1557414547.8852065,6751,1906.67626953125
1557414548.903171,6801,1880.0904541015625
1557414549.9051263,6851,1920.0145263671875
1557414550.890113,6901,1873.33447265625
1557414551.876085,6951,1904.80029296875
1557414552.8760548,7001,1857.8109130859375
1557414553.8600278,7051,1873.092529296875
1557414554.8450005,7101,1864.878662109375
1557414555.8369522,7151,1820.374267578125
1557414556.8199408,7201,1808.5467529296875
1557414557.8058953,7251,1871.8599853515625
1557414558.8028865,7301,1863.07666015625
1557414559.789856,7351,1866.16845703125
1557414560.7858078,7401,1803.709228515625
1557414561.7847946,7451,1822.933349609375
1557414562.7687514,7501,1881.3193359375
1557414563.7627363,7551,1805.1431884765625
1557414564.7626913,7601,1803.0118408203125
1557414565.7476816,7651,1878.621826171875
1557414566.8179972,7701,1840.199462890625
1557414567.827967,7751,1842.78369140625
1557414568.8339577,7801,1855.5166015625
1557414569.930921,7851,1838.707763671875
1557414570.9588747,7901,1876.518310546875
1557414572.0128443,7951,1799.449462890625
1557414573.0728292,8001,1843.160888671875
1557414574.1447995,8051,1911.65673828125
1557414575.1817675,8101,1901.131103515625
1557414576.2027376,8151,1786.0281982421875
1557414577.31769,8201,1742.52587890625
1557414578.3946579,8251,1798.1937255859375
1557414579.4106274,8301,1798.6265869140625
1557414580.4485993,8351,1763.279052734375
1557414581.4525685,8401,1825.902587890625
1557414582.4605384,8451,1814.5301513671875
1557414583.5105078,8501,1769.6728515625
1557414584.5314968,8551,1828.1123046875
1557414585.54745,8601,1821.669921875
1557414586.5774176,8651,1759.881103515625
1557414587.596388,8701,1830.579833984375
1557414588.6143584,8751,1775.7374267578125
1557414589.6183295,8801,1818.9395751953125
1557414590.638301,8851,1804.6942138671875
1557414591.6352708,8901,1810.20361328125
1557414592.649256,8951,1752.9776611328125
1557414593.6542106,9001,1754.75927734375
1557414594.6681826,9051,1783.0296630859375
1557414595.6811717,9101,1802.543212890625
1557414596.7331219,9151,1754.1265869140625
1557414597.7540915,9201,1778.4775390625
1557414598.790078,9251,1778.9169921875
1557414599.8130305,9301,1684.9261474609375
1557414600.8779995,9351,1722.1612548828125
1557414601.8769872,9401,1732.3970947265625
1557414602.863957,9451,1717.4381103515625
1557414603.8519132,9501,1741.0113525390625
1557414604.8578832,9551,1781.620361328125
1557414605.8438547,9601,1776.3145751953125
1557414606.8248415,9651,1702.79638671875
1557414607.8227966,9701,1697.974365234375
1557414608.816784,9751,1728.59912109375
1557414609.8127549,9801,1740.59912109375
1557414610.806726,9851,1774.673583984375
1557414611.8076952,9901,1684.346923828125
1557414612.8016508,9951,1765.500732421875
1557414616.171632,10001,1685.9256591796875
1557414617.1686034,10051,1748.0003662109375
1557414618.1685896,10101,1840.3251953125
1557414619.2675426,10151,1693.1312255859375
1557414620.3405094,10201,1684.5224609375
1557414621.4004962,10251,1646.53076171875
1557414622.4624472,10301,1747.5955810546875
1557414623.5104182,10351,1728.0704345703125
1557414624.5703871,10401,1717.1778564453125
1557414625.6013572,10451,1709.9793701171875
1557414626.710323,10501,1710.1539306640625
1557414627.8512912,10551,1698.251220703125
1557414628.8772595,10601,1729.42919921875
1557414629.8882473,10651,1721.147216796875
1557414630.9101999,10701,1731.1614990234375
1557414631.9511864,10751,1708.9273681640625
1557414632.947142,10801,1693.649169921875
1557414633.9581108,10851,1675.6181640625
1557414634.9950967,10901,1708.1956787109375
1557414636.0010524,10951,1669.049072265625
1557414637.0130415,11001,1660.563720703125
1557414638.0429916,11051,1708.7484130859375
1557414639.1009605,11101,1645.848388671875
1557414640.100931,11151,1677.910400390625
1557414641.1339011,11201,1620.114013671875
1557414642.1428733,11251,1686.0677490234375
1557414643.1598434,11301,1646.8663330078125
1557414644.1918132,11351,1635.4202880859375
1557414645.2067835,11401,1573.7835693359375
1557414646.234769,11451,1666.039306640625
1557414647.2897224,11501,1642.153076171875
1557414648.3467107,11551,1643.1075439453125
1557414649.3896592,11601,1604.52099609375
1557414650.4396458,11651,1662.90478515625
1557414651.4875982,11701,1670.5074462890625
1557414652.516568,11751,1606.974609375
1557414653.5585377,11801,1649.6378173828125
1557414654.6385057,11851,1567.6103515625
1557414655.6714776,11901,1602.9986572265625
1557414656.7554445,11951,1604.6229248046875
1557414657.7794135,12001,1666.6458740234375
1557414658.8253837,12051,1599.923828125
1557414659.8953729,12101,1574.7266845703125
1557414660.9163225,12151,1627.041015625
1557414661.949292,12201,1616.3045654296875
1557414662.9682627,12251,1604.449951171875
1557414663.9882317,12301,1567.0770263671875
1557414665.0072036,12351,1618.29541015625
1557414666.0271885,12401,1592.719482421875
1557414667.0601428,12451,1614.687255859375
1557414668.075112,12501,1620.663818359375
1557414669.0841007,12551,1644.3851318359375
1557414670.0870738,12601,1592.0419921875
1557414671.124039,12651,1573.63623046875
1557414672.128011,12701,1598.5308837890625
1557414673.1399815,12751,1635.0234375
1557414674.1479344,12801,1555.676513671875
1557414675.1509058,12851,1569.0513916015625
1557414676.1508925,12901,1588.818603515625
1557414677.183846,12951,1605.7607421875
1557414678.2208161,13001,1548.9591064453125
1557414679.244786,13051,1589.065185546875
1557414680.244757,13101,1563.5791015625
1557414681.2377272,13151,1593.314697265625
1557414682.224699,13201,1561.5401611328125
1557414683.20767,13251,1499.76025390625
1557414684.2066402,13301,1556.6014404296875
1557414685.205628,13351,1584.8516845703125
1557414686.209599,13401,1558.432373046875
1557414687.2395716,13451,1549.989013671875
1557414688.2455227,13501,1535.903564453125
1557414689.254493,13551,1592.499755859375
1557414690.287464,13601,1557.4425048828125
1557414691.30045,13651,1617.69677734375
1557414692.3154087,13701,1520.861572265625
1557414693.3363817,13751,1537.98291015625
1557414694.3428032,13801,1560.4703369140625
1557414695.3437734,13851,1574.7919921875
1557414696.3837268,13901,1580.49755859375
1557414697.3836982,13951,1562.9149169921875
1557414698.3706686,14001,1492.5
1557414699.3816392,14051,1480.2520751953125
1557414700.4121416,14101,1503.072265625
1557414701.3990955,14151,1561.954345703125
1557414702.4040818,14201,1520.322998046875
1557414703.4110522,14251,1540.2568359375
1557414704.437024,14301,1504.0517578125
1557414705.445996,14351,1488.968994140625
1557414706.4359486,14401,1504.9205322265625
1557414707.4269342,14451,1480.7940673828125
1557414708.4269068,14501,1472.6922607421875
1557414709.4218612,14551,1501.5374755859375
1557414710.4078481,14601,1468.225830078125
1557414711.4108028,14651,1442.6729736328125
1557414712.3927734,14701,1464.4862060546875
1557414713.382762,14751,1502.9141845703125
1557414714.394732,14801,1480.7783203125
1557414715.3897023,14851,1486.419677734375
1557414716.3896563,14901,1500.93359375
1557414717.3986437,14951,1548.0819091796875
1557414720.8832502,15001,1470.165283203125
1557414721.9742348,15051,1468.11767578125
1557414723.059187,15101,1533.6668701171875
1557414724.1141727,15151,1498.166259765625
1557414725.1711419,15201,1507.379638671875
1557414726.2350955,15251,1523.53662109375
1557414727.361061,15301,1475.9361572265625
1557414728.4040303,15351,1443.851318359375
1557414729.433003,15401,1489.101318359375
1557414730.4499876,15451,1491.2236328125
1557414731.457958,15501,1474.1053466796875
1557414732.4639132,15551,1462.80712890625
1557414733.4618824,15601,1439.9815673828125
1557414734.4738734,15651,1479.2025146484375
1557414735.5258222,15701,1425.7342529296875
1557414736.5927913,15751,1436.92822265625
1557414737.620762,15801,1460.139892578125
1557414738.666747,15851,1441.19140625
1557414739.6857183,15901,1425.215087890625
1557414740.7166872,15951,1428.0648193359375
1557414741.7676406,16001,1485.623779296875
1557414742.7916093,16051,1446.7249755859375
1557414743.8255792,16101,1410.614990234375
1557414744.8887606,16151,1424.2501220703125
1557414745.9457285,16201,1461.24609375
1557414747.0276983,16251,1452.20751953125
1557414748.088651,16301,1504.6082763671875
1557414749.1046195,16351,1446.438232421875
1557414750.1466064,16401,1440.6943359375
1557414751.2145576,16451,1387.70751953125
1557414752.2185304,16501,1408.7352294921875
1557414753.231519,16551,1430.0050048828125
1557414754.2744691,16601,1429.5369873046875
1557414755.2824545,16651,1409.5439453125
1557414756.280545,16701,1361.0458984375
1557414757.2845306,16751,1384.21240234375
1557414758.2750652,16801,1384.26171875
1557414759.2700348,16851,1382.73291015625
1557414760.2700107,16901,1391.6973876953125
1557414761.2669816,16951,1454.189697265625
1557414762.2589512,17001,1423.4642333984375
1557414763.305921,17051,1411.2457275390625
1557414764.3558712,17101,1432.931640625
1557414765.42184,17151,1382.430419921875
1557414766.4389012,17201,1382.64794921875
1557414767.442292,17251,1434.859375
1557414768.4512584,17301,1394.849853515625
1557414769.5622253,17351,1405.612060546875
1557414770.5602012,17401,1389.718017578125
1557414771.5521677,17451,1400.270263671875
1557414772.568139,17501,1358.82763671875
1557414773.70309,17551,1399.5947265625
1557414774.7521675,17601,1384.53271484375
1557414775.7601378,17651,1385.9271240234375
1557414776.8061063,17701,1335.1318359375
1557414777.801081,17751,1364.3140869140625
1557414778.80405,17801,1397.11083984375
1557414779.8060195,17851,1346.73095703125
1557414780.7959895,17901,1363.58642578125
1557414781.8019617,17951,1359.1309814453125
1557414782.818942,18001,1396.164794921875
1557414783.8099012,18051,1397.448974609375
1557414784.8198557,18101,1382.3919677734375
1557414785.814828,18151,1358.3975830078125
1557414786.8148134,18201,1376.45263671875
1557414787.8127916,18251,1373.219482421875
1557414788.799756,18301,1396.2359619140625
1557414789.792726,18351,1339.0191650390625
1557414790.7886972,18401,1312.58935546875
1557414791.7866693,18451,1334.5780029296875
1557414792.8006222,18501,1321.0040283203125
1557414793.850608,18551,1336.026123046875
1557414794.8515792,18601,1379.321533203125
1557414795.8375528,18651,1336.7818603515625
1557414796.8345246,18701,1341.5150146484375
1557414797.8194914,18751,1387.10693359375
1557414798.8084643,18801,1344.550537109375
1557414799.8074179,18851,1340.973388671875
1557414800.7993886,18901,1322.2161865234375
1557414801.7923594,18951,1308.265869140625
1557414802.7823315,19001,1313.447998046875
1557414803.7863176,19051,1303.88525390625
1557414804.7762887,19101,1331.702880859375
1557414805.8122597,19151,1310.137451171875
1557414806.8432314,19201,1392.199462890625
1557414807.8811972,19251,1349.27783203125
1557414808.8791692,19301,1330.0
1557414809.8721402,19351,1341.00927734375
1557414810.868111,19401,1289.41455078125
1557414811.873081,19451,1330.080322265625
1557414812.8600538,19501,1294.1134033203125
1557414813.850022,19551,1352.11328125
1557414814.8519976,19601,1288.6240234375
1557414815.8449676,19651,1334.7178955078125
1557414816.8409197,19701,1305.968505859375
1557414817.8391306,19751,1327.98388671875
1557414818.8280978,19801,1295.815185546875
1557414819.821073,19851,1276.2188720703125
1557414820.8220234,19901,1302.580322265625
1557414821.834016,19951,1337.5634765625
1557414825.4776971,20001,1328.8543701171875
1557414826.4741695,20051,1284.7109375
1557414827.4760318,20101,1328.81494140625
1557414828.461494,20151,1308.2493896484375
1557414829.4454052,20201,1298.28564453125
1557414830.439844,20251,1306.6851806640625
1557414831.4212234,20301,1291.881103515625
1557414832.4066396,20351,1285.1171875
1557414833.3961692,20401,1243.1141357421875
1557414834.3806686,20451,1264.55029296875
1557414835.3708413,20501,1261.32568359375
1557414836.389271,20551,1254.3883056640625
1557414837.3776932,20601,1284.7978515625
1557414838.389186,20651,1257.4044189453125
1557414839.4020498,20701,1264.1993408203125
1557414840.394474,20751,1268.8438720703125
1557414841.3822675,20801,1273.655517578125
1557414842.375711,20851,1247.186767578125
1557414843.361751,20901,1236.2398681640625
1557414844.3502054,20951,1243.3648681640625
1557414845.3415248,21001,1251.45654296875
1557414846.3339658,21051,1261.78466796875
1557414847.321642,21101,1224.95751953125
1557414848.3290799,21151,1230.943115234375
1557414849.3168,21201,1263.7747802734375
1557414850.3052511,21251,1295.400390625
1557414851.3120167,21301,1215.830322265625
1557414852.3004606,21351,1283.478759765625
1557414853.2938974,21401,1266.371826171875
1557414854.2883315,21451,1257.33740234375
1557414855.272926,21501,1245.8790283203125
1557414856.2703671,21551,1231.33056640625
1557414857.2581847,21601,1256.3341064453125
1557414858.2686262,21651,1254.498046875
1557414859.2685504,21701,1205.9722900390625
1557414860.2840245,21751,1233.5811767578125
1557414861.2819138,21801,1220.005126953125
1557414862.2723742,21851,1252.3394775390625
1557414863.272249,21901,1225.029541015625
1557414864.2836945,21951,1259.2451171875
1557414865.2783499,22001,1251.4766845703125
1557414866.3048093,22051,1234.725341796875
1557414867.3254926,22101,1244.40869140625
1557414868.314929,22151,1240.276123046875
1557414869.314969,22201,1254.6239013671875
1557414870.3224788,22251,1205.9500732421875
1557414871.3201747,22301,1239.8033447265625
1557414872.3116229,22351,1236.6829833984375
1557414873.3139215,22401,1248.305419921875
1557414874.3043597,22451,1254.970947265625
1557414875.2933302,22501,1195.955078125
1557414876.28957,22551,1237.7835693359375
1557414877.2770345,22601,1214.470703125
1557414878.2714152,22651,1218.85986328125
1557414879.2798567,22701,1229.77783203125
1557414880.26183,22751,1189.2177734375
1557414881.2493014,22801,1188.422119140625
1557414882.2550986,22851,1168.1810302734375
1557414883.2565913,22901,1202.85205078125
1557414884.244439,22951,1193.44140625
1557414885.2459123,23001,1216.708251953125
1557414886.242524,23051,1160.812744140625
1557414887.2419884,23101,1169.7139892578125
1557414888.2406964,23151,1175.177490234375
1557414889.2321756,23201,1198.023193359375
1557414890.2197917,23251,1175.871337890625
1557414891.2082338,23301,1155.4085693359375
1557414892.1865792,23351,1225.829345703125
1557414893.169019,23401,1203.107421875
1557414894.157222,23451,1134.37890625
1557414895.1466753,23501,1180.9686279296875
1557414896.1485102,23551,1215.412353515625
1557414897.1569927,23601,1173.248779296875
1557414898.140568,23651,1170.390869140625
1557414899.129002,23701,1225.8311767578125
1557414900.117822,23751,1155.7762451171875
1557414901.1062531,23801,1177.1094970703125
1557414902.0870907,23851,1179.2789306640625
1557414903.082577,23901,1181.912353515625
1557414904.069901,23951,1183.9718017578125
1557414905.058336,24001,1134.1019287109375
1557414906.0480788,24051,1186.057373046875
1557414907.0335188,24101,1174.455078125
1557414908.0221174,24151,1175.95068359375
1557414909.0155756,24201,1190.5880126953125
1557414910.0122519,24251,1158.345458984375
1557414910.999677,24301,1176.803955078125
1557414911.9870446,24351,1151.268798828125
1557414913.000482,24401,1187.688232421875
1557414913.992503,24451,1128.0758056640625
1557414915.0079436,24501,1170.932373046875
1557414916.012688,24551,1165.337646484375
1557414917.0661914,24601,1118.007568359375
1557414918.073782,24651,1165.3406982421875
1557414919.0783026,24701,1148.715087890625
1557414920.0658717,24751,1173.81640625
1557414921.0593286,24801,1167.68603515625
1557414922.0573723,24851,1149.362060546875
1557414923.0527012,24901,1152.2841796875
1557414924.0457666,24951,1182.34326171875
1557414927.6490445,25001,1158.528564453125
1557414928.6414008,25051,1143.6004638671875
1557414929.6378186,25101,1174.4583740234375
1557414930.6289213,25151,1121.76904296875
1557414931.61149,25201,1134.404052734375
1557414932.6160126,25251,1136.939453125
1557414933.6130247,25301,1105.0103759765625
1557414934.6229959,25351,1113.055908203125
1557414935.6249628,25401,1148.7882080078125
1557414936.6189337,25451,1092.5343017578125
1557414937.6118896,25501,1084.93017578125
1557414938.6048594,25551,1103.1549072265625
1557414939.6378286,25601,1112.337158203125
1557414940.6587982,25651,1119.126708984375
1557414941.7007833,25701,1096.749755859375
1557414942.7557373,25751,1117.75634765625
1557414943.8017066,25801,1102.9903564453125
1557414944.808696,25851,1106.7261962890625
1557414945.8226678,25901,1110.41943359375
1557414946.841638,25951,1145.7825927734375
1557414947.8335881,26001,1101.750732421875
1557414948.827575,26051,1141.6180419921875
1557414949.814531,26101,1155.674072265625
1557414950.8155005,26151,1085.789306640625
1557414951.8524718,26201,1071.9110107421875
1557414952.8764598,26251,1108.39501953125
1557414953.8974278,26301,1090.4091796875
1557414954.9093823,26351,1096.174072265625
1557414955.901368,26401,1106.038818359375
1557414956.9313426,26451,1055.003662109375
1557414957.9712913,26501,1104.85693359375
1557414958.992262,26551,1086.1033935546875
1557414959.9882326,26601,1098.121826171875
1557414960.9832032,26651,1117.225341796875
1557414961.9691958,26701,1101.512451171875
1557414962.9691453,26751,1081.1490478515625
1557414963.962116,26801,1095.8087158203125
1557414964.9461048,26851,1080.8216552734375
1557414965.9320757,26901,1080.43701171875
1557414966.9210486,26951,1094.732177734375
1557414967.9300003,27001,1094.618896484375
1557414968.9239867,27051,1078.340576171875
1557414969.916942,27101,1074.2177734375
1557414970.9249127,27151,1075.598876953125
1557414971.9229035,27201,1077.1895751953125
1557414972.9208555,27251,1067.7314453125
1557414973.9288404,27301,1053.124755859375
1557414974.920811,27351,1045.8216552734375
1557414975.9197664,27401,1047.3482666015625
1557414976.9317555,27451,1085.4736328125
1557414977.9297235,27501,1067.5098876953125
1557414978.9226785,27551,1059.3624267578125
1557414979.9236696,27601,1059.2655029296875
1557414980.9206202,27651,1062.479736328125
1557414981.9125912,27701,1051.84619140625
1557414982.9045782,27751,1049.066650390625
1557414983.8945332,27801,1044.1221923828125
1557414984.8975227,27851,1053.3148193359375
1557414985.8984947,27901,1038.3341064453125
1557414986.9174602,27951,1046.53955078125
1557414987.9044318,28001,1057.9498291015625
1557414988.901386,28051,1048.230224609375
1557414989.8973732,28101,1065.1253662109375
1557414990.887329,28151,1073.814697265625
1557414991.8842995,28201,1086.296630859375
1557414992.8732784,28251,1030.7896728515625
1557414993.857258,28301,1063.125244140625
1557414994.8482287,28351,1092.826416015625
1557414995.8322036,28401,1028.38671875
1557414996.8231754,28451,1044.860595703125
1557414997.8151257,28501,1050.9857177734375
1557414998.8241198,28551,1073.573486328125
1557414999.8130827,28601,1037.2169189453125
1557415000.8100414,28651,1020.8007202148438
1557415001.8000276,28701,1045.0689697265625
1557415002.77898,28751,1044.870849609375
1557415003.769968,28801,1040.077392578125
1557415004.7679236,28851,997.767578125
1557415005.7688925,28901,1026.38134765625
1557415006.7898645,28951,1024.8868408203125
1557415007.8068323,29001,1015.0114135742188
1557415008.7978241,29051,1000.0728149414062
1557415009.7967758,29101,1036.0244140625
1557415010.7857623,29151,989.840087890625
1557415011.8127158,29201,1056.169189453125
1557415012.8276858,29251,1024.407958984375
1557415013.829657,29301,997.2935180664062
1557415014.8216436,29351,1009.5169067382812
1557415015.8175986,29401,1035.7066650390625
1557415016.8395693,29451,1028.947998046875
1557415017.8445394,29501,1036.029052734375
1557415018.84051,29551,1043.33154296875
1557415019.848481,29601,994.9871826171875
1557415020.8624513,29651,1031.343505859375
1557415021.856422,29701,1013.63818359375
1557415022.8603923,29751,996.8081665039062
1557415023.875363,29801,1013.8558959960938
1557415024.8903334,29851,1011.2470092773438
1557415025.8993213,29901,1022.44873046875
1557415026.8882918,29951,984.3120727539062
1557415030.1534595,30001,1019.7213745117188


==> img/tensorboard/p5_tr_tloss.csv <==
Wall time,Step,Value
1557413848.9820418,1,877.5177612304688
1557413863.1076438,51,852.57177734375
1557413876.5792322,101,856.9468994140625
1557413890.1558568,151,836.195556640625
1557413903.6224566,201,827.6527709960938
1557413916.8900697,251,825.3158569335938
1557413930.4036736,301,821.734375
1557413943.7502682,351,793.8029174804688
1557413957.0988758,401,790.8087768554688
1557413970.7734916,451,777.9605712890625
1557413984.2470975,501,779.566650390625
1557413997.6376898,551,777.4830932617188
1557414011.0213132,601,767.6580810546875
1557414024.4519207,651,761.10693359375
1557414037.820529,701,782.088623046875
1557414051.135126,751,756.1102905273438
1557414064.510749,801,745.645751953125
1557414077.8963585,851,750.3141479492188
1557414092.1712778,901,753.7061767578125
1557414106.2108667,951,749.3656616210938
1557414120.7044442,1001,747.0020751953125
1557414134.341044,1051,772.4630126953125
1557414147.7936506,1101,730.707763671875
1557414161.13126,1151,747.6168823242188
1557414174.4788706,1201,752.341552734375
1557414188.1154704,1251,746.9288940429688
1557414201.817069,1301,756.8605346679688
1557414215.496668,1351,759.4791870117188
1557414229.451277,1401,775.51025390625
1557414243.32287,1451,738.2296142578125
1557414256.6034672,1501,751.2154541015625
1557414270.141086,1551,742.2572021484375
1557414283.6626732,1601,716.9445190429688
1557414297.0912983,1651,728.5592651367188
1557414310.3829083,1701,735.2777709960938
1557414323.65552,1751,732.9151611328125
1557414337.0270102,1801,736.9793701171875
1557414350.7616081,1851,700.0123901367188
1557414364.3242102,1901,734.4081420898438
1557414377.760833,1951,724.1802978515625
1557414391.0124302,2001,715.5482177734375
1557414404.4260564,2051,729.857177734375
1557414418.1646519,2101,733.2911376953125
1557414431.9072526,2151,721.872314453125
1557414445.418837,2201,717.416259765625
1557414454.0306013,2251,723.6837768554688
1557414455.0385714,2301,718.5430908203125
1557414456.0275264,2351,695.5401611328125
1557414457.0215127,2401,714.1295776367188
1557414458.024468,2451,719.5846557617188
1557414459.0104392,2501,713.349365234375
1557414460.0124338,2551,723.810791015625
1557414461.0184023,2601,717.9020385742188
1557414462.015357,2651,700.30029296875
1557414463.0433261,2701,701.4996337890625
1557414464.1233058,2751,707.145751953125
1557414465.2542553,2801,702.4078369140625
1557414466.2802446,2851,696.0997924804688
1557414467.2761962,2901,722.4850463867188
1557414468.2641678,2951,714.607421875
1557414469.251555,3001,716.4234619140625
1557414470.25151,3051,689.2529296875
1557414471.2344813,3101,706.8349609375
1557414472.2304688,3151,698.0985717773438
1557414473.2264233,3201,716.5260620117188
1557414474.221394,3251,689.9124755859375
1557414475.2153654,3301,693.9271850585938
1557414476.2674875,3351,731.0709228515625
1557414477.2904782,3401,712.2692260742188
1557414478.2824628,3451,693.639404296875
1557414479.310438,3501,693.2240600585938
1557414480.3103886,3551,689.2824096679688
1557414481.3293867,3601,684.1260986328125
1557414482.338727,3651,703.0430908203125
1557414483.3376968,3701,676.0850219726562
1557414484.3576655,3751,686.2314453125
1557414485.365621,3801,681.055419921875
1557414486.3765924,3851,686.093017578125
1557414487.3775618,3901,671.8966674804688
1557414488.392551,3951,701.03759765625
1557414489.3825026,4001,691.5538330078125
1557414490.3714898,4051,671.0601196289062
1557414491.3674624,4101,657.2222900390625
1557414492.3524156,4151,693.5689697265625
1557414493.349387,4201,667.3433837890625
1557414494.3573744,4251,674.99853515625
1557414495.362345,4301,682.72265625
1557414496.364314,4351,667.2894287109375
1557414497.3582892,4401,691.0768432617188
1557414498.34326,4451,681.2454833984375
1557414499.3612266,4501,664.4955444335938
1557414500.358182,4551,664.5308227539062
1557414501.3521526,4601,694.3905639648438
1557414502.338141,4651,665.3030395507812
1557414503.3330946,4701,672.1705932617188
1557414504.3190658,4751,665.8336181640625
1557414505.317036,4801,664.882568359375
1557414506.352007,4851,675.0418090820312
1557414507.3579974,4901,657.7503662109375
1557414508.3589473,4951,640.8095092773438
1557414511.8962543,5001,665.2601928710938
1557414512.9062088,5051,652.5838623046875
1557414513.9042022,5101,647.289794921875
1557414514.8971663,5151,663.5690307617188
1557414515.9121368,5201,665.7694091796875
1557414516.9451065,5251,660.725341796875
1557414518.0240607,5301,663.7879028320312
1557414519.0770302,5351,657.4638671875
1557414520.1289978,5401,655.0823974609375
1557414521.172967,5451,646.2604370117188
1557414522.215953,5501,641.83544921875
1557414523.2389226,5551,633.4500732421875
1557414524.285895,5601,651.810791015625
1557414525.3928638,5651,680.4442138671875
1557414526.4078295,5701,657.1155395507812
1557414527.404805,5751,641.0260620117188
1557414528.419774,5801,669.2423095703125
1557414529.4287252,5851,659.0162353515625
1557414530.4266958,5901,627.2260131835938
1557414531.451668,5951,624.4532470703125
1557414532.4576366,6001,633.3550415039062
1557414533.4606276,6051,641.516357421875
1557414534.4945974,6101,646.4470825195312
1557414535.5115473,6151,647.2974243164062
1557414536.6065326,6201,640.7765502929688
1557414537.631501,6251,624.888671875
1557414538.6714742,6301,640.5779418945312
1557414539.6924407,6351,640.2230224609375
1557414540.7363954,6401,619.9962768554688
1557414541.7653642,6451,606.8714599609375
1557414542.7863517,6501,647.4954833984375
1557414543.8113055,6551,636.572021484375
1557414544.8232756,6601,639.3057861328125
1557414545.861245,6651,646.284423828125
1557414546.8722153,6701,615.944091796875
1557414547.8852065,6751,635.5997314453125
1557414548.903171,6801,626.7464599609375
1557414549.9051263,6851,640.055419921875
1557414550.890113,6901,624.4852294921875
1557414551.876085,6951,634.962890625
1557414552.8760548,7001,619.2974853515625
1557414553.8600278,7051,624.3944091796875
1557414554.8450005,7101,621.6624755859375
1557414555.8369522,7151,606.8231201171875
1557414556.8199408,7201,602.8797607421875
1557414557.8058953,7251,623.9788818359375
1557414558.8028865,7301,621.05810546875
1557414559.789856,7351,622.083984375
1557414560.7858078,7401,601.27294921875
1557414561.7847946,7451,607.6773071289062
1557414562.7687514,7501,627.1439208984375
1557414563.7627363,7551,601.7423095703125
1557414564.7626913,7601,601.0404663085938
1557414565.7476816,7651,626.240234375
1557414566.8179972,7701,613.4326171875
1557414567.827967,7751,614.2938232421875
1557414568.8339577,7801,618.5327758789062
1557414569.930921,7851,612.931884765625
1557414570.9588747,7901,625.533447265625
1557414572.0128443,7951,599.84912109375
1557414573.0728292,8001,614.4207763671875
1557414574.1447995,8051,637.2465209960938
1557414575.1817675,8101,633.7540893554688
1557414576.2027376,8151,595.3677368164062
1557414577.31769,8201,580.866943359375
1557414578.3946579,8251,599.4251098632812
1557414579.4106274,8301,599.573974609375
1557414580.4485993,8351,587.7820434570312
1557414581.4525685,8401,608.6650390625
1557414582.4605384,8451,604.87060546875
1557414583.5105078,8501,589.923095703125
1557414584.5314968,8551,609.4139404296875
1557414585.54745,8601,607.257568359375
1557414586.5774176,8651,586.6569213867188
1557414587.596388,8701,610.2266235351562
1557414588.6143584,8751,591.9435424804688
1557414589.6183295,8801,606.3442993164062
1557414590.638301,8851,601.59423828125
1557414591.6352708,8901,603.4246215820312
1557414592.649256,8951,584.35107421875
1557414593.6542106,9001,584.9480590820312
1557414594.6681826,9051,594.3673706054688
1557414595.6811717,9101,600.8739013671875
1557414596.7331219,9151,584.7294311523438
1557414597.7540915,9201,592.8477172851562
1557414598.790078,9251,592.996337890625
1557414599.8130305,9301,561.6668701171875
1557414600.8779995,9351,574.07568359375
1557414601.8769872,9401,577.4911499023438
1557414602.863957,9451,572.5036010742188
1557414603.8519132,9501,580.3616943359375
1557414604.8578832,9551,593.8984375
1557414605.8438547,9601,592.146728515625
1557414606.8248415,9651,567.6312866210938
1557414607.8227966,9701,566.0208740234375
1557414608.816784,9751,576.2211303710938
1557414609.8127549,9801,580.2238159179688
1557414610.806726,9851,591.583251953125
1557414611.8076952,9901,561.4750366210938
1557414612.8016508,9951,588.526611328125
1557414616.171632,10001,561.9978637695312
1557414617.1686034,10051,582.6978759765625
1557414618.1685896,10101,613.4710693359375
1557414619.2675426,10151,564.4032592773438
1557414620.3405094,10201,561.527099609375
1557414621.4004962,10251,548.864990234375
1557414622.4624472,10301,582.552490234375
1557414623.5104182,10351,576.0430908203125
1557414624.5703871,10401,572.41259765625
1557414625.6013572,10451,570.0220947265625
1557414626.710323,10501,570.0704345703125
1557414627.8512912,10551,566.1151733398438
1557414628.8772595,10601,576.5030517578125
1557414629.8882473,10651,573.7374267578125
1557414630.9101999,10701,577.08056640625
1557414631.9511864,10751,569.6673583984375
1557414632.947142,10801,564.5730590820312
1557414633.9581108,10851,558.5638427734375
1557414634.9950967,10901,569.4229736328125
1557414636.0010524,10951,556.3705444335938
1557414637.0130415,11001,553.5491943359375
1557414638.0429916,11051,569.60693359375
1557414639.1009605,11101,548.635986328125
1557414640.100931,11151,559.3322143554688
1557414641.1339011,11201,540.061767578125
1557414642.1428733,11251,562.044677734375
1557414643.1598434,11301,548.9835815429688
1557414644.1918132,11351,545.1650390625
1557414645.2067835,11401,524.6182861328125
1557414646.234769,11451,555.368408203125
1557414647.2897224,11501,547.409423828125
1557414648.3467107,11551,547.7256469726562
1557414649.3896592,11601,534.8636474609375
1557414650.4396458,11651,554.3197631835938
1557414651.4875982,11701,556.8616943359375
1557414652.516568,11751,535.6800537109375
1557414653.5585377,11801,549.9081420898438
1557414654.6385057,11851,522.5620727539062
1557414655.6714776,11901,534.356201171875
1557414656.7554445,11951,534.8968505859375
1557414657.7794135,12001,555.5681762695312
1557414658.8253837,12051,533.3309326171875
1557414659.8953729,12101,524.9315185546875
1557414660.9163225,12151,542.3703002929688
1557414661.949292,12201,538.7918701171875
1557414662.9682627,12251,534.8399047851562
1557414663.9882317,12301,522.377197265625
1557414665.0072036,12351,539.455078125
1557414666.0271885,12401,530.9313354492188
1557414667.0601428,12451,538.2490234375
1557414668.075112,12501,540.254638671875
1557414669.0841007,12551,548.1549072265625
1557414670.0870738,12601,530.7021484375
1557414671.124039,12651,524.5709228515625
1557414672.128011,12701,532.8646240234375
1557414673.1399815,12751,545.0315551757812
1557414674.1479344,12801,518.58056640625
1557414675.1509058,12851,523.0391845703125
1557414676.1508925,12901,529.6236572265625
1557414677.183846,12951,535.2705078125
1557414678.2208161,13001,516.3414306640625
1557414679.244786,13051,529.712890625
1557414680.244757,13101,521.2095947265625
1557414681.2377272,13151,531.1264038085938
1557414682.224699,13201,520.5350952148438
1557414683.20767,13251,499.93994140625
1557414684.2066402,13301,518.8873901367188
1557414685.205628,13351,528.3078002929688
1557414686.209599,13401,519.4970703125
1557414687.2395716,13451,516.683837890625
1557414688.2455227,13501,511.98944091796875
1557414689.254493,13551,530.851806640625
1557414690.287464,13601,519.1652221679688
1557414691.30045,13651,539.2514038085938
1557414692.3154087,13701,506.9720153808594
1557414693.3363817,13751,512.6800537109375
1557414694.3428032,13801,520.1800537109375
1557414695.3437734,13851,524.9489135742188
1557414696.3837268,13901,526.850830078125
1557414697.3836982,13951,520.992919921875
1557414698.3706686,14001,497.5166931152344
1557414699.3816392,14051,493.43988037109375
1557414700.4121416,14101,501.04473876953125
1557414701.3990955,14151,520.6719970703125
1557414702.4040818,14201,506.794677734375
1557414703.4110522,14251,513.4382934570312
1557414704.437024,14301,501.37835693359375
1557414705.445996,14351,496.339111328125
1557414706.4359486,14401,501.6598815917969
1557414707.4269342,14451,493.625244140625
1557414708.4269068,14501,490.9258728027344
1557414709.4218612,14551,500.5341491699219
1557414710.4078481,14601,489.43072509765625
1557414711.4108028,14651,480.90985107421875
1557414712.3927734,14701,488.181884765625
1557414713.382762,14751,500.9891357421875
1557414714.394732,14801,493.61370849609375
1557414715.3897023,14851,495.49267578125
1557414716.3896563,14901,500.331787109375
1557414717.3986437,14951,516.0521850585938
1557414720.8832502,15001,490.0767822265625
1557414721.9742348,15051,489.3951416015625
1557414723.059187,15101,511.24420166015625
1557414724.1141727,15151,499.4095153808594
1557414725.1711419,15201,502.4830322265625
1557414726.2350955,15251,507.8681335449219
1557414727.361061,15301,491.99639892578125
1557414728.4040303,15351,481.3016052246094
1557414729.433003,15401,496.3864440917969
1557414730.4499876,15451,497.10174560546875
1557414731.457958,15501,491.39013671875
1557414732.4639132,15551,487.62298583984375
1557414733.4618824,15601,480.0104675292969
1557414734.4738734,15651,493.08349609375
1557414735.5258222,15701,475.2645263671875
1557414736.5927913,15751,478.9927978515625
1557414737.620762,15801,486.7369384765625
1557414738.666747,15851,480.4119873046875
1557414739.6857183,15901,475.0964050292969
1557414740.7166872,15951,476.0390319824219
1557414741.7676406,16001,495.22674560546875
1557414742.7916093,16051,482.25970458984375
1557414743.8255792,16101,470.2209167480469
1557414744.8887606,16151,474.7659606933594
1557414745.9457285,16201,487.1031188964844
1557414747.0276983,16251,484.0854187011719
1557414748.088651,16301,501.56396484375
1557414749.1046195,16351,482.16668701171875
1557414750.1466064,16401,480.2509460449219
1557414751.2145576,16451,462.5865478515625
1557414752.2185304,16501,469.5963134765625
1557414753.231519,16551,476.68743896484375
1557414754.2744691,16601,476.5330505371094
1557414755.2824545,16651,469.8673095703125
1557414756.280545,16701,453.6993408203125
1557414757.2845306,16751,461.4226989746094
1557414758.2750652,16801,461.435791015625
1557414759.2700348,16851,460.932373046875
1557414760.2700107,16901,463.916748046875
1557414761.2669816,16951,484.74798583984375
1557414762.2589512,17001,474.505859375
1557414763.305921,17051,470.4317321777344
1557414764.3558712,17101,477.6630859375
1557414765.42184,17151,460.828369140625
1557414766.4389012,17201,460.90350341796875
1557414767.442292,17251,478.303466796875
1557414768.4512584,17301,464.9673767089844
1557414769.5622253,17351,468.56072998046875
1557414770.5602012,17401,463.2559814453125
1557414771.5521677,17451,466.7778015136719
1557414772.568139,17501,452.9627380371094
1557414773.70309,17551,466.5518798828125
1557414774.7521675,17601,461.52996826171875
1557414775.7601378,17651,461.9959411621094
1557414776.8061063,17701,445.06732177734375
1557414777.801081,17751,454.78619384765625
1557414778.80405,17801,465.7199401855469
1557414779.8060195,17851,448.92498779296875
1557414780.7959895,17901,454.54498291015625
1557414781.8019617,17951,453.0585632324219
1557414782.818942,18001,465.4060974121094
1557414783.8099012,18051,465.83892822265625
1557414784.8198557,18101,460.8113708496094
1557414785.814828,18151,452.8221130371094
1557414786.8148134,18201,458.8409118652344
1557414787.8127916,18251,457.75616455078125
1557414788.799756,18301,465.4302978515625
1557414789.792726,18351,446.3580017089844
1557414790.7886972,18401,437.5484313964844
1557414791.7866693,18451,444.8759460449219
1557414792.8006222,18501,440.3547058105469
1557414793.850608,18551,445.3577575683594
1557414794.8515792,18601,459.79620361328125
1557414795.8375528,18651,445.6116943359375
1557414796.8345246,18701,447.1916198730469
1557414797.8194914,18751,462.3892822265625
1557414798.8084643,18801,448.197998046875
1557414799.8074179,18851,447.00762939453125
1557414800.7993886,18901,440.75982666015625
1557414801.7923594,18951,436.1067810058594
1557414802.7823315,19001,437.830078125
1557414803.7863176,19051,434.650146484375
1557414804.7762887,19101,443.91754150390625
1557414805.8122597,19151,436.72869873046875
1557414806.8432314,19201,464.0858154296875
1557414807.8811972,19251,449.7745361328125
1557414808.8791692,19301,443.3490905761719
1557414809.8721402,19351,447.02471923828125
1557414810.868111,19401,429.81982421875
1557414811.873081,19451,443.37677001953125
1557414812.8600538,19501,431.38763427734375
1557414813.850022,19551,450.72308349609375
1557414814.8519976,19601,429.5584716796875
1557414815.8449676,19651,444.9233093261719
1557414816.8409197,19701,435.3385925292969
1557414817.8391306,19751,442.6803894042969
1557414818.8280978,19801,431.9573669433594
1557414819.821073,19851,425.419677734375
1557414820.8220234,19901,434.2093200683594
1557414821.834016,19951,445.8734130859375
1557414825.4776971,20001,442.9692077636719
1557414826.4741695,20051,428.25433349609375
1557414827.4760318,20101,442.9569091796875
1557414828.461494,20151,436.1000671386719
1557414829.4454052,20201,432.778076171875
1557414830.439844,20251,435.578857421875
1557414831.4212234,20301,430.6449890136719
1557414832.4066396,20351,428.38629150390625
1557414833.3961692,20401,414.3853759765625
1557414834.3806686,20451,421.53204345703125
1557414835.3708413,20501,420.45965576171875
1557414836.389271,20551,418.1452331542969
1557414837.3776932,20601,428.2816162109375
1557414838.389186,20651,419.15118408203125
1557414839.4020498,20701,421.41717529296875
1557414840.394474,20751,422.963623046875
1557414841.3822675,20801,424.5683288574219
1557414842.375711,20851,415.7469177246094
1557414843.361751,20901,412.0950927734375
1557414844.3502054,20951,414.46905517578125
1557414845.3415248,21001,417.17236328125
1557414846.3339658,21051,420.61297607421875
1557414847.321642,21101,408.33526611328125
1557414848.3290799,21151,410.3315124511719
1557414849.3168,21201,421.27935791015625
1557414850.3052511,21251,431.8155212402344
1557414851.3120167,21301,405.296142578125
1557414852.3004606,21351,427.8427734375
1557414853.2938974,21401,422.14117431640625
1557414854.2883315,21451,419.1303405761719
1557414855.272926,21501,415.3101501464844
1557414856.2703671,21551,410.4596862792969
1557414857.2581847,21601,418.79644775390625
1557414858.2686262,21651,418.18389892578125
1557414859.2685504,21701,402.01031494140625
1557414860.2840245,21751,411.2089538574219
1557414861.2819138,21801,406.691162109375
1557414862.2723742,21851,417.4612731933594
1557414863.272249,21901,408.355712890625
1557414864.2836945,21951,419.7659606933594
1557414865.2783499,22001,417.1761474609375
1557414866.3048093,22051,411.5917663574219
1557414867.3254926,22101,414.81884765625
1557414868.314929,22151,413.4423828125
1557414869.314969,22201,418.2227478027344
1557414870.3224788,22251,401.9978942871094
1557414871.3201747,22301,413.28857421875
1557414872.3116229,22351,412.2469177246094
1557414873.3139215,22401,416.1228942871094
1557414874.3043597,22451,418.3399353027344
1557414875.2933302,22501,398.6669616699219
1557414876.28957,22551,412.61492919921875
1557414877.2770345,22601,404.8382263183594
1557414878.2714152,22651,406.3005065917969
1557414879.2798567,22701,409.94384765625
1557414880.26183,22751,396.4220886230469
1557414881.2493014,22801,396.1565856933594
1557414882.2550986,22851,389.4103698730469
1557414883.2565913,22901,400.966796875
1557414884.244439,22951,397.8279724121094
1557414885.2459123,23001,405.5849304199219
1557414886.242524,23051,386.9561462402344
1557414887.2419884,23101,389.92547607421875
1557414888.2406964,23151,391.7410888671875
1557414889.2321756,23201,399.3572998046875
1557414890.2197917,23251,391.97314453125
1557414891.2082338,23301,385.1554870605469
1557414892.1865792,23351,408.6251220703125
1557414893.169019,23401,401.0584716796875
1557414894.157222,23451,378.1408386230469
1557414895.1466753,23501,393.67010498046875
1557414896.1485102,23551,405.15216064453125
1557414897.1569927,23601,391.09716796875
1557414898.140568,23651,390.1446228027344
1557414899.129002,23701,408.6314697265625
1557414900.117822,23751,385.27593994140625
1557414901.1062531,23801,392.3852233886719
1557414902.0870907,23851,393.1089782714844
1557414903.082577,23901,393.99462890625
1557414904.069901,23951,394.6732177734375
1557414905.058336,24001,378.0514831542969
1557414906.0480788,24051,395.36627197265625
1557414907.0335188,24101,391.50048828125
1557414908.0221174,24151,392.00006103515625
1557414909.0155756,24201,396.8800048828125
1557414910.0122519,24251,386.13018798828125
1557414910.999677,24301,392.2828369140625
1557414911.9870446,24351,383.7714538574219
1557414913.000482,24401,395.9100341796875
1557414913.992503,24451,376.0413513183594
1557414915.0079436,24501,390.33013916015625
1557414916.012688,24551,388.46331787109375
1557414917.0661914,24601,372.68603515625
1557414918.073782,24651,388.4608154296875
1557414919.0783026,24701,382.9251708984375
1557414920.0658717,24751,391.28662109375
1557414921.0593286,24801,389.24261474609375
1557414922.0573723,24851,383.1361999511719
1557414923.0527012,24901,384.11529541015625
1557414924.0457666,24951,394.13336181640625
1557414927.6490445,25001,386.1911315917969
1557414928.6414008,25051,381.2172546386719
1557414929.6378186,25101,391.50128173828125
1557414930.6289213,25151,373.93701171875
1557414931.61149,25201,378.14959716796875
1557414932.6160126,25251,378.99578857421875
1557414933.6130247,25301,368.353271484375
1557414934.6229959,25351,371.0359802246094
1557414935.6249628,25401,382.9429626464844
1557414936.6189337,25451,364.19427490234375
1557414937.6118896,25501,361.661865234375
1557414938.6048594,25551,367.73687744140625
1557414939.6378286,25601,370.7951354980469
1557414940.6587982,25651,373.0565185546875
1557414941.7007833,25701,365.6017761230469
1557414942.7557373,25751,372.6066589355469
1557414943.8017066,25801,367.677978515625
1557414944.808696,25851,368.92279052734375
1557414945.8226678,25901,370.1622314453125
1557414946.841638,25951,381.9423828125
1557414947.8335881,26001,367.2659606933594
1557414948.827575,26051,380.55340576171875
1557414949.814531,26101,385.2412109375
1557414950.8155005,26151,361.94281005859375
1557414951.8524718,26201,357.319580078125
1557414952.8764598,26251,369.48468017578125
1557414953.8974278,26301,363.4869079589844
1557414954.9093823,26351,365.40960693359375
1557414955.901368,26401,368.69677734375
1557414956.9313426,26451,351.68170166015625
1557414957.9712913,26501,368.298095703125
1557414958.992262,26551,362.047607421875
1557414959.9882326,26601,366.06109619140625
1557414960.9832032,26651,372.42230224609375
1557414961.9691958,26701,367.1880798339844
1557414962.9691453,26751,360.3987731933594
1557414963.962116,26801,365.285400390625
1557414964.9461048,26851,360.28912353515625
1557414965.9320757,26901,360.1596374511719
1557414966.9210486,26951,364.9259033203125
1557414967.9300003,27001,364.8885498046875
1557414968.9239867,27051,359.4600524902344
1557414969.916942,27101,358.085205078125
1557414970.9249127,27151,358.54534912109375
1557414971.9229035,27201,359.0774841308594
1557414972.9208555,27251,355.9248962402344
1557414973.9288404,27301,351.0563659667969
1557414974.920811,27351,348.62091064453125
1557414975.9197664,27401,349.1322021484375
1557414976.9317555,27451,361.8417663574219
1557414977.9297235,27501,355.85101318359375
1557414978.9226785,27551,353.1351318359375
1557414979.9236696,27601,353.10247802734375
1557414980.9206202,27651,354.173583984375
1557414981.9125912,27701,350.6297302246094
1557414982.9045782,27751,349.70184326171875
1557414983.8945332,27801,348.0537109375
1557414984.8975227,27851,351.1231384277344
1557414985.8984947,27901,346.1287536621094
1557414986.9174602,27951,348.8598327636719
1557414987.9044318,28001,352.6634216308594
1557414988.901386,28051,349.4251403808594
1557414989.8973732,28101,355.0559997558594
1557414990.887329,28151,357.9593505859375
1557414991.8842995,28201,362.1142578125
1557414992.8732784,28251,343.61309814453125
1557414993.857258,28301,354.39111328125
1557414994.8482287,28351,364.29327392578125
1557414995.8322036,28401,342.8118591308594
1557414996.8231754,28451,348.3024597167969
1557414997.8151257,28501,350.34332275390625
1557414998.8241198,28551,357.87274169921875
1557414999.8130827,28601,345.7528076171875
1557415000.8100414,28651,340.28173828125
1557415001.8000276,28701,348.3695068359375
1557415002.77898,28751,348.30517578125
1557415003.769968,28801,346.70721435546875
1557415004.7679236,28851,332.603759765625
1557415005.7688925,28901,342.1412048339844
1557415006.7898645,28951,341.64544677734375
1557415007.8068323,29001,338.3528137207031
1557415008.7978241,29051,333.37310791015625
1557415009.7967758,29101,345.3553161621094
1557415010.7857623,29151,329.9627380371094
1557415011.8127158,29201,352.0721435546875
1557415012.8276858,29251,341.4859619140625
1557415013.829657,29301,332.4446105957031
1557415014.8216436,29351,336.5186767578125
1557415015.8175986,29401,345.2496337890625
1557415016.8395693,29451,342.995361328125
1557415017.8445394,29501,345.3558044433594
1557415018.84051,29551,347.7916259765625
1557415019.848481,29601,331.68048095703125
1557415020.8624513,29651,343.7943115234375
1557415021.856422,29701,337.892578125
1557415022.8603923,29751,332.28546142578125
1557415023.875363,29801,337.97235107421875
1557415024.8903334,29851,337.0985107421875
1557415025.8993213,29901,340.8299255371094
1557415026.8882918,29951,328.1181640625
1557415030.1534595,30001,339.92218017578125


==> img/tensorboard/p6_te_acc.csv <==
Wall time,Step,Value
1557417773.0328617,1,0.3330078125
1557417788.1785226,51,0.2998046875
1557417802.7725751,101,0.41796875
1557417817.407766,151,0.6611328125
1557417831.8985002,201,0.7998046875
1557417846.6193671,251,0.8544921875
1557417862.930382,301,0.8759765625
1557417879.5098965,351,0.8935546875
1557417894.2530017,401,0.8642578125
1557417909.0375695,451,0.8818359375
1557417923.590143,501,0.8896484375
1557417938.2626982,551,0.8701171875
1557417952.9652693,601,0.8701171875
1557417967.8818479,651,0.896484375
1557417982.4094057,701,0.8681640625
1557417997.0329936,751,0.8759765625
1557418011.617133,801,0.8798828125
1557418026.4501863,851,0.8759765625
1557418040.9387798,901,0.892578125
1557418055.6353316,951,0.880859375
1557418070.4608989,1001,0.869140625
1557418085.0404892,1051,0.8681640625
1557418099.4320655,1101,0.8701171875
1557418114.0046706,1151,0.892578125
1557418128.4833274,1201,0.88671875
1557418143.0668993,1251,0.8818359375
1557418157.5158248,1301,0.892578125
1557418172.0964127,1351,0.8916015625
1557418186.5509899,1401,0.8876953125
1557418201.6333463,1451,0.857421875
1557418216.3179357,1501,0.884765625
1557418231.5104866,1551,0.865234375
1557418246.1150434,1601,0.87890625
1557418260.786613,1651,0.880859375
1557418275.3899732,1701,0.8818359375
1557418290.2967594,1751,0.861328125
1557418304.8033245,1801,0.8798828125
1557418320.8268914,1851,0.87109375
1557418335.258468,1901,0.8798828125
1557418350.3090274,1951,0.892578125
1557418365.1165957,2001,0.8681640625
1557418380.2231371,2051,0.890625
1557418395.1917155,2101,0.87109375
1557418410.2618327,2151,0.8583984375
1557418424.849373,2201,0.8837890625
1557418434.5600717,2251,0.8818359375
1557418436.5809965,2301,0.8662109375
1557418438.5462,2351,0.9033203125
1557418440.5291264,2401,0.873046875
1557418442.4640899,2451,0.9013671875
1557418444.418562,2501,0.8662109375
1557418446.3545125,2551,0.896484375
1557418448.3165164,2601,0.880859375
1557418450.275755,2651,0.884765625
1557418452.2152188,2701,0.87109375
1557418454.2261522,2751,0.8984375
1557418456.19884,2801,0.8583984375
1557418458.2405047,2851,0.880859375
1557418460.1875417,2901,0.88671875
1557418462.1316354,2951,0.8994140625
1557418464.091559,3001,0.8701171875
1557418466.1694973,3051,0.87890625
1557418468.1436348,3101,0.8798828125
1557418470.1645951,3151,0.8818359375
1557418472.1150477,3201,0.87109375
1557418474.0619493,3251,0.8662109375
1557418476.010911,3301,0.8759765625
1557418477.9609303,3351,0.861328125
1557418479.9021742,3401,0.8916015625
1557418481.8441033,3451,0.88671875
1557418483.787929,3501,0.8828125
1557418485.7418704,3551,0.8896484375
1557418487.6973174,3601,0.89453125
1557418489.6427402,3651,0.896484375
1557418491.5858526,3701,0.8916015625
1557418493.5334094,3751,0.888671875
1557418495.495019,3801,0.873046875
1557418497.445333,3851,0.8955078125
1557418499.4892726,3901,0.8623046875
1557418501.4404335,3951,0.9013671875
1557418503.387391,4001,0.8681640625
1557418505.3396313,4051,0.8974609375
1557418507.2986648,4101,0.8818359375
1557418509.2581432,4151,0.8818359375
1557418511.2220662,4201,0.9013671875
1557418513.1729455,4251,0.8984375
1557418515.1215892,4301,0.87109375
1557418517.0625374,4351,0.888671875
1557418519.0074978,4401,0.8876953125
1557418521.0323195,4451,0.8671875
1557418522.9634693,4501,0.892578125
1557418524.9177127,4551,0.8828125
1557418526.8648827,4601,0.892578125
1557418528.8831902,4651,0.89453125
1557418530.8728502,4701,0.9091796875
1557418532.8532789,4751,0.90234375
1557418534.8179693,4801,0.888671875
1557418536.7723262,4851,0.8935546875
1557418538.7188113,4901,0.8525390625
1557418540.6588063,4951,0.8828125
1557418544.798379,5001,0.88671875
1557418546.7488458,5051,0.859375
1557418548.6941214,5101,0.84765625
1557418550.6405926,5151,0.876953125
1557418552.5863304,5201,0.89453125
1557418554.543167,5251,0.88671875
1557418556.4991057,5301,0.8837890625
1557418558.4580822,5351,0.8935546875
1557418560.4933028,5401,0.8828125
1557418562.467558,5451,0.8857421875
1557418564.4365609,5501,0.8662109375
1557418566.3877861,5551,0.8837890625
1557418568.3390706,5601,0.8623046875
1557418570.3010163,5651,0.8876953125
1557418572.3430715,5701,0.88671875
1557418574.337013,5751,0.8671875
1557418576.28996,5801,0.8974609375
1557418578.2458997,5851,0.90625
1557418580.2972984,5901,0.884765625
1557418582.4843369,5951,0.8837890625
1557418584.4835005,6001,0.873046875
1557418586.444439,6051,0.8720703125
1557418588.421918,6101,0.8876953125
1557418590.5075688,6151,0.8857421875
1557418592.487926,6201,0.890625
1557418594.4538717,6251,0.904296875
1557418596.4306285,6301,0.869140625
1557418598.3645682,6351,0.884765625
1557418600.477937,6401,0.8818359375
1557418602.498767,6451,0.8759765625
1557418604.466284,6501,0.8935546875
1557418606.4507685,6551,0.8818359375
1557418608.437564,6601,0.876953125
1557418610.392813,6651,0.8759765625
1557418612.3777943,6701,0.865234375
1557418614.3093538,6751,0.8759765625
1557418616.3024192,6801,0.880859375
1557418618.2523863,6851,0.880859375
1557418620.3538253,6901,0.8828125
1557418622.3320873,6951,0.9248046875
1557418624.2820334,7001,0.8994140625
1557418626.2439926,7051,0.869140625
1557418628.1984618,7101,0.8671875
1557418630.1601467,7151,0.8603515625
1557418632.1132474,7201,0.9111328125
1557418634.0670307,7251,0.8876953125
1557418636.0248327,7301,0.8515625
1557418637.9767835,7351,0.8740234375
1557418639.942889,7401,0.8701171875
1557418641.9360094,7451,0.8984375
1557418643.901302,7501,0.880859375
1557418645.8942842,7551,0.8876953125
1557418647.8593698,7601,0.89453125
1557418650.0827913,7651,0.873046875
1557418652.0597537,7701,0.8671875
1557418654.0505536,7751,0.8916015625
1557418655.9944937,7801,0.8955078125
1557418657.9386368,7851,0.888671875
1557418659.877811,7901,0.8876953125
1557418661.8394675,7951,0.8837890625
1557418663.7938643,8001,0.8583984375
1557418665.7385845,8051,0.8798828125
1557418667.6920047,8101,0.908203125
1557418669.6569817,8151,0.900390625
1557418671.6402154,8201,0.888671875
1557418673.60615,8251,0.89453125
1557418675.5780659,8301,0.8671875
1557418677.5260267,8351,0.859375
1557418679.5482273,8401,0.8974609375
1557418681.5183723,8451,0.8916015625
1557418683.4586036,8501,0.8896484375
1557418685.3992677,8551,0.87890625
1557418687.355599,8601,0.875
1557418689.3074007,8651,0.87109375
1557418691.2622921,8701,0.88671875
1557418693.2148366,8751,0.869140625
1557418695.159266,8801,0.8759765625
1557418697.1319869,8851,0.8642578125
1557418699.0724418,8901,0.86328125
1557418701.0100877,8951,0.8720703125
1557418702.9240544,9001,0.8876953125
1557418704.874026,9051,0.875
1557418706.8276293,9101,0.865234375
1557418708.802443,9151,0.892578125
1557418710.7776847,9201,0.888671875
1557418712.7234685,9251,0.8828125
1557418714.6626875,9301,0.904296875
1557418716.598616,9351,0.8857421875
1557418718.539559,9401,0.8837890625
1557418720.4927728,9451,0.87890625
1557418722.4631634,9501,0.8974609375
1557418724.4176447,9551,0.8583984375
1557418726.366151,9601,0.8525390625
1557418728.3201303,9651,0.8857421875
1557418730.2807574,9701,0.8916015625
1557418732.2289236,9751,0.888671875
1557418734.1738675,9801,0.87890625
1557418736.1199856,9851,0.912109375
1557418738.065827,9901,0.890625
1557418740.0477655,9951,0.8828125
1557418744.2144034,10001,0.9248046875
1557418746.174372,10051,0.8857421875
1557418748.148924,10101,0.865234375
1557418750.1001923,10151,0.8544921875
1557418752.069283,10201,0.9111328125
1557418754.0312245,10251,0.86328125
1557418755.9853451,10301,0.9189453125
1557418757.9594765,10351,0.869140625
1557418759.92166,10401,0.8779296875
1557418761.8744693,10451,0.892578125
1557418763.8314264,10501,0.884765625
1557418765.8002942,10551,0.896484375
1557418767.7649505,10601,0.86328125
1557418769.8168988,10651,0.873046875
1557418771.7872388,10701,0.8671875
1557418773.7472026,10751,0.8916015625
1557418775.7099783,10801,0.8779296875
1557418777.6550882,10851,0.919921875
1557418779.6498935,10901,0.8681640625
1557418781.7161403,10951,0.8916015625
1557418783.7412853,11001,0.876953125
1557418785.6825767,11051,0.8798828125
1557418787.628583,11101,0.873046875
1557418789.5735304,11151,0.875
1557418791.5109074,11201,0.904296875
1557418793.435008,11251,0.9033203125
1557418795.4371946,11301,0.8798828125
1557418797.400276,11351,0.880859375
1557418799.5603852,11401,0.861328125
1557418801.5757587,11451,0.861328125
1557418803.5207016,11501,0.876953125
1557418805.4592848,11551,0.873046875
1557418807.414212,11601,0.908203125
1557418809.4361355,11651,0.8857421875
1557418811.4453936,11701,0.865234375
1557418813.444484,11751,0.8720703125
1557418815.415525,11801,0.8408203125
1557418817.391038,11851,0.8623046875
1557418819.3495524,11901,0.857421875
1557418821.3048756,11951,0.8876953125
1557418823.2785687,12001,0.8798828125
1557418825.2255318,12051,0.8974609375
1557418827.171455,12101,0.9208984375
1557418829.196439,12151,0.8896484375
1557418831.1543827,12201,0.912109375
1557418833.1043239,12251,0.875
1557418835.0512671,12301,0.900390625
1557418836.9902284,12351,0.8818359375
1557418838.9316063,12401,0.884765625
1557418840.8655655,12451,0.912109375
1557418842.8553338,12501,0.8525390625
1557418844.8243725,12551,0.8642578125
1557418846.7802987,12601,0.8916015625
1557418848.7282975,12651,0.8857421875
1557418850.6882243,12701,0.8828125
1557418852.662193,12751,0.9111328125
1557418854.617677,12801,0.8662109375
1557418856.5766106,12851,0.8798828125
1557418858.5627804,12901,0.876953125
1557418860.5447464,12951,0.8798828125
1557418862.5031784,13001,0.8798828125
1557418864.4701405,13051,0.888671875
1557418866.463147,13101,0.890625
1557418868.4112773,13151,0.880859375
1557418870.3527966,13201,0.900390625
1557418872.2997067,13251,0.8955078125
1557418874.2426498,13301,0.8857421875
1557418876.1855996,13351,0.869140625
1557418878.1413455,13401,0.92578125
1557418880.0883064,13451,0.8779296875
1557418882.0112517,13501,0.8896484375
1557418883.9404871,13551,0.85546875
1557418885.9035716,13601,0.8505859375
1557418887.900933,13651,0.8837890625
1557418889.9099228,13701,0.90234375
1557418891.8578463,13751,0.8974609375
1557418893.7967958,13801,0.908203125
1557418895.7718885,13851,0.875
1557418897.785163,13901,0.8759765625
1557418899.7604048,13951,0.9013671875
1557418901.7127588,14001,0.88671875
1557418903.7047217,14051,0.8662109375
1557418905.6757252,14101,0.8828125
1557418907.6606123,14151,0.912109375
1557418909.6455688,14201,0.9365234375
1557418911.6203618,14251,0.890625
1557418913.5936391,14301,0.869140625
1557418915.5669403,14351,0.8427734375
1557418917.5192842,14401,0.91796875
1557418919.5892065,14451,0.921875
1557418921.670146,14501,0.916015625
1557418923.6742063,14551,0.9189453125
1557418925.6853507,14601,0.9189453125
1557418927.8024805,14651,0.900390625
1557418929.7495027,14701,0.8720703125
1557418931.8454247,14751,0.9228515625
1557418933.8668518,14801,0.84375
1557418935.8820708,14851,0.8837890625
1557418937.890051,14901,0.921875
1557418939.8421233,14951,0.876953125
1557418943.8884249,15001,0.88671875
1557418945.835566,15051,0.8994140625
1557418947.7949305,15101,0.8994140625
1557418949.788867,15151,0.896484375
1557418951.7385683,15201,0.8984375
1557418953.7469404,15251,0.8974609375
1557418955.712004,15301,0.8994140625
1557418957.7085176,15351,0.8837890625
1557418959.7110636,15401,0.904296875
1557418961.6571538,15451,0.9169921875
1557418963.639082,15501,0.904296875
1557418965.6746712,15551,0.91015625
1557418967.7329597,15601,0.8779296875
1557418969.6878724,15651,0.8818359375
1557418971.6155894,15701,0.916015625
1557418973.5705333,15751,0.8857421875
1557418975.5189555,15801,0.904296875
1557418977.475895,15851,0.927734375
1557418979.5062022,15901,0.8759765625
1557418981.4553542,15951,0.9150390625
1557418983.4283009,16001,0.8876953125
1557418985.5509965,16051,0.8515625
1557418987.547069,16101,0.8671875
1557418989.510294,16151,0.8505859375
1557418991.5355375,16201,0.880859375
1557418993.5343282,16251,0.8603515625
1557418995.5915515,16301,0.8798828125
1557418997.5643806,16351,0.8701171875
1557418999.5219162,16401,0.880859375
1557419001.703836,16451,0.8798828125
1557419003.7318375,16501,0.8818359375
1557419005.7006445,16551,0.8837890625
1557419007.6690078,16601,0.8828125
1557419009.7537363,16651,0.8818359375
1557419011.7935743,16701,0.8779296875
1557419013.907806,16751,0.8828125
1557419015.9523532,16801,0.8828125
1557419017.918111,16851,0.857421875
1557419019.9580498,16901,0.859375
1557419021.974165,16951,0.8779296875
1557419024.0616536,17001,0.8828125
1557419026.0588615,17051,0.8896484375
1557419028.054636,17101,0.884765625
1557419030.0578425,17151,0.869140625
1557419032.0043004,17201,0.892578125
1557419033.9694939,17251,0.8779296875
1557419035.9715178,17301,0.8896484375
1557419037.971484,17351,0.8984375
1557419040.0384033,17401,0.8798828125
1557419042.0330255,17451,0.880859375
1557419043.9789732,17501,0.875
1557419045.9839098,17551,0.8896484375
1557419048.0539756,17601,0.86328125
1557419050.1671424,17651,0.88671875
1557419052.1424863,17701,0.888671875
1557419054.093343,17751,0.8876953125
1557419056.0617156,17801,0.876953125
1557419058.0206568,17851,0.8779296875
1557419060.0344684,17901,0.87890625
1557419062.0060234,17951,0.91015625
1557419064.0110028,18001,0.9130859375
1557419065.999595,18051,0.8857421875
1557419068.112293,18101,0.8818359375
1557419070.2652457,18151,0.8720703125
1557419072.28596,18201,0.8974609375
1557419074.2586331,18251,0.8974609375
1557419076.2399368,18301,0.8974609375
1557419078.1878788,18351,0.8642578125
1557419080.1288059,18401,0.896484375
1557419082.1038601,18451,0.90234375
1557419084.0417874,18501,0.8916015625
1557419086.0045261,18551,0.8818359375
1557419088.0563543,18601,0.876953125
1557419089.9992838,18651,0.8916015625
1557419092.0047233,18701,0.8662109375
1557419093.9956713,18751,0.8876953125
1557419096.091625,18801,0.875
1557419098.1216063,18851,0.86328125
1557419100.225069,18901,0.89453125
1557419102.1821802,18951,0.8671875
1557419104.1281204,19001,0.87890625
1557419106.072977,19051,0.875
1557419108.0199199,19101,0.8837890625
1557419109.970879,19151,0.873046875
1557419111.9148264,19201,0.8671875
1557419113.90528,19251,0.8798828125
1557419115.8425813,19301,0.9130859375
1557419117.7825253,19351,0.873046875
1557419119.738293,19401,0.8544921875
1557419121.699232,19451,0.8642578125
1557419123.6872041,19501,0.8720703125
1557419125.6451259,19551,0.869140625
1557419127.6199129,19601,0.8876953125
1557419129.6530967,19651,0.876953125
1557419131.6236067,19701,0.8896484375
1557419133.6708577,19751,0.90234375
1557419135.6158197,19801,0.85546875
1557419137.5927687,19851,0.9033203125
1557419139.5418873,19901,0.890625
1557419141.505251,19951,0.888671875
1557419145.7953866,20001,0.8828125
1557419147.7813323,20051,0.8779296875
1557419149.7386718,20101,0.884765625
1557419151.6946132,20151,0.869140625
1557419153.7543216,20201,0.90625
1557419155.7350168,20251,0.8720703125
1557419157.7119555,20301,0.888671875
1557419159.8078396,20351,0.88671875
1557419161.782568,20401,0.9111328125
1557419163.7618496,20451,0.8798828125
1557419165.7147923,20501,0.9091796875
1557419167.6831007,20551,0.8671875
1557419169.660026,20601,0.9052734375
1557419171.6162314,20651,0.90625
1557419173.6198275,20701,0.8798828125
1557419175.5798545,20751,0.8916015625
1557419177.5614183,20801,0.88671875
1557419179.5222015,20851,0.880859375
1557419181.4782207,20901,0.8955078125
1557419183.5141842,20951,0.8955078125
1557419185.466143,21001,0.9072265625
1557419187.4145463,21051,0.89453125
1557419189.4300747,21101,0.9091796875
1557419191.3711555,21151,0.8662109375
1557419193.308284,21201,0.9033203125
1557419195.2632978,21251,0.8798828125
1557419197.211477,21301,0.908203125
1557419199.205564,21351,0.8671875
1557419201.178365,21401,0.8720703125
1557419203.1586156,21451,0.892578125
1557419205.1231117,21501,0.9130859375
1557419207.0818207,21551,0.9150390625
1557419209.0415988,21601,0.8544921875
1557419211.0172908,21651,0.857421875
1557419212.9923487,21701,0.861328125
1557419214.9621031,21751,0.9345703125
1557419216.9812224,21801,0.9287109375
1557419219.0176587,21851,0.84765625
1557419221.0253935,21901,0.8759765625
1557419222.9706376,21951,0.888671875
1557419224.917043,22001,0.900390625
1557419226.8686283,22051,0.8681640625
1557419228.8302205,22101,0.8876953125
1557419230.7978897,22151,0.8828125
1557419232.7661042,22201,0.890625
1557419234.7797108,22251,0.8935546875
1557419236.7504013,22301,0.890625
1557419238.904619,22351,0.873046875
1557419240.9705458,22401,0.927734375
1557419242.9368062,22451,0.8837890625
1557419244.9307437,22501,0.9248046875
1557419246.8841178,22551,0.8955078125
1557419249.0094345,22601,0.9111328125
1557419251.128093,22651,0.884765625
1557419253.1474333,22701,0.8955078125
1557419255.1314404,22751,0.90625
1557419257.118142,22801,0.87109375
1557419259.102173,22851,0.9189453125
1557419261.080415,22901,0.8662109375
1557419263.0676212,22951,0.8857421875
1557419265.1389685,23001,0.8759765625
1557419267.2371528,23051,0.876953125
1557419269.2823417,23101,0.8837890625
1557419271.3392947,23151,0.9033203125
1557419273.302711,23201,0.869140625
1557419275.2499442,23251,0.892578125
1557419277.2313862,23301,0.8759765625
1557419279.2961318,23351,0.9267578125
1557419281.3506148,23401,0.8642578125
1557419283.3167734,23451,0.888671875
1557419285.2604854,23501,0.9013671875
1557419287.2233136,23551,0.9150390625
1557419289.1661463,23601,0.919921875
1557419291.1139445,23651,0.9169921875
1557419293.1123796,23701,0.9052734375
1557419295.097061,23751,0.9052734375
1557419297.061526,23801,0.9306640625
1557419299.018397,23851,0.939453125
1557419300.9665897,23901,0.9462890625
1557419302.919338,23951,0.9375
1557419304.9404929,24001,0.943359375
1557419306.9457245,24051,0.9033203125
1557419309.05095,24101,0.923828125
1557419311.1224713,24151,0.9365234375
1557419313.1009922,24201,0.9013671875
1557419315.0713406,24251,0.92578125
1557419317.0290022,24301,0.87890625
1557419319.016598,24351,0.931640625
1557419321.0056448,24401,0.9296875
1557419322.9930828,24451,0.9140625
1557419324.9398966,24501,0.9169921875
1557419326.8915408,24551,0.8896484375
1557419328.8674853,24601,0.859375
1557419330.8367705,24651,0.91796875
1557419332.7895284,24701,0.91796875
1557419334.7672715,24751,0.845703125
1557419336.7243254,24801,0.896484375
1557419338.709029,24851,0.931640625
1557419340.735132,24901,0.9287109375
1557419342.6938915,24951,0.9287109375
1557419346.7331252,25001,0.9150390625
1557419348.7208734,25051,0.9228515625
1557419350.723628,25101,0.876953125
1557419352.6761053,25151,0.8935546875
1557419354.6692805,25201,0.9248046875
1557419356.7116225,25251,0.923828125
1557419358.6757052,25301,0.873046875
1557419360.6334653,25351,0.8564453125
1557419362.5845144,25401,0.896484375
1557419364.5533943,25451,0.9208984375
1557419366.5277746,25501,0.8955078125
1557419368.665499,25551,0.935546875
1557419370.7318172,25601,0.935546875
1557419372.7424202,25651,0.9140625
1557419374.7056653,25701,0.8681640625
1557419376.6822422,25751,0.8955078125
1557419378.6444964,25801,0.904296875
1557419380.639891,25851,0.9267578125
1557419382.6023562,25901,0.9189453125
1557419384.5757074,25951,0.8984375
1557419386.5482483,26001,0.888671875
1557419388.5290008,26051,0.8681640625
1557419390.4963667,26101,0.849609375
1557419392.4773078,26151,0.908203125
1557419394.4472623,26201,0.83984375
1557419396.4180634,26251,0.9326171875
1557419398.4025238,26301,0.951171875
1557419400.4599373,26351,0.86328125
1557419402.4943786,26401,0.8740234375
1557419404.4765377,26451,0.849609375
1557419406.4602554,26501,0.9169921875
1557419408.4651837,26551,0.90625
1557419410.4532156,26601,0.8994140625
1557419412.4182377,26651,0.8681640625
1557419414.4161751,26701,0.9267578125
1557419416.3713691,26751,0.9013671875
1557419418.4282913,26801,0.9052734375
1557419420.4312332,26851,0.9072265625
1557419422.380504,26901,0.8955078125
1557419424.313449,26951,0.927734375
1557419426.2905674,27001,0.9345703125
1557419428.227531,27051,0.9248046875
1557419430.271451,27101,0.94140625
1557419432.2372448,27151,0.8779296875
1557419434.2092657,27201,0.86328125
1557419436.1832879,27251,0.939453125
1557419438.1362379,27301,0.859375
1557419440.0856483,27351,0.8896484375
1557419442.0517433,27401,0.890625
1557419444.0019495,27451,0.8720703125
1557419445.9528997,27501,0.9072265625
1557419447.9028418,27551,0.8623046875
1557419449.8623528,27601,0.88671875
1557419451.828762,27651,0.9521484375
1557419453.7868416,27701,0.92578125
1557419455.7338169,27751,0.87109375
1557419457.6839337,27801,0.900390625
1557419459.7080817,27851,0.955078125
1557419461.6685772,27901,0.9462890625
1557419463.6165276,27951,0.927734375
1557419465.5657332,28001,0.900390625
1557419467.507979,28051,0.93359375
1557419469.4518957,28101,0.865234375
1557419471.3914359,28151,0.8740234375
1557419473.3341198,28201,0.8828125
1557419475.2764406,28251,0.8974609375
1557419477.2147043,28301,0.8623046875
1557419479.171197,28351,0.88671875
1557419481.120176,28401,0.8955078125
1557419483.0613627,28451,0.8681640625
1557419485.0087795,28501,0.94140625
1557419486.957474,28551,0.904296875
1557419488.9731014,28601,0.873046875
1557419490.9800425,28651,0.892578125
1557419492.9348247,28701,0.8837890625
1557419494.8757467,28751,0.9130859375
1557419496.8336918,28801,0.865234375
1557419498.806347,28851,0.9169921875
1557419500.809315,28901,0.9287109375
1557419502.771264,28951,0.9267578125
1557419504.7432127,29001,0.9287109375
1557419506.7062404,29051,0.8603515625
1557419508.6808434,29101,0.84765625
1557419510.6268065,29151,0.9296875
1557419512.5857484,29201,0.9365234375
1557419514.5590541,29251,0.9208984375
1557419516.5159962,29301,0.853515625
1557419518.487939,29351,0.861328125
1557419520.583877,29401,0.9111328125
1557419522.5942655,29451,0.92578125
1557419524.704285,29501,0.9365234375
1557419526.732441,29551,0.935546875
1557419528.700238,29601,0.9365234375
1557419530.718755,29651,0.9326171875
1557419532.6983712,29701,0.93359375
1557419534.7049708,29751,0.884765625
1557419536.7990134,29801,0.8671875
1557419538.7662635,29851,0.8779296875
1557419540.7569785,29901,0.9443359375
1557419542.7233078,29951,0.9140625
1557419546.8475027,30001,0.9228515625


==> img/tensorboard/p6_te_tloss.csv <==
Wall time,Step,Value
1557417773.0328617,1,2.030506134033203
1557417788.1785226,51,2.0440897941589355
1557417802.7725751,101,1.644993782043457
1557417817.407766,151,1.0006380081176758
1557417831.8985002,201,0.6604956388473511
1557417846.6193671,251,0.5657832026481628
1557417862.930382,301,0.43637382984161377
1557417879.5098965,351,0.3661181628704071
1557417894.2530017,401,0.48655977845191956
1557417909.0375695,451,0.36656686663627625
1557417923.590143,501,0.3680880069732666
1557417938.2626982,551,0.4387306571006775
1557417952.9652693,601,0.4438682496547699
1557417967.8818479,651,0.3685353696346283
1557417982.4094057,701,0.5076260566711426
1557417997.0329936,751,0.5058625936508179
1557418011.617133,801,0.554563045501709
1557418026.4501863,851,0.6252533793449402
1557418040.9387798,901,0.4218358099460602
1557418055.6353316,951,0.5478876829147339
1557418070.4608989,1001,0.48979058861732483
1557418085.0404892,1051,0.6731094121932983
1557418099.4320655,1101,0.6295143365859985
1557418114.0046706,1151,0.5583310127258301
1557418128.4833274,1201,0.5427553057670593
1557418143.0668993,1251,0.6201465725898743
1557418157.5158248,1301,0.4644220471382141
1557418172.0964127,1351,0.5971741080284119
1557418186.5509899,1401,0.6167968511581421
1557418201.6333463,1451,0.797709584236145
1557418216.3179357,1501,0.5075197219848633
1557418231.5104866,1551,0.7155961394309998
1557418246.1150434,1601,0.6764094829559326
1557418260.786613,1651,0.7830933928489685
1557418275.3899732,1701,0.6922325491905212
1557418290.2967594,1751,1.0381841659545898
1557418304.8033245,1801,0.5321806073188782
1557418320.8268914,1851,0.6805367469787598
1557418335.258468,1901,0.6722701787948608
1557418350.3090274,1951,0.7448022365570068
1557418365.1165957,2001,0.8499882221221924
1557418380.2231371,2051,0.6714126467704773
1557418395.1917155,2101,0.661618709564209
1557418410.2618327,2151,0.8061842918395996
1557418424.849373,2201,0.5264767408370972
1557418434.5600717,2251,1.1860548257827759
1557418436.5809965,2301,1.066220998764038
1557418438.5462,2351,0.471428781747818
1557418440.5291264,2401,0.696752667427063
1557418442.4640899,2451,0.513674259185791
1557418444.418562,2501,0.6885465979576111
1557418446.3545125,2551,0.548986554145813
1557418448.3165164,2601,0.8087157011032104
1557418450.275755,2651,0.8511559367179871
1557418452.2152188,2701,0.8570165038108826
1557418454.2261522,2751,0.5680804252624512
1557418456.19884,2801,1.0196411609649658
1557418458.2405047,2851,0.9483957290649414
1557418460.1875417,2901,0.6659332513809204
1557418462.1316354,2951,0.6211591362953186
1557418464.091559,3001,1.193220615386963
1557418466.1694973,3051,1.1069389581680298
1557418468.1436348,3101,0.871222972869873
1557418470.1645951,3151,0.9178207516670227
1557418472.1150477,3201,0.9994782209396362
1557418474.0619493,3251,0.8628186583518982
1557418476.010911,3301,0.90870201587677
1557418477.9609303,3351,0.8009887337684631
1557418479.9021742,3401,0.8251907229423523
1557418481.8441033,3451,0.776638925075531
1557418483.787929,3501,0.9588218331336975
1557418485.7418704,3551,0.7462761402130127
1557418487.6973174,3601,0.7541941404342651
1557418489.6427402,3651,0.9144072532653809
1557418491.5858526,3701,0.6982324123382568
1557418493.5334094,3751,0.8385027647018433
1557418495.495019,3801,0.8216646909713745
1557418497.445333,3851,0.6371391415596008
1557418499.4892726,3901,1.4489768743515015
1557418501.4404335,3951,0.8374821543693542
1557418503.387391,4001,0.8752695322036743
1557418505.3396313,4051,0.5539668202400208
1557418507.2986648,4101,1.0310595035552979
1557418509.2581432,4151,0.9754090905189514
1557418511.2220662,4201,0.5771629214286804
1557418513.1729455,4251,0.6220874190330505
1557418515.1215892,4301,1.1657602787017822
1557418517.0625374,4351,1.1154117584228516
1557418519.0074978,4401,0.7360249161720276
1557418521.0323195,4451,0.8090766668319702
1557418522.9634693,4501,0.8919292092323303
1557418524.9177127,4551,0.8731198310852051
1557418526.8648827,4601,0.7430797815322876
1557418528.8831902,4651,0.6032721400260925
1557418530.8728502,4701,0.5068509578704834
1557418532.8532789,4751,0.5336840152740479
1557418534.8179693,4801,0.6041241884231567
1557418536.7723262,4851,0.5755071043968201
1557418538.7188113,4901,1.9143716096878052
1557418540.6588063,4951,0.5778587460517883
1557418544.798379,5001,0.7977595329284668
1557418546.7488458,5051,1.815150499343872
1557418548.6941214,5101,2.2891552448272705
1557418550.6405926,5151,1.0778636932373047
1557418552.5863304,5201,0.5851020216941833
1557418554.543167,5251,0.7209433913230896
1557418556.4991057,5301,0.535549521446228
1557418558.4580822,5351,0.8996880650520325
1557418560.4933028,5401,0.9609590768814087
1557418562.467558,5451,1.2785513401031494
1557418564.4365609,5501,1.1460750102996826
1557418566.3877861,5551,1.0963034629821777
1557418568.3390706,5601,1.3962485790252686
1557418570.3010163,5651,1.2907629013061523
1557418572.3430715,5701,1.0385488271713257
1557418574.337013,5751,1.1507182121276855
1557418576.28996,5801,0.7046348452568054
1557418578.2458997,5851,0.4244048297405243
1557418580.2972984,5901,0.7038487195968628
1557418582.4843369,5951,0.5562614798545837
1557418584.4835005,6001,1.4035159349441528
1557418586.444439,6051,1.3345509767532349
1557418588.421918,6101,0.9086017608642578
1557418590.5075688,6151,1.098726511001587
1557418592.487926,6201,0.8425074815750122
1557418594.4538717,6251,0.7534087896347046
1557418596.4306285,6301,1.1087192296981812
1557418598.3645682,6351,1.3422932624816895
1557418600.477937,6401,1.4777350425720215
1557418602.498767,6451,1.2173887491226196
1557418604.466284,6501,1.4602183103561401
1557418606.4507685,6551,0.8169515132904053
1557418608.437564,6601,0.9693868160247803
1557418610.392813,6651,0.8858209252357483
1557418612.3777943,6701,1.3948101997375488
1557418614.3093538,6751,1.155953288078308
1557418616.3024192,6801,1.3872594833374023
1557418618.2523863,6851,0.9000467658042908
1557418620.3538253,6901,0.7639488577842712
1557418622.3320873,6951,0.43248847126960754
1557418624.2820334,7001,0.6462371945381165
1557418626.2439926,7051,1.4262373447418213
1557418628.1984618,7101,1.6549955606460571
1557418630.1601467,7151,1.9908250570297241
1557418632.1132474,7201,0.4245927333831787
1557418634.0670307,7251,0.697348952293396
1557418636.0248327,7301,4.668113708496094
1557418637.9767835,7351,1.7553598880767822
1557418639.942889,7401,0.8929057121276855
1557418641.9360094,7451,0.7894729375839233
1557418643.901302,7501,0.9014460444450378
1557418645.8942842,7551,0.6740649938583374
1557418647.8593698,7601,0.7242340445518494
1557418650.0827913,7651,1.062658667564392
1557418652.0597537,7701,1.4181890487670898
1557418654.0505536,7751,0.5538938045501709
1557418655.9944937,7801,0.7751984000205994
1557418657.9386368,7851,0.7830851674079895
1557418659.877811,7901,0.7028391361236572
1557418661.8394675,7951,0.7301796078681946
1557418663.7938643,8001,1.5407048463821411
1557418665.7385845,8051,0.7891167998313904
1557418667.6920047,8101,0.4786056876182556
1557418669.6569817,8151,0.9259684085845947
1557418671.6402154,8201,0.800847053527832
1557418673.60615,8251,0.8323218822479248
1557418675.5780659,8301,1.3492600917816162
1557418677.5260267,8351,1.103473424911499
1557418679.5482273,8401,0.8046283721923828
1557418681.5183723,8451,1.0478094816207886
1557418683.4586036,8501,0.7260693311691284
1557418685.3992677,8551,0.9977847933769226
1557418687.355599,8601,0.924153745174408
1557418689.3074007,8651,1.0878825187683105
1557418691.2622921,8701,0.950575053691864
1557418693.2148366,8751,1.9402217864990234
1557418695.159266,8801,1.052184820175171
1557418697.1319869,8851,1.1286725997924805
1557418699.0724418,8901,1.6882511377334595
1557418701.0100877,8951,1.1363478899002075
1557418702.9240544,9001,1.0482429265975952
1557418704.874026,9051,2.1029510498046875
1557418706.8276293,9101,2.100472927093506
1557418708.802443,9151,1.3186845779418945
1557418710.7776847,9201,0.8650318384170532
1557418712.7234685,9251,1.0521043539047241
1557418714.6626875,9301,0.5383964776992798
1557418716.598616,9351,1.098629355430603
1557418718.539559,9401,1.1673526763916016
1557418720.4927728,9451,1.4204046726226807
1557418722.4631634,9501,1.0096664428710938
1557418724.4176447,9551,2.1903908252716064
1557418726.366151,9601,1.6679922342300415
1557418728.3201303,9651,1.138188362121582
1557418730.2807574,9701,0.9340288639068604
1557418732.2289236,9751,1.1233727931976318
1557418734.1738675,9801,1.647953748703003
1557418736.1199856,9851,0.8151624798774719
1557418738.065827,9901,0.7876527905464172
1557418740.0477655,9951,1.3048447370529175
1557418744.2144034,10001,0.3754369020462036
1557418746.174372,10051,1.3325464725494385
1557418748.148924,10101,1.6471165418624878
1557418750.1001923,10151,1.7316179275512695
1557418752.069283,10201,0.5402869582176208
1557418754.0312245,10251,1.243694543838501
1557418755.9853451,10301,0.40375107526779175
1557418757.9594765,10351,1.1535286903381348
1557418759.92166,10401,1.3836140632629395
1557418761.8744693,10451,0.6439598202705383
1557418763.8314264,10501,1.6224619150161743
1557418765.8002942,10551,0.6688426733016968
1557418767.7649505,10601,1.295483112335205
1557418769.8168988,10651,1.5232030153274536
1557418771.7872388,10701,1.6355855464935303
1557418773.7472026,10751,1.1039233207702637
1557418775.7099783,10801,0.6896587014198303
1557418777.6550882,10851,0.4342942535877228
1557418779.6498935,10901,2.2619030475616455
1557418781.7161403,10951,0.941367506980896
1557418783.7412853,11001,1.6623687744140625
1557418785.6825767,11051,1.0872305631637573
1557418787.628583,11101,1.524078607559204
1557418789.5735304,11151,1.3632577657699585
1557418791.5109074,11201,0.6746813058853149
1557418793.435008,11251,0.6939446926116943
1557418795.4371946,11301,1.3190577030181885
1557418797.400276,11351,1.188930630683899
1557418799.5603852,11401,2.655010223388672
1557418801.5757587,11451,1.3496654033660889
1557418803.5207016,11501,0.7677293419837952
1557418805.4592848,11551,1.5512440204620361
1557418807.414212,11601,0.9542917609214783
1557418809.4361355,11651,0.8238886594772339
1557418811.4453936,11701,2.1214311122894287
1557418813.444484,11751,1.4052916765213013
1557418815.415525,11801,2.2771265506744385
1557418817.391038,11851,1.356770634651184
1557418819.3495524,11901,1.471036434173584
1557418821.3048756,11951,0.7187985181808472
1557418823.2785687,12001,1.2143545150756836
1557418825.2255318,12051,1.0022203922271729
1557418827.171455,12101,0.7984156608581543
1557418829.196439,12151,1.4614993333816528
1557418831.1543827,12201,0.641403317451477
1557418833.1043239,12251,2.146367073059082
1557418835.0512671,12301,0.8760819435119629
1557418836.9902284,12351,1.6742137670516968
1557418838.9316063,12401,0.8551936149597168
1557418840.8655655,12451,0.693901538848877
1557418842.8553338,12501,2.4827613830566406
1557418844.8243725,12551,3.7360763549804688
1557418846.7802987,12601,1.8006079196929932
1557418848.7282975,12651,1.4532948732376099
1557418850.6882243,12701,0.6187117695808411
1557418852.662193,12751,0.535685658454895
1557418854.617677,12801,2.134408712387085
1557418856.5766106,12851,1.08965265750885
1557418858.5627804,12901,1.9085100889205933
1557418860.5447464,12951,1.3173176050186157
1557418862.5031784,13001,1.1054341793060303
1557418864.4701405,13051,1.2517824172973633
1557418866.463147,13101,1.3748829364776611
1557418868.4112773,13151,1.8927783966064453
1557418870.3527966,13201,1.1057308912277222
1557418872.2997067,13251,1.2037924528121948
1557418874.2426498,13301,1.0484864711761475
1557418876.1855996,13351,2.3980352878570557
1557418878.1413455,13401,0.7183269262313843
1557418880.0883064,13451,1.2403404712677002
1557418882.0112517,13501,0.9685835838317871
1557418883.9404871,13551,1.6934003829956055
1557418885.9035716,13601,3.252732515335083
1557418887.900933,13651,1.1450753211975098
1557418889.9099228,13701,0.9340630769729614
1557418891.8578463,13751,1.091789722442627
1557418893.7967958,13801,1.1180278062820435
1557418895.7718885,13851,1.8981225490570068
1557418897.785163,13901,1.8578598499298096
1557418899.7604048,13951,1.0333651304244995
1557418901.7127588,14001,1.181046962738037
1557418903.7047217,14051,1.728330135345459
1557418905.6757252,14101,1.4566009044647217
1557418907.6606123,14151,0.9113311767578125
1557418909.6455688,14201,0.49149227142333984
1557418911.6203618,14251,1.4118798971176147
1557418913.5936391,14301,1.4768922328948975
1557418915.5669403,14351,0.626044511795044
1557418917.5192842,14401,0.32582181692123413
1557418919.5892065,14451,0.5951486229896545
1557418921.670146,14501,0.5353885293006897
1557418923.6742063,14551,0.6567455530166626
1557418925.6853507,14601,0.4346638321876526
1557418927.8024805,14651,0.7169302701950073
1557418929.7495027,14701,1.285936713218689
1557418931.8454247,14751,0.419996440410614
1557418933.8668518,14801,1.3085737228393555
1557418935.8820708,14851,1.3836219310760498
1557418937.890051,14901,0.4372340142726898
1557418939.8421233,14951,1.1756304502487183
1557418943.8884249,15001,1.2558330297470093
1557418945.835566,15051,0.7656198740005493
1557418947.7949305,15101,0.6282775402069092
1557418949.788867,15151,0.7444549798965454
1557418951.7385683,15201,0.7905213236808777
1557418953.7469404,15251,0.9687544107437134
1557418955.712004,15301,0.6644778847694397
1557418957.7085176,15351,0.9113091826438904
1557418959.7110636,15401,0.6140867471694946
1557418961.6571538,15451,0.7060759663581848
1557418963.639082,15501,0.7359101176261902
1557418965.6746712,15551,0.630058228969574
1557418967.7329597,15601,0.9630473852157593
1557418969.6878724,15651,1.2155036926269531
1557418971.6155894,15701,0.5023386478424072
1557418973.5705333,15751,0.8783767223358154
1557418975.5189555,15801,0.6283541917800903
1557418977.475895,15851,0.4923604130744934
1557418979.5062022,15901,1.1413815021514893
1557418981.4553542,15951,0.6674103736877441
1557418983.4283009,16001,1.3983125686645508
1557418985.5509965,16051,1.959861397743225
1557418987.547069,16101,5.563388347625732
1557418989.510294,16151,3.8318512439727783
1557418991.5355375,16201,1.757525086402893
1557418993.5343282,16251,1.7458672523498535
1557418995.5915515,16301,1.6445224285125732
1557418997.5643806,16351,1.5078489780426025
1557418999.5219162,16401,1.4160680770874023
1557419001.703836,16451,1.202439546585083
1557419003.7318375,16501,1.1540900468826294
1557419005.7006445,16551,1.4886479377746582
1557419007.6690078,16601,1.4418715238571167
1557419009.7537363,16651,1.183168888092041
1557419011.7935743,16701,1.3889105319976807
1557419013.907806,16751,1.3739478588104248
1557419015.9523532,16801,1.4846580028533936
1557419017.918111,16851,1.4666498899459839
1557419019.9580498,16901,1.8030891418457031
1557419021.974165,16951,1.4937502145767212
1557419024.0616536,17001,1.1299493312835693
1557419026.0588615,17051,0.9864565134048462
1557419028.054636,17101,1.0871535539627075
1557419030.0578425,17151,1.3830513954162598
1557419032.0043004,17201,1.0974154472351074
1557419033.9694939,17251,1.3519655466079712
1557419035.9715178,17301,1.3291064500808716
1557419037.971484,17351,0.7688401341438293
1557419040.0384033,17401,0.939736545085907
1557419042.0330255,17451,1.5033466815948486
1557419043.9789732,17501,1.2154268026351929
1557419045.9839098,17551,1.135009527206421
1557419048.0539756,17601,1.3050692081451416
1557419050.1671424,17651,1.427203893661499
1557419052.1424863,17701,1.1912198066711426
1557419054.093343,17751,1.1517919301986694
1557419056.0617156,17801,1.2116827964782715
1557419058.0206568,17851,1.3671822547912598
1557419060.0344684,17901,1.2300077676773071
1557419062.0060234,17951,0.601672887802124
1557419064.0110028,18001,0.9194456338882446
1557419065.999595,18051,1.1434880495071411
1557419068.112293,18101,1.3806262016296387
1557419070.2652457,18151,1.1845977306365967
1557419072.28596,18201,1.088060975074768
1557419074.2586331,18251,1.0514971017837524
1557419076.2399368,18301,1.0759668350219727
1557419078.1878788,18351,1.7598423957824707
1557419080.1288059,18401,1.2970750331878662
1557419082.1038601,18451,0.9867292642593384
1557419084.0417874,18501,0.9756548404693604
1557419086.0045261,18551,1.2003157138824463
1557419088.0563543,18601,1.4776482582092285
1557419089.9992838,18651,0.9037741422653198
1557419092.0047233,18701,2.2807717323303223
1557419093.9956713,18751,1.5156278610229492
1557419096.091625,18801,1.3651057481765747
1557419098.1216063,18851,1.7656283378601074
1557419100.225069,18901,0.8776909708976746
1557419102.1821802,18951,1.4862265586853027
1557419104.1281204,19001,1.6933481693267822
1557419106.072977,19051,1.7293810844421387
1557419108.0199199,19101,1.71094810962677
1557419109.970879,19151,1.592479944229126
1557419111.9148264,19201,1.8368033170700073
1557419113.90528,19251,1.4151215553283691
1557419115.8425813,19301,0.5443423390388489
1557419117.7825253,19351,1.4897433519363403
1557419119.738293,19401,2.117093086242676
1557419121.699232,19451,2.220113515853882
1557419123.6872041,19501,1.7184398174285889
1557419125.6451259,19551,1.9268051385879517
1557419127.6199129,19601,0.9863385558128357
1557419129.6530967,19651,1.019963026046753
1557419131.6236067,19701,1.2587970495224
1557419133.6708577,19751,0.9640169143676758
1557419135.6158197,19801,2.63732647895813
1557419137.5927687,19851,0.8543468713760376
1557419139.5418873,19901,1.3443703651428223
1557419141.505251,19951,1.174338698387146
1557419145.7953866,20001,1.1713590621948242
1557419147.7813323,20051,1.5083246231079102
1557419149.7386718,20101,1.28920316696167
1557419151.6946132,20151,1.5899392366409302
1557419153.7543216,20201,0.9530419111251831
1557419155.7350168,20251,3.108487129211426
1557419157.7119555,20301,1.2269551753997803
1557419159.8078396,20351,1.3015590906143188
1557419161.782568,20401,0.7902804017066956
1557419163.7618496,20451,1.2146575450897217
1557419165.7147923,20501,0.752221941947937
1557419167.6831007,20551,1.342838168144226
1557419169.660026,20601,0.7580598592758179
1557419171.6162314,20651,0.6556023359298706
1557419173.6198275,20701,1.2409660816192627
1557419175.5798545,20751,0.9841243624687195
1557419177.5614183,20801,1.3874887228012085
1557419179.5222015,20851,1.3905811309814453
1557419181.4782207,20901,1.1681764125823975
1557419183.5141842,20951,1.1737251281738281
1557419185.466143,21001,1.1091923713684082
1557419187.4145463,21051,1.1187998056411743
1557419189.4300747,21101,0.8374733924865723
1557419191.3711555,21151,1.7649030685424805
1557419193.308284,21201,0.9183821082115173
1557419195.2632978,21251,1.445029616355896
1557419197.211477,21301,0.8786113262176514
1557419199.205564,21351,2.9363746643066406
1557419201.178365,21401,1.6311126947402954
1557419203.1586156,21451,0.9129858016967773
1557419205.1231117,21501,1.111314058303833
1557419207.0818207,21551,0.6277123093605042
1557419209.0415988,21601,1.978583574295044
1557419211.0172908,21651,2.4426395893096924
1557419212.9923487,21701,1.935219645500183
1557419214.9621031,21751,0.43014219403266907
1557419216.9812224,21801,0.630132794380188
1557419219.0176587,21851,3.0260517597198486
1557419221.0253935,21901,1.9687658548355103
1557419222.9706376,21951,0.8758639693260193
1557419224.917043,22001,1.128889560699463
1557419226.8686283,22051,2.4201440811157227
1557419228.8302205,22101,1.6258776187896729
1557419230.7978897,22151,1.5932451486587524
1557419232.7661042,22201,1.4900544881820679
1557419234.7797108,22251,1.544940710067749
1557419236.7504013,22301,1.165879249572754
1557419238.904619,22351,1.9352880716323853
1557419240.9705458,22401,0.9486930966377258
1557419242.9368062,22451,1.1999645233154297
1557419244.9307437,22501,0.882546603679657
1557419246.8841178,22551,1.0793132781982422
1557419249.0094345,22601,1.0689926147460938
1557419251.128093,22651,1.3077270984649658
1557419253.1474333,22701,1.3244314193725586
1557419255.1314404,22751,0.9016964435577393
1557419257.118142,22801,1.6853688955307007
1557419259.102173,22851,0.8698984980583191
1557419261.080415,22901,2.092104434967041
1557419263.0676212,22951,1.0436426401138306
1557419265.1389685,23001,1.4346781969070435
1557419267.2371528,23051,1.1800343990325928
1557419269.2823417,23101,1.52332603931427
1557419271.3392947,23151,1.3090770244598389
1557419273.302711,23201,2.3868908882141113
1557419275.2499442,23251,1.9954640865325928
1557419277.2313862,23301,1.4537360668182373
1557419279.2961318,23351,0.6632809638977051
1557419281.3506148,23401,3.297030210494995
1557419283.3167734,23451,1.3779239654541016
1557419285.2604854,23501,1.2100318670272827
1557419287.2233136,23551,0.9560762047767639
1557419289.1661463,23601,0.9051802158355713
1557419291.1139445,23651,0.9635932445526123
1557419293.1123796,23701,1.0788441896438599
1557419295.097061,23751,1.005761981010437
1557419297.061526,23801,0.4152415990829468
1557419299.018397,23851,0.31978940963745117
1557419300.9665897,23901,0.28646188974380493
1557419302.919338,23951,0.5152276158332825
1557419304.9404929,24001,0.43558788299560547
1557419306.9457245,24051,1.0774670839309692
1557419309.05095,24101,0.80401611328125
1557419311.1224713,24151,0.5996972322463989
1557419313.1009922,24201,0.9705931544303894
1557419315.0713406,24251,0.6127533316612244
1557419317.0290022,24301,1.3965431451797485
1557419319.016598,24351,0.9719870686531067
1557419321.0056448,24401,0.8894482851028442
1557419322.9930828,24451,0.9730520844459534
1557419324.9398966,24501,0.9653867483139038
1557419326.8915408,24551,1.1709976196289062
1557419328.8674853,24601,2.3063929080963135
1557419330.8367705,24651,0.8834644556045532
1557419332.7895284,24701,0.8670096397399902
1557419334.7672715,24751,2.2848968505859375
1557419336.7243254,24801,0.8555152416229248
1557419338.709029,24851,0.7233250141143799
1557419340.735132,24901,0.7257915735244751
1557419342.6938915,24951,0.6756798028945923
1557419346.7331252,25001,0.8074532151222229
1557419348.7208734,25051,0.6270376443862915
1557419350.723628,25101,1.8638540506362915
1557419352.6761053,25151,1.2285497188568115
1557419354.6692805,25201,0.9037837386131287
1557419356.7116225,25251,0.9367616176605225
1557419358.6757052,25301,1.5986469984054565
1557419360.6334653,25351,1.8341838121414185
1557419362.5845144,25401,1.1366384029388428
1557419364.5533943,25451,0.8805818557739258
1557419366.5277746,25501,0.9718207716941833
1557419368.665499,25551,0.714434802532196
1557419370.7318172,25601,0.739517331123352
1557419372.7424202,25651,0.993739128112793
1557419374.7056653,25701,2.2317466735839844
1557419376.6822422,25751,1.3993053436279297
1557419378.6444964,25801,1.2703365087509155
1557419380.639891,25851,0.6945908665657043
1557419382.6023562,25901,1.223932147026062
1557419384.5757074,25951,1.292149305343628
1557419386.5482483,26001,1.6381852626800537
1557419388.5290008,26051,2.0328242778778076
1557419390.4963667,26101,2.4422736167907715
1557419392.4773078,26151,0.7952558994293213
1557419394.4472623,26201,2.5783164501190186
1557419396.4180634,26251,0.5177243947982788
1557419398.4025238,26301,0.44110164046287537
1557419400.4599373,26351,2.7529919147491455
1557419402.4943786,26401,1.8960094451904297
1557419404.4765377,26451,2.210452079772949
1557419406.4602554,26501,0.8388195037841797
1557419408.4651837,26551,0.964828372001648
1557419410.4532156,26601,1.5246814489364624
1557419412.4182377,26651,2.0752391815185547
1557419414.4161751,26701,1.0776700973510742
1557419416.3713691,26751,1.2809772491455078
1557419418.4282913,26801,1.2289066314697266
1557419420.4312332,26851,1.1934090852737427
1557419422.380504,26901,1.401103138923645
1557419424.313449,26951,1.1057374477386475
1557419426.2905674,27001,0.5187988877296448
1557419428.227531,27051,1.0533193349838257
1557419430.271451,27101,0.7434964776039124
1557419432.2372448,27151,1.401727318763733
1557419434.2092657,27201,2.0209078788757324
1557419436.1832879,27251,0.633449912071228
1557419438.1362379,27301,1.8864388465881348
1557419440.0856483,27351,1.084841251373291
1557419442.0517433,27401,1.4268500804901123
1557419444.0019495,27451,1.6124351024627686
1557419445.9528997,27501,1.0451138019561768
1557419447.9028418,27551,1.5977965593338013
1557419449.8623528,27601,1.204424500465393
1557419451.828762,27651,0.41717633605003357
1557419453.7868416,27701,0.7589450478553772
1557419455.7338169,27751,1.396031379699707
1557419457.6839337,27801,1.1526638269424438
1557419459.7080817,27851,0.40328025817871094
1557419461.6685772,27901,0.7156389355659485
1557419463.6165276,27951,0.743812084197998
1557419465.5657332,28001,1.1259793043136597
1557419467.507979,28051,0.7505550980567932
1557419469.4518957,28101,2.1216228008270264
1557419471.3914359,28151,1.5496323108673096
1557419473.3341198,28201,1.7822291851043701
1557419475.2764406,28251,0.9900191426277161
1557419477.2147043,28301,1.3946620225906372
1557419479.171197,28351,1.189129114151001
1557419481.120176,28401,1.1535626649856567
1557419483.0613627,28451,1.929046869277954
1557419485.0087795,28501,0.42390191555023193
1557419486.957474,28551,0.8734738826751709
1557419488.9731014,28601,2.0399415493011475
1557419490.9800425,28651,1.3201782703399658
1557419492.9348247,28701,1.8148071765899658
1557419494.8757467,28751,0.5632134675979614
1557419496.8336918,28801,3.7501187324523926
1557419498.806347,28851,1.1540895700454712
1557419500.809315,28901,1.0563774108886719
1557419502.771264,28951,1.1274467706680298
1557419504.7432127,29001,0.9153566360473633
1557419506.7062404,29051,2.5558505058288574
1557419508.6808434,29101,2.7880747318267822
1557419510.6268065,29151,0.8868050575256348
1557419512.5857484,29201,0.5901873111724854
1557419514.5590541,29251,0.8677150011062622
1557419516.5159962,29301,1.7848033905029297
1557419518.487939,29351,1.5380432605743408
1557419520.583877,29401,1.3206226825714111
1557419522.5942655,29451,0.9556785225868225
1557419524.704285,29501,0.7020847201347351
1557419526.732441,29551,0.8655904531478882
1557419528.700238,29601,0.8449451327323914
1557419530.718755,29651,0.8095296621322632
1557419532.6983712,29701,0.7003287076950073
1557419534.7049708,29751,1.5036120414733887
1557419536.7990134,29801,1.9388325214385986
1557419538.7662635,29851,1.613163709640503
1557419540.7569785,29901,0.899396538734436
1557419542.7233078,29951,1.3130322694778442
1557419546.8475027,30001,0.8839556574821472


==> img/tensorboard/p6_tr_acc.csv <==
Wall time,Step,Value
1557417773.0328617,1,0.08984375
1557417788.1785226,51,0.9375
1557417802.7725751,101,0.966796875
1557417817.407766,151,0.9697265625
1557417831.8985002,201,0.9814453125
1557417846.6193671,251,0.9892578125
1557417862.930382,301,0.986328125
1557417879.5098965,351,0.9931640625
1557417894.2530017,401,0.9892578125
1557417909.0375695,451,0.994140625
1557417923.590143,501,0.9970703125
1557417938.2626982,551,0.9970703125
1557417952.9652693,601,0.9931640625
1557417967.8818479,651,0.998046875
1557417982.4094057,701,0.9990234375
1557417997.0329936,751,0.9931640625
1557418011.617133,801,0.998046875
1557418026.4501863,851,1.0
1557418040.9387798,901,0.9970703125
1557418055.6353316,951,1.0
1557418070.4608989,1001,1.0
1557418085.0404892,1051,1.0
1557418099.4320655,1101,1.0
1557418114.0046706,1151,0.9990234375
1557418128.4833274,1201,0.998046875
1557418143.0668993,1251,1.0
1557418157.5158248,1301,1.0
1557418172.0964127,1351,1.0
1557418186.5509899,1401,1.0
1557418201.6333463,1451,0.9990234375
1557418216.3179357,1501,0.9990234375
1557418231.5104866,1551,0.99609375
1557418246.1150434,1601,0.9990234375
1557418260.786613,1651,1.0
1557418275.3899732,1701,1.0
1557418290.2967594,1751,1.0
1557418304.8033245,1801,1.0
1557418320.8268914,1851,0.9990234375
1557418335.258468,1901,1.0
1557418350.3090274,1951,0.9990234375
1557418365.1165957,2001,1.0
1557418380.2231371,2051,0.9990234375
1557418395.1917155,2101,0.9990234375
1557418410.2618327,2151,0.9990234375
1557418424.849373,2201,0.9990234375
1557418434.5600717,2251,0.998046875
1557418436.5809965,2301,1.0
1557418438.5462,2351,1.0
1557418440.5291264,2401,1.0
1557418442.4640899,2451,1.0
1557418444.418562,2501,0.998046875
1557418446.3545125,2551,1.0
1557418448.3165164,2601,1.0
1557418450.275755,2651,1.0
1557418452.2152188,2701,1.0
1557418454.2261522,2751,0.998046875
1557418456.19884,2801,0.998046875
1557418458.2405047,2851,1.0
1557418460.1875417,2901,1.0
1557418462.1316354,2951,0.9990234375
1557418464.091559,3001,0.9970703125
1557418466.1694973,3051,1.0
1557418468.1436348,3101,1.0
1557418470.1645951,3151,1.0
1557418472.1150477,3201,0.9990234375
1557418474.0619493,3251,1.0
1557418476.010911,3301,0.9990234375
1557418477.9609303,3351,0.9990234375
1557418479.9021742,3401,1.0
1557418481.8441033,3451,0.998046875
1557418483.787929,3501,1.0
1557418485.7418704,3551,0.9990234375
1557418487.6973174,3601,0.998046875
1557418489.6427402,3651,0.9990234375
1557418491.5858526,3701,0.9990234375
1557418493.5334094,3751,1.0
1557418495.495019,3801,1.0
1557418497.445333,3851,0.9990234375
1557418499.4892726,3901,1.0
1557418501.4404335,3951,1.0
1557418503.387391,4001,0.9990234375
1557418505.3396313,4051,1.0
1557418507.2986648,4101,0.9970703125
1557418509.2581432,4151,1.0
1557418511.2220662,4201,0.9990234375
1557418513.1729455,4251,1.0
1557418515.1215892,4301,1.0
1557418517.0625374,4351,0.9990234375
1557418519.0074978,4401,1.0
1557418521.0323195,4451,0.9990234375
1557418522.9634693,4501,0.9990234375
1557418524.9177127,4551,0.9990234375
1557418526.8648827,4601,1.0
1557418528.8831902,4651,1.0
1557418530.8728502,4701,1.0
1557418532.8532789,4751,1.0
1557418534.8179693,4801,0.9990234375
1557418536.7723262,4851,0.9990234375
1557418538.7188113,4901,0.9990234375
1557418540.6588063,4951,0.9990234375
1557418544.798379,5001,1.0
1557418546.7488458,5051,1.0
1557418548.6941214,5101,1.0
1557418550.6405926,5151,1.0
1557418552.5863304,5201,0.9990234375
1557418554.543167,5251,0.9990234375
1557418556.4991057,5301,0.9990234375
1557418558.4580822,5351,0.998046875
1557418560.4933028,5401,1.0
1557418562.467558,5451,0.998046875
1557418564.4365609,5501,1.0
1557418566.3877861,5551,1.0
1557418568.3390706,5601,1.0
1557418570.3010163,5651,1.0
1557418572.3430715,5701,1.0
1557418574.337013,5751,1.0
1557418576.28996,5801,1.0
1557418578.2458997,5851,1.0
1557418580.2972984,5901,1.0
1557418582.4843369,5951,0.9990234375
1557418584.4835005,6001,1.0
1557418586.444439,6051,1.0
1557418588.421918,6101,1.0
1557418590.5075688,6151,1.0
1557418592.487926,6201,1.0
1557418594.4538717,6251,0.998046875
1557418596.4306285,6301,1.0
1557418598.3645682,6351,1.0
1557418600.477937,6401,0.9990234375
1557418602.498767,6451,1.0
1557418604.466284,6501,1.0
1557418606.4507685,6551,0.9990234375
1557418608.437564,6601,1.0
1557418610.392813,6651,1.0
1557418612.3777943,6701,0.9990234375
1557418614.3093538,6751,0.9990234375
1557418616.3024192,6801,1.0
1557418618.2523863,6851,0.9990234375
1557418620.3538253,6901,0.9990234375
1557418622.3320873,6951,1.0
1557418624.2820334,7001,0.9990234375
1557418626.2439926,7051,1.0
1557418628.1984618,7101,1.0
1557418630.1601467,7151,0.9990234375
1557418632.1132474,7201,0.9990234375
1557418634.0670307,7251,0.9990234375
1557418636.0248327,7301,1.0
1557418637.9767835,7351,0.9990234375
1557418639.942889,7401,1.0
1557418641.9360094,7451,1.0
1557418643.901302,7501,1.0
1557418645.8942842,7551,1.0
1557418647.8593698,7601,1.0
1557418650.0827913,7651,1.0
1557418652.0597537,7701,1.0
1557418654.0505536,7751,0.9990234375
1557418655.9944937,7801,0.9990234375
1557418657.9386368,7851,1.0
1557418659.877811,7901,1.0
1557418661.8394675,7951,1.0
1557418663.7938643,8001,0.9990234375
1557418665.7385845,8051,0.9990234375
1557418667.6920047,8101,0.9990234375
1557418669.6569817,8151,1.0
1557418671.6402154,8201,1.0
1557418673.60615,8251,1.0
1557418675.5780659,8301,0.9990234375
1557418677.5260267,8351,0.9990234375
1557418679.5482273,8401,1.0
1557418681.5183723,8451,1.0
1557418683.4586036,8501,1.0
1557418685.3992677,8551,0.9990234375
1557418687.355599,8601,1.0
1557418689.3074007,8651,1.0
1557418691.2622921,8701,1.0
1557418693.2148366,8751,1.0
1557418695.159266,8801,1.0
1557418697.1319869,8851,1.0
1557418699.0724418,8901,1.0
1557418701.0100877,8951,0.9990234375
1557418702.9240544,9001,1.0
1557418704.874026,9051,1.0
1557418706.8276293,9101,0.9990234375
1557418708.802443,9151,1.0
1557418710.7776847,9201,1.0
1557418712.7234685,9251,0.9990234375
1557418714.6626875,9301,1.0
1557418716.598616,9351,1.0
1557418718.539559,9401,0.9990234375
1557418720.4927728,9451,1.0
1557418722.4631634,9501,0.9990234375
1557418724.4176447,9551,0.9990234375
1557418726.366151,9601,1.0
1557418728.3201303,9651,1.0
1557418730.2807574,9701,1.0
1557418732.2289236,9751,1.0
1557418734.1738675,9801,1.0
1557418736.1199856,9851,1.0
1557418738.065827,9901,1.0
1557418740.0477655,9951,0.998046875
1557418744.2144034,10001,1.0
1557418746.174372,10051,1.0
1557418748.148924,10101,1.0
1557418750.1001923,10151,0.9990234375
1557418752.069283,10201,1.0
1557418754.0312245,10251,0.9990234375
1557418755.9853451,10301,1.0
1557418757.9594765,10351,1.0
1557418759.92166,10401,0.9990234375
1557418761.8744693,10451,0.9990234375
1557418763.8314264,10501,1.0
1557418765.8002942,10551,1.0
1557418767.7649505,10601,1.0
1557418769.8168988,10651,0.9990234375
1557418771.7872388,10701,1.0
1557418773.7472026,10751,1.0
1557418775.7099783,10801,1.0
1557418777.6550882,10851,1.0
1557418779.6498935,10901,1.0
1557418781.7161403,10951,1.0
1557418783.7412853,11001,0.9990234375
1557418785.6825767,11051,1.0
1557418787.628583,11101,1.0
1557418789.5735304,11151,0.9990234375
1557418791.5109074,11201,1.0
1557418793.435008,11251,0.9990234375
1557418795.4371946,11301,1.0
1557418797.400276,11351,0.9990234375
1557418799.5603852,11401,1.0
1557418801.5757587,11451,1.0
1557418803.5207016,11501,1.0
1557418805.4592848,11551,1.0
1557418807.414212,11601,0.9990234375
1557418809.4361355,11651,1.0
1557418811.4453936,11701,1.0
1557418813.444484,11751,1.0
1557418815.415525,11801,1.0
1557418817.391038,11851,1.0
1557418819.3495524,11901,1.0
1557418821.3048756,11951,0.9990234375
1557418823.2785687,12001,0.9990234375
1557418825.2255318,12051,1.0
1557418827.171455,12101,1.0
1557418829.196439,12151,1.0
1557418831.1543827,12201,1.0
1557418833.1043239,12251,1.0
1557418835.0512671,12301,1.0
1557418836.9902284,12351,1.0
1557418838.9316063,12401,1.0
1557418840.8655655,12451,0.9990234375
1557418842.8553338,12501,0.9990234375
1557418844.8243725,12551,1.0
1557418846.7802987,12601,0.9990234375
1557418848.7282975,12651,1.0
1557418850.6882243,12701,0.998046875
1557418852.662193,12751,1.0
1557418854.617677,12801,1.0
1557418856.5766106,12851,1.0
1557418858.5627804,12901,1.0
1557418860.5447464,12951,1.0
1557418862.5031784,13001,1.0
1557418864.4701405,13051,0.9990234375
1557418866.463147,13101,1.0
1557418868.4112773,13151,0.998046875
1557418870.3527966,13201,1.0
1557418872.2997067,13251,1.0
1557418874.2426498,13301,1.0
1557418876.1855996,13351,1.0
1557418878.1413455,13401,1.0
1557418880.0883064,13451,0.9990234375
1557418882.0112517,13501,1.0
1557418883.9404871,13551,0.9990234375
1557418885.9035716,13601,0.9990234375
1557418887.900933,13651,1.0
1557418889.9099228,13701,1.0
1557418891.8578463,13751,1.0
1557418893.7967958,13801,1.0
1557418895.7718885,13851,1.0
1557418897.785163,13901,0.9990234375
1557418899.7604048,13951,1.0
1557418901.7127588,14001,1.0
1557418903.7047217,14051,0.9990234375
1557418905.6757252,14101,1.0
1557418907.6606123,14151,1.0
1557418909.6455688,14201,1.0
1557418911.6203618,14251,1.0
1557418913.5936391,14301,1.0
1557418915.5669403,14351,0.9990234375
1557418917.5192842,14401,1.0
1557418919.5892065,14451,1.0
1557418921.670146,14501,1.0
1557418923.6742063,14551,1.0
1557418925.6853507,14601,1.0
1557418927.8024805,14651,1.0
1557418929.7495027,14701,0.9990234375
1557418931.8454247,14751,1.0
1557418933.8668518,14801,1.0
1557418935.8820708,14851,1.0
1557418937.890051,14901,1.0
1557418939.8421233,14951,0.9990234375
1557418943.8884249,15001,1.0
1557418945.835566,15051,1.0
1557418947.7949305,15101,1.0
1557418949.788867,15151,1.0
1557418951.7385683,15201,1.0
1557418953.7469404,15251,1.0
1557418955.712004,15301,1.0
1557418957.7085176,15351,1.0
1557418959.7110636,15401,0.9990234375
1557418961.6571538,15451,0.9990234375
1557418963.639082,15501,0.9990234375
1557418965.6746712,15551,1.0
1557418967.7329597,15601,1.0
1557418969.6878724,15651,1.0
1557418971.6155894,15701,0.9990234375
1557418973.5705333,15751,0.9990234375
1557418975.5189555,15801,0.9990234375
1557418977.475895,15851,1.0
1557418979.5062022,15901,0.9990234375
1557418981.4553542,15951,1.0
1557418983.4283009,16001,1.0
1557418985.5509965,16051,0.9990234375
1557418987.547069,16101,0.99609375
1557418989.510294,16151,1.0
1557418991.5355375,16201,1.0
1557418993.5343282,16251,1.0
1557418995.5915515,16301,0.9990234375
1557418997.5643806,16351,1.0
1557418999.5219162,16401,1.0
1557419001.703836,16451,1.0
1557419003.7318375,16501,1.0
1557419005.7006445,16551,1.0
1557419007.6690078,16601,1.0
1557419009.7537363,16651,0.9970703125
1557419011.7935743,16701,1.0
1557419013.907806,16751,0.9990234375
1557419015.9523532,16801,1.0
1557419017.918111,16851,1.0
1557419019.9580498,16901,0.9990234375
1557419021.974165,16951,1.0
1557419024.0616536,17001,1.0
1557419026.0588615,17051,1.0
1557419028.054636,17101,0.9990234375
1557419030.0578425,17151,1.0
1557419032.0043004,17201,1.0
1557419033.9694939,17251,0.9990234375
1557419035.9715178,17301,1.0
1557419037.971484,17351,1.0
1557419040.0384033,17401,1.0
1557419042.0330255,17451,0.9990234375
1557419043.9789732,17501,1.0
1557419045.9839098,17551,0.9990234375
1557419048.0539756,17601,0.9990234375
1557419050.1671424,17651,1.0
1557419052.1424863,17701,1.0
1557419054.093343,17751,1.0
1557419056.0617156,17801,1.0
1557419058.0206568,17851,0.9990234375
1557419060.0344684,17901,0.9990234375
1557419062.0060234,17951,0.9990234375
1557419064.0110028,18001,1.0
1557419065.999595,18051,1.0
1557419068.112293,18101,0.9990234375
1557419070.2652457,18151,0.9990234375
1557419072.28596,18201,1.0
1557419074.2586331,18251,0.9990234375
1557419076.2399368,18301,1.0
1557419078.1878788,18351,1.0
1557419080.1288059,18401,0.9990234375
1557419082.1038601,18451,0.9990234375
1557419084.0417874,18501,1.0
1557419086.0045261,18551,0.9990234375
1557419088.0563543,18601,1.0
1557419089.9992838,18651,1.0
1557419092.0047233,18701,0.998046875
1557419093.9956713,18751,1.0
1557419096.091625,18801,1.0
1557419098.1216063,18851,1.0
1557419100.225069,18901,1.0
1557419102.1821802,18951,0.9990234375
1557419104.1281204,19001,1.0
1557419106.072977,19051,0.9990234375
1557419108.0199199,19101,1.0
1557419109.970879,19151,0.9990234375
1557419111.9148264,19201,1.0
1557419113.90528,19251,1.0
1557419115.8425813,19301,1.0
1557419117.7825253,19351,1.0
1557419119.738293,19401,1.0
1557419121.699232,19451,0.9990234375
1557419123.6872041,19501,0.9990234375
1557419125.6451259,19551,1.0
1557419127.6199129,19601,1.0
1557419129.6530967,19651,0.9990234375
1557419131.6236067,19701,1.0
1557419133.6708577,19751,1.0
1557419135.6158197,19801,0.9990234375
1557419137.5927687,19851,1.0
1557419139.5418873,19901,1.0
1557419141.505251,19951,1.0
1557419145.7953866,20001,1.0
1557419147.7813323,20051,1.0
1557419149.7386718,20101,0.9990234375
1557419151.6946132,20151,0.9990234375
1557419153.7543216,20201,1.0
1557419155.7350168,20251,1.0
1557419157.7119555,20301,1.0
1557419159.8078396,20351,1.0
1557419161.782568,20401,0.9990234375
1557419163.7618496,20451,0.9990234375
1557419165.7147923,20501,0.9990234375
1557419167.6831007,20551,1.0
1557419169.660026,20601,0.9990234375
1557419171.6162314,20651,0.9990234375
1557419173.6198275,20701,1.0
1557419175.5798545,20751,1.0
1557419177.5614183,20801,1.0
1557419179.5222015,20851,1.0
1557419181.4782207,20901,1.0
1557419183.5141842,20951,1.0
1557419185.466143,21001,0.9990234375
1557419187.4145463,21051,1.0
1557419189.4300747,21101,0.9990234375
1557419191.3711555,21151,1.0
1557419193.308284,21201,1.0
1557419195.2632978,21251,1.0
1557419197.211477,21301,1.0
1557419199.205564,21351,0.9990234375
1557419201.178365,21401,1.0
1557419203.1586156,21451,0.9990234375
1557419205.1231117,21501,1.0
1557419207.0818207,21551,0.9990234375
1557419209.0415988,21601,1.0
1557419211.0172908,21651,1.0
1557419212.9923487,21701,1.0
1557419214.9621031,21751,1.0
1557419216.9812224,21801,0.9990234375
1557419219.0176587,21851,1.0
1557419221.0253935,21901,1.0
1557419222.9706376,21951,1.0
1557419224.917043,22001,0.998046875
1557419226.8686283,22051,1.0
1557419228.8302205,22101,1.0
1557419230.7978897,22151,1.0
1557419232.7661042,22201,1.0
1557419234.7797108,22251,1.0
1557419236.7504013,22301,1.0
1557419238.904619,22351,1.0
1557419240.9705458,22401,0.9990234375
1557419242.9368062,22451,0.9970703125
1557419244.9307437,22501,1.0
1557419246.8841178,22551,0.9990234375
1557419249.0094345,22601,1.0
1557419251.128093,22651,1.0
1557419253.1474333,22701,1.0
1557419255.1314404,22751,0.9990234375
1557419257.118142,22801,1.0
1557419259.102173,22851,1.0
1557419261.080415,22901,1.0
1557419263.0676212,22951,0.9990234375
1557419265.1389685,23001,1.0
1557419267.2371528,23051,1.0
1557419269.2823417,23101,1.0
1557419271.3392947,23151,1.0
1557419273.302711,23201,1.0
1557419275.2499442,23251,0.9990234375
1557419277.2313862,23301,1.0
1557419279.2961318,23351,1.0
1557419281.3506148,23401,0.9990234375
1557419283.3167734,23451,1.0
1557419285.2604854,23501,0.9970703125
1557419287.2233136,23551,1.0
1557419289.1661463,23601,0.998046875
1557419291.1139445,23651,1.0
1557419293.1123796,23701,1.0
1557419295.097061,23751,0.9990234375
1557419297.061526,23801,0.9990234375
1557419299.018397,23851,0.9990234375
1557419300.9665897,23901,1.0
1557419302.919338,23951,1.0
1557419304.9404929,24001,1.0
1557419306.9457245,24051,0.9990234375
1557419309.05095,24101,0.998046875
1557419311.1224713,24151,0.9990234375
1557419313.1009922,24201,1.0
1557419315.0713406,24251,1.0
1557419317.0290022,24301,0.9990234375
1557419319.016598,24351,0.9990234375
1557419321.0056448,24401,1.0
1557419322.9930828,24451,1.0
1557419324.9398966,24501,1.0
1557419326.8915408,24551,0.9990234375
1557419328.8674853,24601,0.9990234375
1557419330.8367705,24651,0.9990234375
1557419332.7895284,24701,1.0
1557419334.7672715,24751,0.9990234375
1557419336.7243254,24801,0.9990234375
1557419338.709029,24851,1.0
1557419340.735132,24901,1.0
1557419342.6938915,24951,1.0
1557419346.7331252,25001,1.0
1557419348.7208734,25051,1.0
1557419350.723628,25101,1.0
1557419352.6761053,25151,1.0
1557419354.6692805,25201,1.0
1557419356.7116225,25251,0.998046875
1557419358.6757052,25301,1.0
1557419360.6334653,25351,1.0
1557419362.5845144,25401,1.0
1557419364.5533943,25451,0.9990234375
1557419366.5277746,25501,1.0
1557419368.665499,25551,0.9990234375
1557419370.7318172,25601,1.0
1557419372.7424202,25651,1.0
1557419374.7056653,25701,1.0
1557419376.6822422,25751,1.0
1557419378.6444964,25801,1.0
1557419380.639891,25851,1.0
1557419382.6023562,25901,1.0
1557419384.5757074,25951,1.0
1557419386.5482483,26001,1.0
1557419388.5290008,26051,1.0
1557419390.4963667,26101,1.0
1557419392.4773078,26151,1.0
1557419394.4472623,26201,1.0
1557419396.4180634,26251,1.0
1557419398.4025238,26301,1.0
1557419400.4599373,26351,1.0
1557419402.4943786,26401,1.0
1557419404.4765377,26451,1.0
1557419406.4602554,26501,1.0
1557419408.4651837,26551,0.9990234375
1557419410.4532156,26601,1.0
1557419412.4182377,26651,1.0
1557419414.4161751,26701,0.9990234375
1557419416.3713691,26751,0.9990234375
1557419418.4282913,26801,1.0
1557419420.4312332,26851,1.0
1557419422.380504,26901,0.9990234375
1557419424.313449,26951,1.0
1557419426.2905674,27001,1.0
1557419428.227531,27051,1.0
1557419430.271451,27101,1.0
1557419432.2372448,27151,1.0
1557419434.2092657,27201,1.0
1557419436.1832879,27251,1.0
1557419438.1362379,27301,0.9990234375
1557419440.0856483,27351,1.0
1557419442.0517433,27401,1.0
1557419444.0019495,27451,0.9990234375
1557419445.9528997,27501,0.9990234375
1557419447.9028418,27551,0.998046875
1557419449.8623528,27601,1.0
1557419451.828762,27651,1.0
1557419453.7868416,27701,1.0
1557419455.7338169,27751,1.0
1557419457.6839337,27801,1.0
1557419459.7080817,27851,1.0
1557419461.6685772,27901,1.0
1557419463.6165276,27951,1.0
1557419465.5657332,28001,1.0
1557419467.507979,28051,1.0
1557419469.4518957,28101,1.0
1557419471.3914359,28151,1.0
1557419473.3341198,28201,0.9990234375
1557419475.2764406,28251,0.9990234375
1557419477.2147043,28301,1.0
1557419479.171197,28351,1.0
1557419481.120176,28401,0.998046875
1557419483.0613627,28451,1.0
1557419485.0087795,28501,1.0
1557419486.957474,28551,1.0
1557419488.9731014,28601,1.0
1557419490.9800425,28651,1.0
1557419492.9348247,28701,1.0
1557419494.8757467,28751,1.0
1557419496.8336918,28801,0.9990234375
1557419498.806347,28851,1.0
1557419500.809315,28901,0.9990234375
1557419502.771264,28951,1.0
1557419504.7432127,29001,1.0
1557419506.7062404,29051,1.0
1557419508.6808434,29101,0.998046875
1557419510.6268065,29151,1.0
1557419512.5857484,29201,1.0
1557419514.5590541,29251,1.0
1557419516.5159962,29301,1.0
1557419518.487939,29351,1.0
1557419520.583877,29401,0.9990234375
1557419522.5942655,29451,1.0
1557419524.704285,29501,1.0
1557419526.732441,29551,0.998046875
1557419528.700238,29601,1.0
1557419530.718755,29651,1.0
1557419532.6983712,29701,1.0
1557419534.7049708,29751,0.9990234375
1557419536.7990134,29801,1.0
1557419538.7662635,29851,1.0
1557419540.7569785,29901,1.0
1557419542.7233078,29951,1.0
1557419546.8475027,30001,1.0


==> img/tensorboard/p6_tr_tloss.csv <==
Wall time,Step,Value
1557417773.0328617,1,4.63389778137207
1557417788.1785226,51,0.3170677125453949
1557417802.7725751,101,0.16687442362308502
1557417817.407766,151,0.11539214104413986
1557417831.8985002,201,0.07779042422771454
1557417846.6193671,251,0.06688666343688965
1557417862.930382,301,0.06697599589824677
1557417879.5098965,351,0.03368044272065163
1557417894.2530017,401,0.038487352430820465
1557417909.0375695,451,0.03172125294804573
1557417923.590143,501,0.024042759090662003
1557417938.2626982,551,0.01890174113214016
1557417952.9652693,601,0.019773324951529503
1557417967.8818479,651,0.01580290123820305
1557417982.4094057,701,0.011764056980609894
1557417997.0329936,751,0.028771577402949333
1557418011.617133,801,0.00829465501010418
1557418026.4501863,851,0.0071939146146178246
1557418040.9387798,901,0.016895253211259842
1557418055.6353316,951,0.0089615723118186
1557418070.4608989,1001,0.006670200731605291
1557418085.0404892,1051,0.005635368637740612
1557418099.4320655,1101,0.004052262287586927
1557418114.0046706,1151,0.005011852830648422
1557418128.4833274,1201,0.012037389911711216
1557418143.0668993,1251,0.0035780956968665123
1557418157.5158248,1301,0.004815442953258753
1557418172.0964127,1351,0.003866467857733369
1557418186.5509899,1401,0.0031044762581586838
1557418201.6333463,1451,0.00231630215421319
1557418216.3179357,1501,0.005547504872083664
1557418231.5104866,1551,0.012097714468836784
1557418246.1150434,1601,0.0037092131096869707
1557418260.786613,1651,0.003303399309515953
1557418275.3899732,1701,0.0023315120488405228
1557418290.2967594,1751,0.002227052580565214
1557418304.8033245,1801,0.0027580128517001867
1557418320.8268914,1851,0.00435585156083107
1557418335.258468,1901,0.003687179647386074
1557418350.3090274,1951,0.004041516222059727
1557418365.1165957,2001,0.001984685193747282
1557418380.2231371,2051,0.0037307122256606817
1557418395.1917155,2101,0.002860094653442502
1557418410.2618327,2151,0.0028839826118201017
1557418424.849373,2201,0.005140148103237152
1557418434.5600717,2251,0.0027807208243757486
1557418436.5809965,2301,0.0025624411646276712
1557418438.5462,2351,0.0021064537577331066
1557418440.5291264,2401,0.0017157206311821938
1557418442.4640899,2451,0.0023082285188138485
1557418444.418562,2501,0.0052426340989768505
1557418446.3545125,2551,0.0010399667080491781
1557418448.3165164,2601,0.0010888458928093314
1557418450.275755,2651,0.0016586678102612495
1557418452.2152188,2701,0.001674516941420734
1557418454.2261522,2751,0.0038450954016298056
1557418456.19884,2801,0.010460798628628254
1557418458.2405047,2851,0.00224208552390337
1557418460.1875417,2901,0.0013824573252350092
1557418462.1316354,2951,0.00461555877700448
1557418464.091559,3001,0.003999811131507158
1557418466.1694973,3051,0.001249711844138801
1557418468.1436348,3101,0.0014910259051248431
1557418470.1645951,3151,0.002487609628587961
1557418472.1150477,3201,0.0036918618716299534
1557418474.0619493,3251,0.0015475696418434381
1557418476.010911,3301,0.0014274677960202098
1557418477.9609303,3351,0.005292848218232393
1557418479.9021742,3401,0.000556805229280144
1557418481.8441033,3451,0.003710024291649461
1557418483.787929,3501,0.0013538873754441738
1557418485.7418704,3551,0.005522306077182293
1557418487.6973174,3601,0.007604518905282021
1557418489.6427402,3651,0.0041417754255235195
1557418491.5858526,3701,0.002788578625768423
1557418493.5334094,3751,0.0004254956147633493
1557418495.495019,3801,0.001352238468825817
1557418497.445333,3851,0.003728164592757821
1557418499.4892726,3901,0.0010073803132399917
1557418501.4404335,3951,0.0006762634729966521
1557418503.387391,4001,0.004503567703068256
1557418505.3396313,4051,0.0011526243761181831
1557418507.2986648,4101,0.011279969476163387
1557418509.2581432,4151,0.0005710450350306928
1557418511.2220662,4201,0.003856116672977805
1557418513.1729455,4251,0.00028847690555267036
1557418515.1215892,4301,0.0007890178239904344
1557418517.0625374,4351,0.007567647844552994
1557418519.0074978,4401,0.0018115334678441286
1557418521.0323195,4451,0.002900648396462202
1557418522.9634693,4501,0.0011956671951338649
1557418524.9177127,4551,0.005541947204619646
1557418526.8648827,4601,0.0003261133679188788
1557418528.8831902,4651,0.00044515106128528714
1557418530.8728502,4701,0.00021120149176567793
1557418532.8532789,4751,0.0003588770632632077
1557418534.8179693,4801,0.011795537546277046
1557418536.7723262,4851,0.0018889495404437184
1557418538.7188113,4901,0.002427727449685335
1557418540.6588063,4951,0.002158126328140497
1557418544.798379,5001,0.0002391175221418962
1557418546.7488458,5051,0.0004567287105601281
1557418548.6941214,5101,0.0009766635484993458
1557418550.6405926,5151,0.00041669330676086247
1557418552.5863304,5201,0.0011022324906662107
1557418554.543167,5251,0.0014032759936526418
1557418556.4991057,5301,0.0024939693976193666
1557418558.4580822,5351,0.0029119523242115974
1557418560.4933028,5401,0.0002996741095557809
1557418562.467558,5451,0.003862706944346428
1557418564.4365609,5501,0.0002621085150167346
1557418566.3877861,5551,0.00023359440092463046
1557418568.3390706,5601,0.000302439701044932
1557418570.3010163,5651,0.00028064142679795623
1557418572.3430715,5701,0.0008201048476621509
1557418574.337013,5751,0.0005780501523986459
1557418576.28996,5801,0.00028072248096577823
1557418578.2458997,5851,0.0012340708635747433
1557418580.2972984,5901,0.0003975964500568807
1557418582.4843369,5951,0.0039377361536026
1557418584.4835005,6001,0.00019172434986103326
1557418586.444439,6051,0.0002172126405639574
1557418588.421918,6101,0.00022755029203835875
1557418590.5075688,6151,0.00039060378912836313
1557418592.487926,6201,8.284237264888361e-05
1557418594.4538717,6251,0.016150638461112976
1557418596.4306285,6301,0.0008946660091169178
1557418598.3645682,6351,0.0004005691735073924
1557418600.477937,6401,0.0022252656053751707
1557418602.498767,6451,0.0011391602456569672
1557418604.466284,6501,0.0007159340311773121
1557418606.4507685,6551,0.0019414495909586549
1557418608.437564,6601,0.00021831708727404475
1557418610.392813,6651,0.000112821719085332
1557418612.3777943,6701,0.0021885486785322428
1557418614.3093538,6751,0.0008630906813777983
1557418616.3024192,6801,0.0005615426343865693
1557418618.2523863,6851,0.0031263388227671385
1557418620.3538253,6901,0.0017735640285536647
1557418622.3320873,6951,0.00012518743460532278
1557418624.2820334,7001,0.0008602513698861003
1557418626.2439926,7051,0.0011069618631154299
1557418628.1984618,7101,0.00019483492360450327
1557418630.1601467,7151,0.0020825956016778946
1557418632.1132474,7201,0.004494680091738701
1557418634.0670307,7251,0.0023050312884151936
1557418636.0248327,7301,0.0032835707534104586
1557418637.9767835,7351,0.0050817918963730335
1557418639.942889,7401,0.0007829382666386664
1557418641.9360094,7451,0.0008092311909422278
1557418643.901302,7501,0.0006264246767386794
1557418645.8942842,7551,0.0004474943852983415
1557418647.8593698,7601,0.0008412767783738673
1557418650.0827913,7651,0.00020463993132580072
1557418652.0597537,7701,0.0005329877021722496
1557418654.0505536,7751,0.001996970735490322
1557418655.9944937,7801,0.0035043656826019287
1557418657.9386368,7851,0.001024089753627777
1557418659.877811,7901,0.0003023912140633911
1557418661.8394675,7951,0.0005765630048699677
1557418663.7938643,8001,0.0021743483375757933
1557418665.7385845,8051,0.002762195188552141
1557418667.6920047,8101,0.0019639970269054174
1557418669.6569817,8151,0.00039556960109621286
1557418671.6402154,8201,0.0007228971226140857
1557418673.60615,8251,0.0003358136164024472
1557418675.5780659,8301,0.0017656991258263588
1557418677.5260267,8351,0.002161701675504446
1557418679.5482273,8401,0.0005309296539053321
1557418681.5183723,8451,0.0001947608543559909
1557418683.4586036,8501,0.00024072304950095713
1557418685.3992677,8551,0.002175463130697608
1557418687.355599,8601,0.0002107400359818712
1557418689.3074007,8651,7.824404747225344e-05
1557418691.2622921,8701,5.156956103746779e-05
1557418693.2148366,8751,0.0005150004290044308
1557418695.159266,8801,0.00038283359026536345
1557418697.1319869,8851,0.00012203196820337325
1557418699.0724418,8901,0.00034509244142100215
1557418701.0100877,8951,0.0016956189647316933
1557418702.9240544,9001,0.00010421601473353803
1557418704.874026,9051,0.00011810116120614111
1557418706.8276293,9101,0.002353235147893429
1557418708.802443,9151,0.00020876845519524068
1557418710.7776847,9201,0.00011728167010005563
1557418712.7234685,9251,0.00209883158095181
1557418714.6626875,9301,0.0003021510492544621
1557418716.598616,9351,0.00012193038855912164
1557418718.539559,9401,0.007367654237896204
1557418720.4927728,9451,0.0001373500854242593
1557418722.4631634,9501,0.0014356495812535286
1557418724.4176447,9551,0.004351478070020676
1557418726.366151,9601,0.0001092565871658735
1557418728.3201303,9651,6.799742550356314e-05
1557418730.2807574,9701,0.0003454024554230273
1557418732.2289236,9751,0.00032176339300349355
1557418734.1738675,9801,0.00038074637996032834
1557418736.1199856,9851,0.00086902518523857
1557418738.065827,9901,0.0005889022722840309
1557418740.0477655,9951,0.014536076225340366
1557418744.2144034,10001,0.0003357707755640149
1557418746.174372,10051,0.00064606819069013
1557418748.148924,10101,9.404851880390197e-05
1557418750.1001923,10151,0.0008490380714647472
1557418752.069283,10201,0.00030675900052301586
1557418754.0312245,10251,0.00290918187238276
1557418755.9853451,10301,0.00012846215395256877
1557418757.9594765,10351,0.0006815650849603117
1557418759.92166,10401,0.0024054977111518383
1557418761.8744693,10451,0.0037947348318994045
1557418763.8314264,10501,0.00045440037501975894
1557418765.8002942,10551,7.57949601393193e-05
1557418767.7649505,10601,0.0007494466262869537
1557418769.8168988,10651,0.001445732661522925
1557418771.7872388,10701,0.00023903422697912902
1557418773.7472026,10751,0.0002049828035524115
1557418775.7099783,10801,8.702868217369542e-05
1557418777.6550882,10851,5.142259760759771e-05
1557418779.6498935,10901,0.0006645328248851001
1557418781.7161403,10951,0.00012298219371587038
1557418783.7412853,11001,0.0010870133992284536
1557418785.6825767,11051,2.8005302738165483e-05
1557418787.628583,11101,0.00016870979743544012
1557418789.5735304,11151,0.0050187245942652225
1557418791.5109074,11201,6.559083703905344e-05
1557418793.435008,11251,0.0017703546909615397
1557418795.4371946,11301,0.0003000802535098046
1557418797.400276,11351,0.002458985662087798
1557418799.5603852,11401,0.00016839374438859522
1557418801.5757587,11451,0.0001314572582487017
1557418803.5207016,11501,4.1609520849306136e-05
1557418805.4592848,11551,8.656781574245542e-05
1557418807.414212,11601,0.00499305035918951
1557418809.4361355,11651,0.00047181855188682675
1557418811.4453936,11701,4.449161860975437e-05
1557418813.444484,11751,0.0006703284452669322
1557418815.415525,11801,9.82488490990363e-05
1557418817.391038,11851,3.10732502839528e-05
1557418819.3495524,11901,9.972185944207013e-05
1557418821.3048756,11951,0.0018168026581406593
1557418823.2785687,12001,0.0017146945465356112
1557418825.2255318,12051,4.038012775708921e-05
1557418827.171455,12101,5.4484306019730866e-05
1557418829.196439,12151,0.00019685874576680362
1557418831.1543827,12201,0.00042350662988610566
1557418833.1043239,12251,0.0003172301221638918
1557418835.0512671,12301,6.344707071548328e-05
1557418836.9902284,12351,7.89363039075397e-05
1557418838.9316063,12401,3.0383936973521486e-05
1557418840.8655655,12451,0.0007425123476423323
1557418842.8553338,12501,0.0023985474836081266
1557418844.8243725,12551,0.0006505820201709867
1557418846.7802987,12601,0.0016374726546928287
1557418848.7282975,12651,7.114632171578705e-05
1557418850.6882243,12701,0.0022014793939888477
1557418852.662193,12751,0.00011543224536580965
1557418854.617677,12801,0.0002770843275357038
1557418856.5766106,12851,0.00014493415073957294
1557418858.5627804,12901,0.0007184401620179415
1557418860.5447464,12951,3.63594081136398e-05
1557418862.5031784,13001,0.0005093910731375217
1557418864.4701405,13051,0.0031058655586093664
1557418866.463147,13101,0.0003329581522848457
1557418868.4112773,13151,0.00294212787412107
1557418870.3527966,13201,5.04285198985599e-05
1557418872.2997067,13251,0.0006871555815450847
1557418874.2426498,13301,0.0004923059605062008
1557418876.1855996,13351,0.0001858369359979406
1557418878.1413455,13401,5.5090207752073184e-05
1557418880.0883064,13451,0.0016997705679386854
1557418882.0112517,13501,0.0006806410965509713
1557418883.9404871,13551,0.0021997892763465643
1557418885.9035716,13601,0.0019855734426528215
1557418887.900933,13651,9.98043833533302e-05
1557418889.9099228,13701,0.00027833456988446414
1557418891.8578463,13751,1.2149961548857391e-05
1557418893.7967958,13801,0.0007139301742427051
1557418895.7718885,13851,0.0019203013507649302
1557418897.785163,13901,0.0031545746605843306
1557418899.7604048,13951,0.0008593553211539984
1557418901.7127588,14001,4.17883311456535e-05
1557418903.7047217,14051,0.005511103663593531
1557418905.6757252,14101,5.190104275243357e-05
1557418907.6606123,14151,0.0005453755147755146
1557418909.6455688,14201,0.00012898180284537375
1557418911.6203618,14251,1.6052232240326703e-05
1557418913.5936391,14301,4.115322735742666e-05
1557418915.5669403,14351,0.001614266773685813
1557418917.5192842,14401,0.00012733490439131856
1557418919.5892065,14451,0.0009618161711841822
1557418921.670146,14501,9.39340825425461e-05
1557418923.6742063,14551,6.8986089900136e-05
1557418925.6853507,14601,8.115080709103495e-05
1557418927.8024805,14651,0.00028717442182824016
1557418929.7495027,14701,0.0010318406857550144
1557418931.8454247,14751,2.8816706617362797e-05
1557418933.8668518,14801,2.60891392827034e-05
1557418935.8820708,14851,0.00031779130222275853
1557418937.890051,14901,0.00048546804464422166
1557418939.8421233,14951,0.0015599846374243498
1557418943.8884249,15001,0.0005227793008089066
1557418945.835566,15051,0.0007327585481107235
1557418947.7949305,15101,0.000422256242018193
1557418949.788867,15151,0.00016291954671032727
1557418951.7385683,15201,9.956530993804336e-05
1557418953.7469404,15251,8.368409908143803e-05
1557418955.712004,15301,0.0004136144707445055
1557418957.7085176,15351,0.0003166610549669713
1557418959.7110636,15401,0.0014287211233749986
1557418961.6571538,15451,0.0007830368704162538
1557418963.639082,15501,0.0026469253934919834
1557418965.6746712,15551,2.2586646082345396e-05
1557418967.7329597,15601,0.00016705873713362962
1557418969.6878724,15651,0.00017256093269679695
1557418971.6155894,15701,0.0010131807066500187
1557418973.5705333,15751,0.005018648225814104
1557418975.5189555,15801,0.001396826934069395
1557418977.475895,15851,3.56859018211253e-05
1557418979.5062022,15901,0.0032223027665168047
1557418981.4553542,15951,0.00023104232968762517
1557418983.4283009,16001,0.0005953868967480958
1557418985.5509965,16051,0.001930447295308113
1557418987.547069,16101,0.005895291455090046
1557418989.510294,16151,0.0003107369120698422
1557418991.5355375,16201,0.00030481501016765833
1557418993.5343282,16251,0.0007162590627558529
1557418995.5915515,16301,0.0026107216253876686
1557418997.5643806,16351,0.00010400961036793888
1557418999.5219162,16401,9.420335845788941e-05
1557419001.703836,16451,0.0001687060430413112
1557419003.7318375,16501,0.0006148021784611046
1557419005.7006445,16551,0.0006318183150142431
1557419007.6690078,16601,0.0003542267659213394
1557419009.7537363,16651,0.0033421958796679974
1557419011.7935743,16701,9.082678298000246e-05
1557419013.907806,16751,0.001420243177562952
1557419015.9523532,16801,0.0003572171845007688
1557419017.918111,16851,0.00010095415927935392
1557419019.9580498,16901,0.0014087510062381625
1557419021.974165,16951,0.0004958376521244645
1557419024.0616536,17001,4.676958633353934e-05
1557419026.0588615,17051,7.135280611691996e-05
1557419028.054636,17101,0.0009086098289117217
1557419030.0578425,17151,5.6563505495432764e-05
1557419032.0043004,17201,0.0001451122370781377
1557419033.9694939,17251,0.0013142888201400638
1557419035.9715178,17301,3.551269037416205e-05
1557419037.971484,17351,0.0001636039378354326
1557419040.0384033,17401,0.00040400659781880677
1557419042.0330255,17451,0.0012470707297325134
1557419043.9789732,17501,0.0006830673664808273
1557419045.9839098,17551,0.0012053673854097724
1557419048.0539756,17601,0.0028573262970894575
1557419050.1671424,17651,0.0006678449572063982
1557419052.1424863,17701,5.21923866472207e-05
1557419054.093343,17751,0.0003335245419293642
1557419056.0617156,17801,1.8128321244148538e-05
1557419058.0206568,17851,0.0015855104429647326
1557419060.0344684,17901,0.0013525105314329267
1557419062.0060234,17951,0.0016613475745543838
1557419064.0110028,18001,0.00011970970081165433
1557419065.999595,18051,9.398947440786287e-05
1557419068.112293,18101,0.001103688613511622
1557419070.2652457,18151,0.0020133303478360176
1557419072.28596,18201,0.00031930621480569243
1557419074.2586331,18251,0.0018406710587441921
1557419076.2399368,18301,1.6697991668479517e-05
1557419078.1878788,18351,0.0003202183579560369
1557419080.1288059,18401,0.0014941145200282335
1557419082.1038601,18451,0.0015781571855768561
1557419084.0417874,18501,3.388927871128544e-05
1557419086.0045261,18551,0.0018750932067632675
1557419088.0563543,18601,4.507503763306886e-05
1557419089.9992838,18651,0.0007118233479559422
1557419092.0047233,18701,0.0024982504546642303
1557419093.9956713,18751,0.0001841310877352953
1557419096.091625,18801,5.214723205426708e-05
1557419098.1216063,18851,0.00022474833531305194
1557419100.225069,18901,0.00042988709174096584
1557419102.1821802,18951,0.0038097340147942305
1557419104.1281204,19001,0.0004410441033542156
1557419106.072977,19051,0.001410402124747634
1557419108.0199199,19101,3.2192354410653934e-05
1557419109.970879,19151,0.0012341830879449844
1557419111.9148264,19201,8.291537960758433e-05
1557419113.90528,19251,7.200519030448049e-05
1557419115.8425813,19301,0.00028129518614150584
1557419117.7825253,19351,0.0007481280481442809
1557419119.738293,19401,0.00028524285880848765
1557419121.699232,19451,0.001986538525670767
1557419123.6872041,19501,0.0012868399498984218
1557419125.6451259,19551,0.00047321573947556317
1557419127.6199129,19601,1.5388855899800546e-05
1557419129.6530967,19651,0.004069937858730555
1557419131.6236067,19701,7.264064333867282e-05
1557419133.6708577,19751,4.3795760575449094e-05
1557419135.6158197,19801,0.006449197884649038
1557419137.5927687,19851,2.6633497327566147e-05
1557419139.5418873,19901,0.0005432000034488738
1557419141.505251,19951,0.0005263213533908129
1557419145.7953866,20001,3.4380504075670615e-05
1557419147.7813323,20051,3.4367370972177014e-05
1557419149.7386718,20101,0.0013748382916674018
1557419151.6946132,20151,0.001935987384058535
1557419153.7543216,20201,0.0002753223816398531
1557419155.7350168,20251,0.00022800758597441018
1557419157.7119555,20301,0.0004778170259669423
1557419159.8078396,20351,2.7315149054629728e-05
1557419161.782568,20401,0.002230397192761302
1557419163.7618496,20451,0.0009451220976188779
1557419165.7147923,20501,0.00092863425379619
1557419167.6831007,20551,0.00027742996462620795
1557419169.660026,20601,0.0011835311306640506
1557419171.6162314,20651,0.0065309894271194935
1557419173.6198275,20701,1.0687109352147672e-05
1557419175.5798545,20751,0.0005068144528195262
1557419177.5614183,20801,0.00027804862475022674
1557419179.5222015,20851,2.6998868634109385e-05
1557419181.4782207,20901,0.00012073005927959457
1557419183.5141842,20951,0.00010955065954476595
1557419185.466143,21001,0.002755484776571393
1557419187.4145463,21051,6.665405180683592e-06
1557419189.4300747,21101,0.004631273914128542
1557419191.3711555,21151,0.00016535489703528583
1557419193.308284,21201,0.00045616168063133955
1557419195.2632978,21251,0.0005243699415586889
1557419197.211477,21301,7.153013575589284e-05
1557419199.205564,21351,0.0011656676651909947
1557419201.178365,21401,1.893393709906377e-05
1557419203.1586156,21451,0.0019952072761952877
1557419205.1231117,21501,0.000732233515009284
1557419207.0818207,21551,0.007294556125998497
1557419209.0415988,21601,0.00021675364405382425
1557419211.0172908,21651,0.0005899214302189648
1557419212.9923487,21701,0.0005553246010094881
1557419214.9621031,21751,1.976054409169592e-05
1557419216.9812224,21801,0.0017034461488947272
1557419219.0176587,21851,0.0003510322130750865
1557419221.0253935,21901,1.5976973372744396e-05
1557419222.9706376,21951,4.9240967200603336e-05
1557419224.917043,22001,0.007705002091825008
1557419226.8686283,22051,0.00015312166942749172
1557419228.8302205,22101,3.7225814594421536e-05
1557419230.7978897,22151,6.9309171522036195e-06
1557419232.7661042,22201,1.6295954992529005e-05
1557419234.7797108,22251,0.00038201044662855566
1557419236.7504013,22301,7.072548032738268e-05
1557419238.904619,22351,1.0328823918825947e-05
1557419240.9705458,22401,0.0026232455857098103
1557419242.9368062,22451,0.004134705755859613
1557419244.9307437,22501,5.743908332078718e-06
1557419246.8841178,22551,0.0019164987606927752
1557419249.0094345,22601,8.69607538334094e-06
1557419251.128093,22651,7.721022120676935e-05
1557419253.1474333,22701,0.00012434355448931456
1557419255.1314404,22751,0.0008788357954472303
1557419257.118142,22801,0.0005619628936983645
1557419259.102173,22851,0.0002456246584188193
1557419261.080415,22901,1.6398409570683725e-05
1557419263.0676212,22951,0.003625250654295087
1557419265.1389685,23001,2.5263703719247133e-05
1557419267.2371528,23051,0.0005163356545381248
1557419269.2823417,23101,0.0007305189501494169
1557419271.3392947,23151,0.00034239678643643856
1557419273.302711,23201,9.94913079921389e-06
1557419275.2499442,23251,0.001375309657305479
1557419277.2313862,23301,4.659754995373078e-05
1557419279.2961318,23351,1.7093532733269967e-05
1557419281.3506148,23401,0.004818383138626814
1557419283.3167734,23451,6.435987597797066e-05
1557419285.2604854,23501,0.002966084983199835
1557419287.2233136,23551,2.285833761561662e-05
1557419289.1661463,23601,0.0021624756045639515
1557419291.1139445,23651,0.0002506558957975358
1557419293.1123796,23701,4.4240518036531284e-05
1557419295.097061,23751,0.0014052934711799026
1557419297.061526,23801,0.0018514563562348485
1557419299.018397,23851,0.0022807407658547163
1557419300.9665897,23901,7.18365772627294e-05
1557419302.919338,23951,5.748537660110742e-05
1557419304.9404929,24001,3.463502071099356e-05
1557419306.9457245,24051,0.0013108323328197002
1557419309.05095,24101,0.004178320057690144
1557419311.1224713,24151,0.0007779817678965628
1557419313.1009922,24201,5.477271770359948e-06
1557419315.0713406,24251,8.875531420926563e-06
1557419317.0290022,24301,0.0029276905115693808
1557419319.016598,24351,0.0017257453873753548
1557419321.0056448,24401,0.00023656367557123303
1557419322.9930828,24451,1.0445627594890539e-05
1557419324.9398966,24501,0.0006033353274688125
1557419326.8915408,24551,0.0015348336892202497
1557419328.8674853,24601,0.0013538905186578631
1557419330.8367705,24651,0.0007375770946964622
1557419332.7895284,24701,1.4190611182129942e-05
1557419334.7672715,24751,0.00113197835162282
1557419336.7243254,24801,0.0014457632787525654
1557419338.709029,24851,2.4315349946846254e-05
1557419340.735132,24901,0.00022584111138712615
1557419342.6938915,24951,1.440825690224301e-05
1557419346.7331252,25001,0.0008787226979620755
1557419348.7208734,25051,2.7581358153838664e-05
1557419350.723628,25101,0.0005404337425716221
1557419352.6761053,25151,5.515016528079286e-05
1557419354.6692805,25201,3.041250784008298e-05
1557419356.7116225,25251,0.0022013653069734573
1557419358.6757052,25301,3.839336568489671e-05
1557419360.6334653,25351,1.3678592949872836e-05
1557419362.5845144,25401,1.5623098079231568e-05
1557419364.5533943,25451,0.0025524552911520004
1557419366.5277746,25501,1.205884382216027e-05
1557419368.665499,25551,0.0016383719630539417
1557419370.7318172,25601,0.0002664916682988405
1557419372.7424202,25651,3.788894446188351e-06
1557419374.7056653,25701,6.297635536611779e-06
1557419376.6822422,25751,0.00024650897830724716
1557419378.6444964,25801,4.690878267865628e-05
1557419380.639891,25851,5.237102413957473e-06
1557419382.6023562,25901,0.00012386099842842668
1557419384.5757074,25951,8.253288797277492e-06
1557419386.5482483,26001,0.0005571957444772124
1557419388.5290008,26051,0.00013690929336007684
1557419390.4963667,26101,2.0982259229640476e-05
1557419392.4773078,26151,0.0003654663742054254
1557419394.4472623,26201,9.174540900858119e-05
1557419396.4180634,26251,1.2924246220791247e-05
1557419398.4025238,26301,1.8269596694153734e-05
1557419400.4599373,26351,2.551277430029586e-05
1557419402.4943786,26401,9.216781472787261e-05
1557419404.4765377,26451,2.7794361812993884e-05
1557419406.4602554,26501,1.6733121810830198e-05
1557419408.4651837,26551,0.0034602023661136627
1557419410.4532156,26601,0.00010120881779585034
1557419412.4182377,26651,0.0001398676831740886
1557419414.4161751,26701,0.0008637852151878178
1557419416.3713691,26751,0.000954135786741972
1557419418.4282913,26801,1.3426129953586496e-05
1557419420.4312332,26851,7.795289275236428e-05
1557419422.380504,26901,0.001254851697012782
1557419424.313449,26951,2.8226781068951823e-05
1557419426.2905674,27001,5.88378134125378e-05
1557419428.227531,27051,0.000587968563195318
1557419430.271451,27101,0.0001147007496911101
1557419432.2372448,27151,7.243963773362339e-05
1557419434.2092657,27201,0.00021312081662472337
1557419436.1832879,27251,5.2314342610770836e-05
1557419438.1362379,27301,0.0018655270105227828
1557419440.0856483,27351,7.121140515664592e-05
1557419442.0517433,27401,0.0002839083899743855
1557419444.0019495,27451,0.001998589839786291
1557419445.9528997,27501,0.0032003598753362894
1557419447.9028418,27551,0.002267705276608467
1557419449.8623528,27601,1.2937358405906707e-05
1557419451.828762,27651,0.00043659438961185515
1557419453.7868416,27701,0.00019328619237057865
1557419455.7338169,27751,1.992737816181034e-05
1557419457.6839337,27801,6.5836402427521534e-06
1557419459.7080817,27851,0.0008761294884607196
1557419461.6685772,27901,0.00024261802900582552
1557419463.6165276,27951,1.8366023141425103e-05
1557419465.5657332,28001,1.2407224858179688e-05
1557419467.507979,28051,2.4827872039168142e-05
1557419469.4518957,28101,6.455458333221031e-06
1557419471.3914359,28151,0.0003747906594071537
1557419473.3341198,28201,0.0007808046648278832
1557419475.2764406,28251,0.0013779058353975415
1557419477.2147043,28301,0.00014262550394050777
1557419479.171197,28351,3.563273276085965e-05
1557419481.120176,28401,0.0021799197420477867
1557419483.0613627,28451,8.156284457072616e-05
1557419485.0087795,28501,6.29576898063533e-05
1557419486.957474,28551,3.065437704208307e-05
1557419488.9731014,28601,4.107916174689308e-05
1557419490.9800425,28651,2.4199947802117094e-05
1557419492.9348247,28701,0.00011420524242566898
1557419494.8757467,28751,5.7498851674608886e-05
1557419496.8336918,28801,0.0008829958387650549
1557419498.806347,28851,1.3945533282821998e-05
1557419500.809315,28901,0.0020063978154212236
1557419502.771264,28951,7.34473651391454e-05
1557419504.7432127,29001,8.138233170029707e-06
1557419506.7062404,29051,1.7131309505202807e-05
1557419508.6808434,29101,0.0040062190964818
1557419510.6268065,29151,4.58682961834711e-06
1557419512.5857484,29201,0.00020965067960787565
1557419514.5590541,29251,0.0005763471708633006
1557419516.5159962,29301,0.0006171334534883499
1557419518.487939,29351,0.00026251107919961214
1557419520.583877,29401,0.0027391344774514437
1557419522.5942655,29451,0.0005226064240559936
1557419524.704285,29501,0.0002598956925794482
1557419526.732441,29551,0.0031650301534682512
1557419528.700238,29601,2.1082183593534864e-05
1557419530.718755,29651,3.1986060093913693e-06
1557419532.6983712,29701,7.660639312234707e-06
1557419534.7049708,29751,0.0024837215896695852
1557419536.7990134,29801,5.5510449783469085e-06
1557419538.7662635,29851,0.000826875155325979
1557419540.7569785,29901,0.0006529458332806826
1557419542.7233078,29951,0.00014074724458623677
1557419546.8475027,30001,9.088821570912842e-06


==> img/tensorboard/p6_va_acc.csv <==
Wall time,Step,Value
1557417773.0328617,1,0.228515625
1557417788.1785226,51,0.2861328125
1557417802.7725751,101,0.3486328125
1557417817.407766,151,0.515625
1557417831.8985002,201,0.6279296875
1557417846.6193671,251,0.78125
1557417862.930382,301,0.8798828125
1557417879.5098965,351,0.96484375
1557417894.2530017,401,0.9892578125
1557417909.0375695,451,0.9892578125
1557417923.590143,501,0.998046875
1557417938.2626982,551,0.9931640625
1557417952.9652693,601,0.9931640625
1557417967.8818479,651,0.9970703125
1557417982.4094057,701,0.9951171875
1557417997.0329936,751,0.9990234375
1557418011.617133,801,0.994140625
1557418026.4501863,851,1.0
1557418040.9387798,901,0.998046875
1557418055.6353316,951,0.9990234375
1557418070.4608989,1001,0.9990234375
1557418085.0404892,1051,0.998046875
1557418099.4320655,1101,0.9990234375
1557418114.0046706,1151,1.0
1557418128.4833274,1201,0.9990234375
1557418143.0668993,1251,0.9990234375
1557418157.5158248,1301,0.998046875
1557418172.0964127,1351,0.9990234375
1557418186.5509899,1401,0.998046875
1557418201.6333463,1451,0.9990234375
1557418216.3179357,1501,0.9990234375
1557418231.5104866,1551,0.9970703125
1557418246.1150434,1601,0.998046875
1557418260.786613,1651,1.0
1557418275.3899732,1701,1.0
1557418290.2967594,1751,0.9990234375
1557418304.8033245,1801,1.0
1557418320.8268914,1851,0.9990234375
1557418335.258468,1901,0.998046875
1557418350.3090274,1951,0.9990234375
1557418365.1165957,2001,0.9990234375
1557418380.2231371,2051,1.0
1557418395.1917155,2101,1.0
1557418410.2618327,2151,1.0
1557418424.849373,2201,1.0
1557418434.5600717,2251,0.9990234375
1557418436.5809965,2301,0.9990234375
1557418438.5462,2351,1.0
1557418440.5291264,2401,1.0
1557418442.4640899,2451,1.0
1557418444.418562,2501,0.998046875
1557418446.3545125,2551,0.9990234375
1557418448.3165164,2601,1.0
1557418450.275755,2651,1.0
1557418452.2152188,2701,0.998046875
1557418454.2261522,2751,0.998046875
1557418456.19884,2801,1.0
1557418458.2405047,2851,0.9990234375
1557418460.1875417,2901,1.0
1557418462.1316354,2951,0.9990234375
1557418464.091559,3001,0.998046875
1557418466.1694973,3051,1.0
1557418468.1436348,3101,0.998046875
1557418470.1645951,3151,0.9990234375
1557418472.1150477,3201,1.0
1557418474.0619493,3251,0.9990234375
1557418476.010911,3301,1.0
1557418477.9609303,3351,0.9970703125
1557418479.9021742,3401,0.9990234375
1557418481.8441033,3451,0.9990234375
1557418483.787929,3501,0.9990234375
1557418485.7418704,3551,1.0
1557418487.6973174,3601,1.0
1557418489.6427402,3651,1.0
1557418491.5858526,3701,0.998046875
1557418493.5334094,3751,1.0
1557418495.495019,3801,0.9990234375
1557418497.445333,3851,1.0
1557418499.4892726,3901,1.0
1557418501.4404335,3951,0.9990234375
1557418503.387391,4001,1.0
1557418505.3396313,4051,1.0
1557418507.2986648,4101,1.0
1557418509.2581432,4151,1.0
1557418511.2220662,4201,0.9990234375
1557418513.1729455,4251,1.0
1557418515.1215892,4301,1.0
1557418517.0625374,4351,0.9990234375
1557418519.0074978,4401,0.9990234375
1557418521.0323195,4451,0.9990234375
1557418522.9634693,4501,0.9990234375
1557418524.9177127,4551,1.0
1557418526.8648827,4601,0.9990234375
1557418528.8831902,4651,1.0
1557418530.8728502,4701,0.998046875
1557418532.8532789,4751,1.0
1557418534.8179693,4801,1.0
1557418536.7723262,4851,1.0
1557418538.7188113,4901,1.0
1557418540.6588063,4951,1.0
1557418544.798379,5001,1.0
1557418546.7488458,5051,0.9990234375
1557418548.6941214,5101,0.9990234375
1557418550.6405926,5151,0.9990234375
1557418552.5863304,5201,1.0
1557418554.543167,5251,0.9990234375
1557418556.4991057,5301,0.998046875
1557418558.4580822,5351,0.9990234375
1557418560.4933028,5401,1.0
1557418562.467558,5451,1.0
1557418564.4365609,5501,1.0
1557418566.3877861,5551,0.9990234375
1557418568.3390706,5601,1.0
1557418570.3010163,5651,1.0
1557418572.3430715,5701,1.0
1557418574.337013,5751,1.0
1557418576.28996,5801,1.0
1557418578.2458997,5851,1.0
1557418580.2972984,5901,0.998046875
1557418582.4843369,5951,1.0
1557418584.4835005,6001,1.0
1557418586.444439,6051,1.0
1557418588.421918,6101,1.0
1557418590.5075688,6151,1.0
1557418592.487926,6201,0.9990234375
1557418594.4538717,6251,1.0
1557418596.4306285,6301,1.0
1557418598.3645682,6351,0.9990234375
1557418600.477937,6401,1.0
1557418602.498767,6451,0.9990234375
1557418604.466284,6501,0.9970703125
1557418606.4507685,6551,1.0
1557418608.437564,6601,1.0
1557418610.392813,6651,0.998046875
1557418612.3777943,6701,0.9990234375
1557418614.3093538,6751,0.9990234375
1557418616.3024192,6801,1.0
1557418618.2523863,6851,1.0
1557418620.3538253,6901,1.0
1557418622.3320873,6951,0.9990234375
1557418624.2820334,7001,0.9990234375
1557418626.2439926,7051,0.9990234375
1557418628.1984618,7101,0.9990234375
1557418630.1601467,7151,0.9990234375
1557418632.1132474,7201,1.0
1557418634.0670307,7251,0.9990234375
1557418636.0248327,7301,0.93359375
1557418637.9767835,7351,0.9951171875
1557418639.942889,7401,1.0
1557418641.9360094,7451,1.0
1557418643.901302,7501,0.9990234375
1557418645.8942842,7551,1.0
1557418647.8593698,7601,1.0
1557418650.0827913,7651,0.9990234375
1557418652.0597537,7701,1.0
1557418654.0505536,7751,1.0
1557418655.9944937,7801,1.0
1557418657.9386368,7851,1.0
1557418659.877811,7901,0.9990234375
1557418661.8394675,7951,0.9990234375
1557418663.7938643,8001,0.9990234375
1557418665.7385845,8051,1.0
1557418667.6920047,8101,1.0
1557418669.6569817,8151,0.9990234375
1557418671.6402154,8201,1.0
1557418673.60615,8251,1.0
1557418675.5780659,8301,1.0
1557418677.5260267,8351,1.0
1557418679.5482273,8401,0.9990234375
1557418681.5183723,8451,0.9990234375
1557418683.4586036,8501,1.0
1557418685.3992677,8551,1.0
1557418687.355599,8601,1.0
1557418689.3074007,8651,1.0
1557418691.2622921,8701,1.0
1557418693.2148366,8751,0.9990234375
1557418695.159266,8801,0.9990234375
1557418697.1319869,8851,1.0
1557418699.0724418,8901,0.9990234375
1557418701.0100877,8951,0.9990234375
1557418702.9240544,9001,1.0
1557418704.874026,9051,0.9990234375
1557418706.8276293,9101,1.0
1557418708.802443,9151,1.0
1557418710.7776847,9201,1.0
1557418712.7234685,9251,0.9990234375
1557418714.6626875,9301,1.0
1557418716.598616,9351,1.0
1557418718.539559,9401,1.0
1557418720.4927728,9451,1.0
1557418722.4631634,9501,1.0
1557418724.4176447,9551,1.0
1557418726.366151,9601,1.0
1557418728.3201303,9651,1.0
1557418730.2807574,9701,0.9970703125
1557418732.2289236,9751,1.0
1557418734.1738675,9801,1.0
1557418736.1199856,9851,1.0
1557418738.065827,9901,1.0
1557418740.0477655,9951,0.9990234375
1557418744.2144034,10001,1.0
1557418746.174372,10051,0.9990234375
1557418748.148924,10101,1.0
1557418750.1001923,10151,0.9990234375
1557418752.069283,10201,0.9990234375
1557418754.0312245,10251,1.0
1557418755.9853451,10301,0.998046875
1557418757.9594765,10351,1.0
1557418759.92166,10401,0.998046875
1557418761.8744693,10451,1.0
1557418763.8314264,10501,1.0
1557418765.8002942,10551,0.998046875
1557418767.7649505,10601,0.9990234375
1557418769.8168988,10651,1.0
1557418771.7872388,10701,0.9990234375
1557418773.7472026,10751,1.0
1557418775.7099783,10801,1.0
1557418777.6550882,10851,0.998046875
1557418779.6498935,10901,0.9990234375
1557418781.7161403,10951,1.0
1557418783.7412853,11001,1.0
1557418785.6825767,11051,1.0
1557418787.628583,11101,1.0
1557418789.5735304,11151,1.0
1557418791.5109074,11201,1.0
1557418793.435008,11251,0.9990234375
1557418795.4371946,11301,0.998046875
1557418797.400276,11351,1.0
1557418799.5603852,11401,0.998046875
1557418801.5757587,11451,1.0
1557418803.5207016,11501,1.0
1557418805.4592848,11551,1.0
1557418807.414212,11601,1.0
1557418809.4361355,11651,1.0
1557418811.4453936,11701,0.998046875
1557418813.444484,11751,1.0
1557418815.415525,11801,1.0
1557418817.391038,11851,1.0
1557418819.3495524,11901,0.9990234375
1557418821.3048756,11951,1.0
1557418823.2785687,12001,0.9990234375
1557418825.2255318,12051,1.0
1557418827.171455,12101,1.0
1557418829.196439,12151,0.9990234375
1557418831.1543827,12201,1.0
1557418833.1043239,12251,0.9990234375
1557418835.0512671,12301,1.0
1557418836.9902284,12351,0.9990234375
1557418838.9316063,12401,1.0
1557418840.8655655,12451,0.998046875
1557418842.8553338,12501,0.9912109375
1557418844.8243725,12551,0.96484375
1557418846.7802987,12601,0.9990234375
1557418848.7282975,12651,1.0
1557418850.6882243,12701,1.0
1557418852.662193,12751,0.9990234375
1557418854.617677,12801,0.9990234375
1557418856.5766106,12851,1.0
1557418858.5627804,12901,1.0
1557418860.5447464,12951,0.9970703125
1557418862.5031784,13001,1.0
1557418864.4701405,13051,1.0
1557418866.463147,13101,0.9990234375
1557418868.4112773,13151,1.0
1557418870.3527966,13201,1.0
1557418872.2997067,13251,1.0
1557418874.2426498,13301,0.9990234375
1557418876.1855996,13351,1.0
1557418878.1413455,13401,0.9990234375
1557418880.0883064,13451,1.0
1557418882.0112517,13501,1.0
1557418883.9404871,13551,1.0
1557418885.9035716,13601,0.9990234375
1557418887.900933,13651,1.0
1557418889.9099228,13701,1.0
1557418891.8578463,13751,1.0
1557418893.7967958,13801,0.9990234375
1557418895.7718885,13851,1.0
1557418897.785163,13901,1.0
1557418899.7604048,13951,1.0
1557418901.7127588,14001,1.0
1557418903.7047217,14051,0.998046875
1557418905.6757252,14101,1.0
1557418907.6606123,14151,0.9990234375
1557418909.6455688,14201,1.0
1557418911.6203618,14251,1.0
1557418913.5936391,14301,1.0
1557418915.5669403,14351,0.9990234375
1557418917.5192842,14401,0.994140625
1557418919.5892065,14451,1.0
1557418921.670146,14501,1.0
1557418923.6742063,14551,1.0
1557418925.6853507,14601,1.0
1557418927.8024805,14651,0.9990234375
1557418929.7495027,14701,1.0
1557418931.8454247,14751,1.0
1557418933.8668518,14801,1.0
1557418935.8820708,14851,0.9951171875
1557418937.890051,14901,0.998046875
1557418939.8421233,14951,1.0
1557418943.8884249,15001,0.9970703125
1557418945.835566,15051,1.0
1557418947.7949305,15101,0.9990234375
1557418949.788867,15151,0.9990234375
1557418951.7385683,15201,1.0
1557418953.7469404,15251,0.9990234375
1557418955.712004,15301,0.9990234375
1557418957.7085176,15351,1.0
1557418959.7110636,15401,1.0
1557418961.6571538,15451,1.0
1557418963.639082,15501,1.0
1557418965.6746712,15551,1.0
1557418967.7329597,15601,1.0
1557418969.6878724,15651,0.9912109375
1557418971.6155894,15701,1.0
1557418973.5705333,15751,0.9990234375
1557418975.5189555,15801,0.998046875
1557418977.475895,15851,0.9990234375
1557418979.5062022,15901,1.0
1557418981.4553542,15951,1.0
1557418983.4283009,16001,1.0
1557418985.5509965,16051,1.0
1557418987.547069,16101,0.677734375
1557418989.510294,16151,0.9814453125
1557418991.5355375,16201,1.0
1557418993.5343282,16251,1.0
1557418995.5915515,16301,0.9990234375
1557418997.5643806,16351,1.0
1557418999.5219162,16401,1.0
1557419001.703836,16451,1.0
1557419003.7318375,16501,1.0
1557419005.7006445,16551,1.0
1557419007.6690078,16601,0.9990234375
1557419009.7537363,16651,1.0
1557419011.7935743,16701,1.0
1557419013.907806,16751,0.9990234375
1557419015.9523532,16801,1.0
1557419017.918111,16851,0.9990234375
1557419019.9580498,16901,1.0
1557419021.974165,16951,1.0
1557419024.0616536,17001,1.0
1557419026.0588615,17051,1.0
1557419028.054636,17101,1.0
1557419030.0578425,17151,1.0
1557419032.0043004,17201,0.9990234375
1557419033.9694939,17251,1.0
1557419035.9715178,17301,1.0
1557419037.971484,17351,0.9990234375
1557419040.0384033,17401,1.0
1557419042.0330255,17451,1.0
1557419043.9789732,17501,1.0
1557419045.9839098,17551,1.0
1557419048.0539756,17601,1.0
1557419050.1671424,17651,0.9990234375
1557419052.1424863,17701,0.9990234375
1557419054.093343,17751,1.0
1557419056.0617156,17801,0.9990234375
1557419058.0206568,17851,0.9990234375
1557419060.0344684,17901,1.0
1557419062.0060234,17951,1.0
1557419064.0110028,18001,0.9990234375
1557419065.999595,18051,1.0
1557419068.112293,18101,1.0
1557419070.2652457,18151,1.0
1557419072.28596,18201,1.0
1557419074.2586331,18251,1.0
1557419076.2399368,18301,1.0
1557419078.1878788,18351,1.0
1557419080.1288059,18401,1.0
1557419082.1038601,18451,0.998046875
1557419084.0417874,18501,1.0
1557419086.0045261,18551,1.0
1557419088.0563543,18601,1.0
1557419089.9992838,18651,1.0
1557419092.0047233,18701,1.0
1557419093.9956713,18751,0.9990234375
1557419096.091625,18801,1.0
1557419098.1216063,18851,0.9990234375
1557419100.225069,18901,1.0
1557419102.1821802,18951,1.0
1557419104.1281204,19001,1.0
1557419106.072977,19051,0.9990234375
1557419108.0199199,19101,0.9990234375
1557419109.970879,19151,0.9990234375
1557419111.9148264,19201,1.0
1557419113.90528,19251,1.0
1557419115.8425813,19301,0.9990234375
1557419117.7825253,19351,1.0
1557419119.738293,19401,1.0
1557419121.699232,19451,1.0
1557419123.6872041,19501,1.0
1557419125.6451259,19551,0.9990234375
1557419127.6199129,19601,0.9990234375
1557419129.6530967,19651,1.0
1557419131.6236067,19701,0.9990234375
1557419133.6708577,19751,1.0
1557419135.6158197,19801,0.98046875
1557419137.5927687,19851,1.0
1557419139.5418873,19901,1.0
1557419141.505251,19951,0.9990234375
1557419145.7953866,20001,1.0
1557419147.7813323,20051,0.9990234375
1557419149.7386718,20101,0.9990234375
1557419151.6946132,20151,0.9990234375
1557419153.7543216,20201,0.9990234375
1557419155.7350168,20251,0.9619140625
1557419157.7119555,20301,0.9990234375
1557419159.8078396,20351,0.9990234375
1557419161.782568,20401,0.9990234375
1557419163.7618496,20451,0.9990234375
1557419165.7147923,20501,0.998046875
1557419167.6831007,20551,1.0
1557419169.660026,20601,0.9990234375
1557419171.6162314,20651,0.9990234375
1557419173.6198275,20701,1.0
1557419175.5798545,20751,1.0
1557419177.5614183,20801,1.0
1557419179.5222015,20851,1.0
1557419181.4782207,20901,1.0
1557419183.5141842,20951,1.0
1557419185.466143,21001,1.0
1557419187.4145463,21051,1.0
1557419189.4300747,21101,1.0
1557419191.3711555,21151,1.0
1557419193.308284,21201,1.0
1557419195.2632978,21251,1.0
1557419197.211477,21301,1.0
1557419199.205564,21351,0.9921875
1557419201.178365,21401,1.0
1557419203.1586156,21451,0.9990234375
1557419205.1231117,21501,0.9990234375
1557419207.0818207,21551,1.0
1557419209.0415988,21601,1.0
1557419211.0172908,21651,1.0
1557419212.9923487,21701,0.998046875
1557419214.9621031,21751,0.9990234375
1557419216.9812224,21801,1.0
1557419219.0176587,21851,1.0
1557419221.0253935,21901,1.0
1557419222.9706376,21951,0.9990234375
1557419224.917043,22001,1.0
1557419226.8686283,22051,1.0
1557419228.8302205,22101,1.0
1557419230.7978897,22151,1.0
1557419232.7661042,22201,1.0
1557419234.7797108,22251,1.0
1557419236.7504013,22301,1.0
1557419238.904619,22351,0.9990234375
1557419240.9705458,22401,1.0
1557419242.9368062,22451,1.0
1557419244.9307437,22501,1.0
1557419246.8841178,22551,1.0
1557419249.0094345,22601,1.0
1557419251.128093,22651,1.0
1557419253.1474333,22701,1.0
1557419255.1314404,22751,1.0
1557419257.118142,22801,1.0
1557419259.102173,22851,1.0
1557419261.080415,22901,0.9990234375
1557419263.0676212,22951,1.0
1557419265.1389685,23001,1.0
1557419267.2371528,23051,1.0
1557419269.2823417,23101,1.0
1557419271.3392947,23151,1.0
1557419273.302711,23201,1.0
1557419275.2499442,23251,0.9990234375
1557419277.2313862,23301,1.0
1557419279.2961318,23351,0.9990234375
1557419281.3506148,23401,0.9267578125
1557419283.3167734,23451,1.0
1557419285.2604854,23501,0.9990234375
1557419287.2233136,23551,0.9990234375
1557419289.1661463,23601,1.0
1557419291.1139445,23651,1.0
1557419293.1123796,23701,1.0
1557419295.097061,23751,0.998046875
1557419297.061526,23801,1.0
1557419299.018397,23851,0.98828125
1557419300.9665897,23901,0.9990234375
1557419302.919338,23951,1.0
1557419304.9404929,24001,0.9990234375
1557419306.9457245,24051,1.0
1557419309.05095,24101,1.0
1557419311.1224713,24151,1.0
1557419313.1009922,24201,1.0
1557419315.0713406,24251,0.9990234375
1557419317.0290022,24301,1.0
1557419319.016598,24351,1.0
1557419321.0056448,24401,1.0
1557419322.9930828,24451,1.0
1557419324.9398966,24501,1.0
1557419326.8915408,24551,1.0
1557419328.8674853,24601,1.0
1557419330.8367705,24651,0.998046875
1557419332.7895284,24701,1.0
1557419334.7672715,24751,0.9990234375
1557419336.7243254,24801,1.0
1557419338.709029,24851,1.0
1557419340.735132,24901,1.0
1557419342.6938915,24951,1.0
1557419346.7331252,25001,1.0
1557419348.7208734,25051,1.0
1557419350.723628,25101,1.0
1557419352.6761053,25151,1.0
1557419354.6692805,25201,1.0
1557419356.7116225,25251,0.998046875
1557419358.6757052,25301,0.998046875
1557419360.6334653,25351,1.0
1557419362.5845144,25401,1.0
1557419364.5533943,25451,1.0
1557419366.5277746,25501,1.0
1557419368.665499,25551,0.9990234375
1557419370.7318172,25601,1.0
1557419372.7424202,25651,1.0
1557419374.7056653,25701,1.0
1557419376.6822422,25751,1.0
1557419378.6444964,25801,1.0
1557419380.639891,25851,1.0
1557419382.6023562,25901,1.0
1557419384.5757074,25951,1.0
1557419386.5482483,26001,1.0
1557419388.5290008,26051,0.9990234375
1557419390.4963667,26101,1.0
1557419392.4773078,26151,1.0
1557419394.4472623,26201,1.0
1557419396.4180634,26251,1.0
1557419398.4025238,26301,0.9970703125
1557419400.4599373,26351,0.9990234375
1557419402.4943786,26401,0.9990234375
1557419404.4765377,26451,0.9990234375
1557419406.4602554,26501,1.0
1557419408.4651837,26551,1.0
1557419410.4532156,26601,1.0
1557419412.4182377,26651,1.0
1557419414.4161751,26701,1.0
1557419416.3713691,26751,0.9990234375
1557419418.4282913,26801,1.0
1557419420.4312332,26851,0.998046875
1557419422.380504,26901,1.0
1557419424.313449,26951,1.0
1557419426.2905674,27001,0.998046875
1557419428.227531,27051,1.0
1557419430.271451,27101,1.0
1557419432.2372448,27151,1.0
1557419434.2092657,27201,1.0
1557419436.1832879,27251,1.0
1557419438.1362379,27301,1.0
1557419440.0856483,27351,0.998046875
1557419442.0517433,27401,0.9990234375
1557419444.0019495,27451,1.0
1557419445.9528997,27501,1.0
1557419447.9028418,27551,1.0
1557419449.8623528,27601,1.0
1557419451.828762,27651,0.9990234375
1557419453.7868416,27701,0.9990234375
1557419455.7338169,27751,0.9990234375
1557419457.6839337,27801,1.0
1557419459.7080817,27851,0.994140625
1557419461.6685772,27901,1.0
1557419463.6165276,27951,1.0
1557419465.5657332,28001,1.0
1557419467.507979,28051,1.0
1557419469.4518957,28101,0.9990234375
1557419471.3914359,28151,1.0
1557419473.3341198,28201,1.0
1557419475.2764406,28251,1.0
1557419477.2147043,28301,0.99609375
1557419479.171197,28351,1.0
1557419481.120176,28401,1.0
1557419483.0613627,28451,0.9990234375
1557419485.0087795,28501,0.9990234375
1557419486.957474,28551,1.0
1557419488.9731014,28601,1.0
1557419490.9800425,28651,1.0
1557419492.9348247,28701,1.0
1557419494.8757467,28751,0.99609375
1557419496.8336918,28801,0.97265625
1557419498.806347,28851,1.0
1557419500.809315,28901,0.9990234375
1557419502.771264,28951,1.0
1557419504.7432127,29001,1.0
1557419506.7062404,29051,1.0
1557419508.6808434,29101,0.998046875
1557419510.6268065,29151,1.0
1557419512.5857484,29201,0.9990234375
1557419514.5590541,29251,1.0
1557419516.5159962,29301,0.9990234375
1557419518.487939,29351,1.0
1557419520.583877,29401,1.0
1557419522.5942655,29451,1.0
1557419524.704285,29501,1.0
1557419526.732441,29551,1.0
1557419528.700238,29601,1.0
1557419530.718755,29651,0.9970703125
1557419532.6983712,29701,0.9990234375
1557419534.7049708,29751,1.0
1557419536.7990134,29801,1.0
1557419538.7662635,29851,1.0
1557419540.7569785,29901,1.0
1557419542.7233078,29951,1.0
1557419546.8475027,30001,1.0


==> img/tensorboard2/44_tr_acc.csv <==
Wall time,Step,Value
1557850494.8008623,1551,0.494140625
1557850511.2564561,1601,0.49609375
1557850527.9489262,1651,0.513671875
1557850544.847301,1701,0.5205078125
1557850561.574015,1751,0.4921875
1557850578.2991602,1801,0.52734375
1557850594.9064176,1851,0.5498046875
1557850611.1568909,1901,0.51171875
1557850627.692113,1951,0.4775390625
1557850644.284652,2001,0.5078125
1557850661.0630944,2051,0.509765625
1557850677.4500368,2101,0.5009765625
1557850694.3276687,2151,0.5107421875
1557850710.8941338,2201,0.5
1557850722.2046351,2251,0.5341796875
1557850723.811753,2301,0.544921875
1557850725.4148924,2351,0.5078125
1557850727.0321758,2401,0.525390625
1557850728.636135,2451,0.4775390625
1557850730.2413652,2501,0.5244140625
1557850731.9078794,2551,0.5224609375
1557850733.548438,2601,0.5322265625
1557850735.1586485,2651,0.4833984375
1557850736.769736,2701,0.5107421875
1557850738.3822775,2751,0.515625
1557850740.0096269,2801,0.5166015625
1557850741.6686246,2851,0.47265625
1557850743.2823942,2901,0.4892578125
1557850744.8913107,2951,0.5087890625
1557850746.5044842,3001,0.484375
1557850748.1317484,3051,0.5263671875
1557850749.7549076,3101,0.5068359375
1557850751.3628683,3151,0.490234375
1557850752.9863973,3201,0.5
1557850754.5991123,3251,0.5283203125
1557850756.202058,3301,0.53125
1557850757.8120656,3351,0.5166015625
1557850759.4260259,3401,0.51953125
1557850761.0410838,3451,0.509765625
1557850762.6406431,3501,0.498046875
1557850764.2576902,3551,0.5224609375
1557850765.8697302,3601,0.513671875
1557850767.4679856,3651,0.53515625
1557850769.0890436,3701,0.517578125
1557850770.7050834,3751,0.5390625
1557850772.3579586,3801,0.5087890625
1557850773.975207,3851,0.4873046875
1557850775.5876915,3901,0.51171875
1557850777.2017994,3951,0.5234375
1557850778.8327813,4001,0.5048828125
1557850780.4427013,4051,0.5146484375
1557850782.0590212,4101,0.5126953125
1557850783.7100134,4151,0.513671875
1557850785.3303037,4201,0.5
1557850786.940928,4251,0.5126953125
1557850788.5385823,4301,0.48046875
1557850790.1503491,4351,0.525390625
1557850791.846813,4401,0.49609375
1557850793.6377578,4451,0.505859375
1557850795.2758908,4501,0.5224609375
1557850796.9077444,4551,0.4892578125
1557850798.539686,4601,0.4892578125
1557850800.186107,4651,0.5302734375
1557850801.879081,4701,0.517578125
1557850803.5277262,4751,0.5048828125
1557850805.1554186,4801,0.5009765625
1557850806.7996457,4851,0.50390625
1557850808.4354346,4901,0.4951171875
1557850810.088717,4951,0.505859375
1557850814.703772,5001,0.5322265625
1557850816.3569663,5051,0.501953125
1557850818.0104196,5101,0.533203125
1557850819.6518455,5151,0.505859375
1557850821.3024528,5201,0.4931640625
1557850822.9465404,5251,0.4990234375
1557850824.6105778,5301,0.5048828125
1557850826.2480817,5351,0.4814453125
1557850827.897502,5401,0.494140625
1557850829.530948,5451,0.546875
1557850831.1575592,5501,0.5048828125
1557850832.8489811,5551,0.5107421875
1557850834.4802327,5601,0.517578125
1557850836.1334522,5651,0.4951171875
1557850837.7683363,5701,0.5126953125
1557850839.4095116,5751,0.51171875
1557850841.0532558,5801,0.513671875
1557850842.686458,5851,0.5400390625
1557850844.322228,5901,0.53515625
1557850845.9671562,5951,0.5126953125
1557850847.6092849,6001,0.4853515625
1557850849.243759,6051,0.53515625
1557850850.8912203,6101,0.5146484375
1557850852.5224771,6151,0.494140625
1557850854.1606307,6201,0.5244140625
1557850855.8009248,6251,0.515625
1557850857.4437532,6301,0.548828125
1557850859.0762696,6351,0.6025390625
1557850860.745727,6401,0.6650390625
1557850862.4073071,6451,0.6728515625
1557850864.0777416,6501,0.74609375
1557850865.7670796,6551,0.78515625
1557850867.3616421,6601,0.740234375
1557850869.0495915,6651,0.7392578125
1557850870.7355142,6701,0.7275390625
1557850872.3355834,6751,0.7666015625
1557850873.9790926,6801,0.6875
1557850875.603639,6851,0.72265625
1557850877.2468457,6901,0.71875
1557850878.8854961,6951,0.716796875
1557850880.4974475,7001,0.716796875
1557850882.1132681,7051,0.6943359375
1557850883.7192075,7101,0.7744140625
1557850885.4921703,7151,0.6962890625
1557850887.1049974,7201,0.806640625
1557850888.7479148,7251,0.693359375
1557850890.3766236,7301,0.7783203125
1557850892.359564,7351,0.705078125
1557850894.1969047,7401,0.6865234375
1557850895.8928754,7451,0.6396484375
1557850897.523376,7501,0.78515625
1557850899.195851,7551,0.7490234375
1557850900.8210049,7601,0.681640625
1557850902.480047,7651,0.71484375
1557850904.1573372,7701,0.630859375
1557850905.784356,7751,0.6953125
1557850907.4333994,7801,0.7236328125
1557850909.0378356,7851,0.6162109375
1557850910.650101,7901,0.71875
1557850912.2618454,7951,0.724609375
1557850913.9187663,8001,0.81640625
1557850915.542146,8051,0.67578125
1557850917.14676,8101,0.7314453125
1557850918.747768,8151,0.7353515625
1557850920.4462464,8201,0.6396484375
1557850922.3350081,8251,0.7373046875
1557850924.113792,8301,0.5146484375
1557850925.7525346,8351,0.576171875
1557850927.4024012,8401,0.705078125
1557850929.0521119,8451,0.490234375
1557850930.6869588,8501,0.72265625
1557850932.3434541,8551,0.6689453125
1557850934.0053318,8601,0.5244140625
1557850935.666959,8651,0.6865234375
1557850937.311393,8701,0.642578125
1557850938.9425085,8751,0.591796875
1557850940.5813134,8801,0.6240234375
1557850942.2543585,8851,0.5771484375
1557850943.9357684,8901,0.6708984375
1557850945.562205,8951,0.6044921875
1557850947.1601894,9001,0.603515625
1557850948.7853599,9051,0.6279296875
1557850950.4141417,9101,0.5625
1557850952.0901706,9151,0.642578125
1557850953.7331464,9201,0.7001953125
1557850955.36977,9251,0.515625
1557850956.9849792,9301,0.6015625
1557850958.6121888,9351,0.5751953125
1557850960.269932,9401,0.5732421875
1557850961.882758,9451,0.5947265625
1557850963.5006795,9501,0.5224609375
1557850965.1247644,9551,0.53515625
1557850966.74516,9601,0.5927734375
1557850968.3638043,9651,0.6005859375
1557850969.998175,9701,0.5
1557850971.6117866,9751,0.5712890625
1557850973.2327547,9801,0.5556640625
1557850974.885213,9851,0.564453125
1557850976.4999313,9901,0.587890625
1557850978.1239305,9951,0.572265625
1557850983.0494583,10001,0.529296875
1557850984.6718624,10051,0.6015625
1557850986.3103278,10101,0.625
1557850987.938186,10151,0.583984375
1557850989.5732985,10201,0.57421875
1557850991.184383,10251,0.5927734375
1557850992.8083696,10301,0.5751953125
1557850994.42154,10351,0.599609375
1557850996.1246407,10401,0.5517578125
1557850997.7973444,10451,0.6201171875
1557850999.6419208,10501,0.580078125
1557851001.422698,10551,0.587890625
1557851003.0786626,10601,0.5908203125
1557851004.7395096,10651,0.583984375
1557851006.3487034,10701,0.59375
1557851008.0335288,10751,0.5625
1557851009.6362665,10801,0.61328125
1557851011.256059,10851,0.5908203125
1557851013.0661066,10901,0.5615234375
1557851014.764724,10951,0.6025390625
1557851016.3626914,11001,0.619140625
1557851017.974564,11051,0.619140625
1557851019.6000624,11101,0.5869140625
1557851021.245139,11151,0.583984375
1557851023.0019584,11201,0.603515625
1557851024.642154,11251,0.59375
1557851026.2487013,11301,0.62890625
1557851027.9051385,11351,0.5400390625
1557851029.5122063,11401,0.5859375
1557851031.1364179,11451,0.556640625
1557851032.8143744,11501,0.5888671875
1557851034.4781415,11551,0.5263671875
1557851036.1082947,11601,0.5947265625
1557851037.735296,11651,0.572265625
1557851039.3481386,11701,0.58203125
1557851040.961521,11751,0.58984375
1557851042.7594643,11801,0.611328125
1557851044.4524417,11851,0.5986328125
1557851046.0649998,11901,0.611328125
1557851047.6731155,11951,0.599609375
1557851049.2860942,12001,0.5400390625
1557851050.901976,12051,0.5810546875
1557851052.5109265,12101,0.6162109375
1557851054.126084,12151,0.5986328125
1557851055.7240944,12201,0.5849609375
1557851057.3361712,12251,0.6240234375
1557851058.9529576,12301,0.626953125
1557851060.559437,12351,0.626953125
1557851062.185758,12401,0.61328125
1557851063.792532,12451,0.55078125
1557851065.426024,12501,0.583984375
1557851067.0529664,12551,0.6201171875
1557851068.7477114,12601,0.62890625
1557851070.41971,12651,0.6298828125
1557851072.2052224,12701,0.5703125
1557851073.9801702,12751,0.6376953125
1557851075.7369049,12801,0.63671875
1557851077.3726304,12851,0.60546875
1557851078.976215,12901,0.6162109375
1557851080.5958443,12951,0.623046875
1557851082.2008116,13001,0.5283203125
1557851083.871762,13051,0.6259765625
1557851085.4920151,13101,0.6123046875
1557851087.1149821,13151,0.6201171875
1557851088.7460465,13201,0.6337890625
1557851090.345663,13251,0.595703125
1557851091.959996,13301,0.630859375
1557851093.5749478,13351,0.6396484375
1557851095.1799216,13401,0.640625
1557851096.8178124,13451,0.5712890625
1557851098.4177816,13501,0.5634765625
1557851100.0287354,13551,0.6484375
1557851101.7056708,13601,0.6318359375
1557851103.6501198,13651,0.6181640625
1557851105.411378,13701,0.6162109375
1557851107.0851934,13751,0.5654296875
1557851108.7155764,13801,0.6416015625
1557851110.3488123,13851,0.572265625
1557851112.0129478,13901,0.6123046875
1557851113.6750934,13951,0.638671875
1557851115.3091936,14001,0.6494140625
1557851116.9434094,14051,0.52734375
1557851118.5666661,14101,0.65234375
1557851120.1992404,14151,0.6298828125
1557851121.8289142,14201,0.61328125
1557851123.4700427,14251,0.59765625
1557851125.0951822,14301,0.609375
1557851126.7244952,14351,0.640625
1557851128.3575134,14401,0.642578125
1557851130.0565035,14451,0.634765625
1557851131.757734,14501,0.650390625
1557851133.4276478,14551,0.611328125
1557851135.039972,14601,0.5712890625
1557851136.67526,14651,0.662109375
1557851138.292122,14701,0.6123046875
1557851139.9042568,14751,0.6044921875
1557851141.5221243,14801,0.60546875
1557851143.124473,14851,0.6142578125
1557851144.7755063,14901,0.654296875
1557851146.3832211,14951,0.587890625
1557851151.176046,15001,0.6083984375
1557851152.802793,15051,0.5634765625
1557851154.417364,15101,0.580078125
1557851156.0313156,15151,0.615234375
1557851157.666437,15201,0.6572265625
1557851159.2857,15251,0.544921875
1557851160.8955016,15301,0.6328125
1557851162.5507505,15351,0.630859375
1557851164.1473145,15401,0.59765625
1557851165.771125,15451,0.6318359375
1557851167.3831882,15501,0.6328125
1557851169.0016909,15551,0.6435546875
1557851170.6119401,15601,0.62890625
1557851172.2294474,15651,0.634765625
1557851173.8236475,15701,0.6357421875
1557851175.4428003,15751,0.6337890625
1557851177.0788682,15801,0.6123046875
1557851178.6767075,15851,0.615234375
1557851180.3789616,15901,0.5908203125
1557851182.1370738,15951,0.62890625
1557851183.7625477,16001,0.642578125
1557851185.4020243,16051,0.6279296875
1557851187.0369816,16101,0.625
1557851188.6612267,16151,0.6337890625
1557851190.2897747,16201,0.646484375
1557851191.9846787,16251,0.623046875
1557851193.6548986,16301,0.642578125
1557851195.2816978,16351,0.59765625
1557851196.9222674,16401,0.62109375
1557851198.551279,16451,0.6318359375
1557851200.1836789,16501,0.6533203125
1557851201.8088036,16551,0.6435546875
1557851203.43621,16601,0.611328125
1557851205.0646155,16651,0.630859375
1557851206.7038202,16701,0.615234375
1557851208.3407083,16751,0.625
1557851209.9598415,16801,0.6279296875
1557851211.5894227,16851,0.63671875
1557851213.2138221,16901,0.6474609375
1557851214.8394368,16951,0.6025390625
1557851216.4713514,17001,0.5927734375
1557851218.0930548,17051,0.6376953125
1557851219.8659809,17101,0.615234375
1557851221.6456263,17151,0.6328125
1557851223.4819713,17201,0.6015625
1557851225.129472,17251,0.611328125
1557851226.7524424,17301,0.640625
1557851228.3515403,17351,0.6376953125
1557851229.9761145,17401,0.634765625
1557851231.612086,17451,0.6650390625
1557851233.2468355,17501,0.6142578125
1557851234.8498468,17551,0.61328125
1557851236.4362833,17601,0.6357421875
1557851238.0673487,17651,0.61328125
1557851239.7053235,17701,0.6533203125
1557851241.3272674,17751,0.6376953125
1557851242.9492207,17801,0.6064453125
1557851244.5585284,17851,0.6298828125
1557851246.1680598,17901,0.640625
1557851247.7694168,17951,0.646484375
1557851249.3876379,18001,0.646484375
1557851250.9937508,18051,0.6435546875
1557851252.8533025,18101,0.62109375
1557851254.6162863,18151,0.6640625
1557851256.2208152,18201,0.6220703125
1557851257.8448687,18251,0.6572265625
1557851259.5083368,18301,0.6416015625
1557851261.1156921,18351,0.650390625
1557851262.745644,18401,0.6103515625
1557851264.4748032,18451,0.6494140625
1557851266.1400952,18501,0.6181640625
1557851267.7709415,18551,0.6181640625
1557851269.4207706,18601,0.65625
1557851271.0831337,18651,0.638671875
1557851272.7201192,18701,0.6259765625
1557851274.320851,18751,0.6435546875
1557851275.9407756,18801,0.578125
1557851277.631667,18851,0.630859375
1557851279.2849534,18901,0.646484375
1557851280.8930838,18951,0.541015625
1557851282.7301066,19001,0.626953125
1557851284.4193172,19051,0.623046875
1557851286.0442061,19101,0.640625
1557851287.6511471,19151,0.6533203125
1557851289.2731192,19201,0.6796875
1557851290.9878466,19251,0.6611328125
1557851292.6522553,19301,0.634765625
1557851294.2913766,19351,0.6025390625
1557851295.931888,19401,0.6318359375
1557851297.5648768,19451,0.6162109375
1557851299.196934,19501,0.6455078125
1557851300.83593,19551,0.638671875
1557851302.4709382,19601,0.6396484375
1557851304.1059108,19651,0.6337890625
1557851305.7316504,19701,0.6279296875
1557851307.3655717,19751,0.6416015625
1557851308.981437,19801,0.6220703125
1557851310.610465,19851,0.5751953125
1557851312.3115625,19901,0.607421875
1557851313.9606597,19951,0.6171875
1557851318.5521193,20001,0.650390625
1557851320.201018,20051,0.63671875
1557851321.8351412,20101,0.6328125
1557851323.463261,20151,0.6279296875
1557851325.0869222,20201,0.6162109375
1557851326.718933,20251,0.626953125
1557851328.3616245,20301,0.6328125
1557851330.002461,20351,0.650390625
1557851331.6339195,20401,0.6572265625
1557851333.2656808,20451,0.6484375
1557851334.895396,20501,0.640625
1557851336.5338364,20551,0.642578125
1557851338.157206,20601,0.5830078125
1557851339.7921572,20651,0.6015625
1557851341.481334,20701,0.6220703125
1557851343.147725,20751,0.56640625
1557851344.7871733,20801,0.634765625
1557851346.423764,20851,0.623046875
1557851348.0369365,20901,0.521484375
1557851349.6678221,20951,0.6181640625
1557851351.3055022,21001,0.669921875
1557851352.9367836,21051,0.6416015625
1557851354.569748,21101,0.6279296875
1557851356.2023275,21151,0.6611328125
1557851357.863209,21201,0.572265625
1557851359.6424954,21251,0.6494140625
1557851361.291673,21301,0.62890625
1557851362.993795,21351,0.62890625
1557851364.6061046,21401,0.634765625
1557851366.2207065,21451,0.6328125
1557851367.8282683,21501,0.630859375
1557851369.445648,21551,0.63671875
1557851371.0654147,21601,0.6015625
1557851372.9550002,21651,0.6171875
1557851374.64137,21701,0.625
1557851376.2807767,21751,0.638671875
1557851377.984263,21801,0.625
1557851379.7775035,21851,0.646484375
1557851381.4894354,21901,0.6611328125
1557851383.119918,21951,0.6455078125
1557851384.754318,22001,0.634765625
1557851386.405471,22051,0.6376953125
1557851388.0195549,22101,0.5595703125
1557851389.6663494,22151,0.626953125
1557851391.2721426,22201,0.6513671875
1557851392.8930643,22251,0.654296875
1557851394.5111377,22301,0.623046875
1557851396.1287036,22351,0.619140625
1557851397.7437105,22401,0.646484375
1557851399.3238537,22451,0.6513671875
1557851400.9716833,22501,0.630859375
1557851402.6998732,22551,0.619140625
1557851404.3085613,22601,0.6572265625
1557851405.937911,22651,0.62109375
1557851407.5587585,22701,0.6337890625
1557851409.1618617,22751,0.65625
1557851410.7801168,22801,0.65234375
1557851412.396623,22851,0.650390625
1557851414.01152,22901,0.6298828125
1557851415.6404934,22951,0.63671875
1557851417.2514262,23001,0.6318359375
1557851418.8781953,23051,0.6484375
1557851420.5541613,23101,0.64453125
1557851422.2081106,23151,0.640625
1557851423.8121982,23201,0.634765625
1557851425.4646826,23251,0.66015625
1557851427.0808053,23301,0.6318359375
1557851428.696818,23351,0.646484375
1557851430.3192122,23401,0.609375
1557851431.9937396,23451,0.6298828125
1557851433.659349,23501,0.6337890625
1557851435.2723017,23551,0.634765625
1557851436.887853,23601,0.5908203125
1557851438.4928145,23651,0.650390625
1557851440.0958602,23701,0.642578125
1557851441.7058969,23751,0.6123046875
1557851443.3189342,23801,0.6533203125
1557851444.9340527,23851,0.6240234375
1557851446.5371594,23901,0.658203125
1557851448.1404438,23951,0.6513671875
1557851449.756869,24001,0.662109375
1557851451.3701377,24051,0.6103515625
1557851452.9782057,24101,0.619140625
1557851454.5818808,24151,0.625
1557851456.1881557,24201,0.6328125
1557851457.797527,24251,0.646484375
1557851459.4198287,24301,0.62890625
1557851461.0301223,24351,0.6162109375
1557851462.6662104,24401,0.611328125
1557851464.414176,24451,0.583984375
1557851466.1959693,24501,0.6494140625
1557851467.8647883,24551,0.6328125
1557851469.4838212,24601,0.64453125
1557851471.1004322,24651,0.625
1557851472.704777,24701,0.6328125
1557851474.317219,24751,0.630859375
1557851475.9427342,24801,0.6142578125
1557851477.5601094,24851,0.6376953125
1557851479.1648312,24901,0.5205078125
1557851480.7739875,24951,0.625
1557851485.4005022,25001,0.634765625
1557851487.0255785,25051,0.63671875
1557851488.6378558,25101,0.626953125
1557851490.2416697,25151,0.6181640625
1557851491.8942266,25201,0.619140625
1557851493.5627913,25251,0.63671875
1557851495.1760318,25301,0.65234375
1557851496.7949994,25351,0.611328125
1557851498.413158,25401,0.6318359375
1557851500.0358126,25451,0.630859375
1557851501.6467636,25501,0.6044921875
1557851503.2618232,25551,0.6494140625
1557851504.881404,25601,0.662109375
1557851506.5013757,25651,0.630859375
1557851508.120235,25701,0.640625
1557851509.7401154,25751,0.646484375
1557851511.342915,25801,0.6220703125
1557851512.9436073,25851,0.599609375
1557851514.552446,25901,0.63671875
1557851516.1590421,25951,0.625
1557851517.7713847,26001,0.6396484375
1557851519.372335,26051,0.6357421875
1557851520.981362,26101,0.638671875
1557851522.6528277,26151,0.6318359375
1557851524.2661183,26201,0.6103515625
1557851525.8873234,26251,0.626953125
1557851527.4983091,26301,0.6279296875
1557851529.1011436,26351,0.654296875
1557851530.7050679,26401,0.6328125
1557851532.362832,26451,0.6494140625
1557851533.995641,26501,0.6416015625
1557851535.6211143,26551,0.63671875
1557851537.252293,26601,0.64453125
1557851538.878218,26651,0.62109375
1557851540.4859412,26701,0.6552734375
1557851542.0968094,26751,0.65234375
1557851543.7102847,26801,0.6220703125
1557851545.321684,26851,0.6572265625
1557851546.929314,26901,0.6513671875
1557851548.5282927,26951,0.6484375
1557851550.1327631,27001,0.638671875
1557851551.7787716,27051,0.61328125
1557851553.4232297,27101,0.6435546875
1557851555.0416267,27151,0.6552734375
1557851556.6676297,27201,0.6171875
1557851558.2663105,27251,0.66015625
1557851559.890122,27301,0.634765625
1557851561.5010588,27351,0.6279296875
1557851563.105003,27401,0.625
1557851564.714989,27451,0.6103515625
1557851566.3040926,27501,0.62109375
1557851567.9206617,27551,0.64453125
1557851569.5350108,27601,0.609375
1557851571.1456025,27651,0.59765625
1557851572.7630336,27701,0.6455078125
1557851574.3729858,27751,0.55078125
1557851575.9799538,27801,0.6513671875
1557851577.5900624,27851,0.642578125
1557851579.2000303,27901,0.642578125
1557851580.8449528,27951,0.642578125
1557851582.54007,28001,0.6494140625
1557851584.1990254,28051,0.6337890625
1557851585.8160183,28101,0.54296875
1557851587.4358616,28151,0.6259765625
1557851589.0459073,28201,0.662109375
1557851590.6484404,28251,0.6435546875
1557851592.2678916,28301,0.630859375
1557851593.8878436,28351,0.6337890625
1557851595.5013485,28401,0.623046875
1557851597.1143243,28451,0.5947265625
1557851598.7304077,28501,0.6259765625
1557851600.339342,28551,0.61328125
1557851601.9365153,28601,0.642578125
1557851603.5345147,28651,0.62109375
1557851605.1457999,28701,0.6357421875
1557851606.7656014,28751,0.6328125
1557851608.397425,28801,0.6259765625
1557851610.0022714,28851,0.5927734375
1557851611.6329079,28901,0.626953125
1557851613.276029,28951,0.6552734375
1557851614.9006803,29001,0.634765625
1557851616.5278904,29051,0.6220703125
1557851618.1308675,29101,0.6298828125
1557851619.721821,29151,0.62890625
1557851621.4437535,29201,0.646484375
1557851623.280652,29251,0.6201171875
1557851625.1081312,29301,0.6552734375
1557851626.7684915,29351,0.6455078125
1557851628.3724391,29401,0.60546875
1557851630.0339901,29451,0.6416015625
1557851631.6651428,29501,0.623046875
1557851633.3151248,29551,0.638671875
1557851634.951919,29601,0.58984375
1557851636.5961258,29651,0.6337890625
1557851638.2432742,29701,0.6357421875
1557851639.873459,29751,0.673828125
1557851641.5273738,29801,0.63671875
1557851643.2123315,29851,0.623046875
1557851644.856203,29901,0.6640625
1557851646.4878228,29951,0.609375
1557851651.0634162,30001,0.6689453125
1557851652.7078962,30051,0.63671875
1557851654.34104,30101,0.63671875
1557851655.9690225,30151,0.646484375
1557851657.5993311,30201,0.6357421875
1557851659.2233028,30251,0.6474609375
1557851660.8483598,30301,0.6064453125
1557851662.4848704,30351,0.599609375
1557851664.1146288,30401,0.6669921875
1557851665.7416668,30451,0.6181640625
1557851667.3721662,30501,0.6044921875
1557851668.9977999,30551,0.66015625
1557851670.631027,30601,0.638671875
1557851672.329047,30651,0.634765625
1557851674.0060139,30701,0.6162109375
1557851675.6678083,30751,0.619140625
1557851677.2889502,30801,0.6455078125
1557851678.913007,30851,0.634765625
1557851680.5537941,30901,0.63671875
1557851682.1846673,30951,0.6689453125
1557851683.823066,31001,0.6240234375
1557851685.4593232,31051,0.6484375
1557851687.0929515,31101,0.6376953125
1557851688.7243226,31151,0.6494140625
1557851690.3547397,31201,0.6474609375
1557851691.9890728,31251,0.62109375
1557851693.626597,31301,0.66015625
1557851695.269595,31351,0.640625
1557851696.9555562,31401,0.6201171875
1557851698.641512,31451,0.6162109375
1557851700.25302,31501,0.638671875


==> img/tensorboard2/44_va_benign_acc.csv <==
Wall time,Step,Value
1557850494.8008623,1551,0.0
1557850511.2564561,1601,0.0
1557850527.9489262,1651,0.0
1557850544.847301,1701,0.0
1557850561.574015,1751,0.0
1557850578.2991602,1801,0.0
1557850594.9064176,1851,0.0
1557850611.1568909,1901,0.0
1557850627.692113,1951,0.0
1557850644.284652,2001,0.0
1557850661.0630944,2051,0.0
1557850677.4500368,2101,0.0
1557850694.3276687,2151,0.0
1557850710.8941338,2201,0.0
1557850722.2046351,2251,0.0
1557850723.811753,2301,0.0
1557850725.4148924,2351,0.0
1557850727.0321758,2401,0.0
1557850728.636135,2451,0.0
1557850730.2413652,2501,0.0
1557850731.9078794,2551,0.0
1557850733.548438,2601,0.0
1557850735.1586485,2651,0.0
1557850736.769736,2701,0.0
1557850738.3822775,2751,0.0
1557850740.0096269,2801,0.0
1557850741.6686246,2851,0.0
1557850743.2823942,2901,0.0
1557850744.8913107,2951,0.0
1557850746.5044842,3001,0.0
1557850748.1317484,3051,0.0
1557850749.7549076,3101,0.0
1557850751.3628683,3151,0.0
1557850752.9863973,3201,0.0
1557850754.5991123,3251,0.0
1557850756.202058,3301,0.0
1557850757.8120656,3351,0.0
1557850759.4260259,3401,0.0
1557850761.0410838,3451,0.0
1557850762.6406431,3501,0.0
1557850764.2576902,3551,0.0
1557850765.8697302,3601,0.0
1557850767.4679856,3651,0.0
1557850769.0890436,3701,0.0
1557850770.7050834,3751,0.0
1557850772.3579586,3801,0.0
1557850773.975207,3851,0.0
1557850775.5876915,3901,0.0
1557850777.2017994,3951,0.0
1557850778.8327813,4001,0.0
1557850780.4427013,4051,0.0
1557850782.0590212,4101,0.0
1557850783.7100134,4151,0.0
1557850785.3303037,4201,0.0
1557850786.940928,4251,0.0
1557850788.5385823,4301,0.0
1557850790.1503491,4351,0.0
1557850791.846813,4401,0.0
1557850793.6377578,4451,0.0
1557850795.2758908,4501,0.0
1557850796.9077444,4551,0.0
1557850798.539686,4601,0.0
1557850800.186107,4651,0.0
1557850801.879081,4701,0.0
1557850803.5277262,4751,0.0
1557850805.1554186,4801,0.0
1557850806.7996457,4851,0.0
1557850808.4354346,4901,0.0
1557850810.088717,4951,0.0
1557850814.703772,5001,0.0
1557850816.3569663,5051,0.0
1557850818.0104196,5101,0.0
1557850819.6518455,5151,0.0
1557850821.3024528,5201,0.0
1557850822.9465404,5251,0.0
1557850824.6105778,5301,0.0
1557850826.2480817,5351,0.0
1557850827.897502,5401,0.0
1557850829.530948,5451,0.001953125
1557850831.1575592,5501,0.0078125
1557850832.8489811,5551,0.013671875
1557850834.4802327,5601,0.0205078125
1557850836.1334522,5651,0.0224609375
1557850837.7683363,5701,0.0419921875
1557850839.4095116,5751,0.04296875
1557850841.0532558,5801,0.0625
1557850842.686458,5851,0.072265625
1557850844.322228,5901,0.08984375
1557850845.9671562,5951,0.107421875
1557850847.6092849,6001,0.140625
1557850849.243759,6051,0.1689453125
1557850850.8912203,6101,0.2509765625
1557850852.5224771,6151,0.2724609375
1557850854.1606307,6201,0.33203125
1557850855.8009248,6251,0.3408203125
1557850857.4437532,6301,0.3662109375
1557850859.0762696,6351,0.4462890625
1557850860.745727,6401,0.568359375
1557850862.4073071,6451,0.6923828125
1557850864.0777416,6501,0.689453125
1557850865.7670796,6551,0.7333984375
1557850867.3616421,6601,0.708984375
1557850869.0495915,6651,0.720703125
1557850870.7355142,6701,0.720703125
1557850872.3355834,6751,0.693359375
1557850873.9790926,6801,0.7216796875
1557850875.603639,6851,0.7265625
1557850877.2468457,6901,0.748046875
1557850878.8854961,6951,0.7646484375
1557850880.4974475,7001,0.7138671875
1557850882.1132681,7051,0.7333984375
1557850883.7192075,7101,0.7255859375
1557850885.4921703,7151,0.7177734375
1557850887.1049974,7201,0.7119140625
1557850888.7479148,7251,0.7431640625
1557850890.3766236,7301,0.7666015625
1557850892.359564,7351,0.7412109375
1557850894.1969047,7401,0.7451171875
1557850895.8928754,7451,0.748046875
1557850897.523376,7501,0.7255859375
1557850899.195851,7551,0.7265625
1557850900.8210049,7601,0.75
1557850902.480047,7651,0.732421875
1557850904.1573372,7701,0.7333984375
1557850905.784356,7751,0.716796875
1557850907.4333994,7801,0.7236328125
1557850909.0378356,7851,0.73828125
1557850910.650101,7901,0.7138671875
1557850912.2618454,7951,0.7412109375
1557850913.9187663,8001,0.740234375
1557850915.542146,8051,0.7490234375
1557850917.14676,8101,0.744140625
1557850918.747768,8151,0.7236328125
1557850920.4462464,8201,0.7353515625
1557850922.3350081,8251,0.734375
1557850924.113792,8301,0.7451171875
1557850925.7525346,8351,0.7333984375
1557850927.4024012,8401,0.7421875
1557850929.0521119,8451,0.7373046875
1557850930.6869588,8501,0.7255859375
1557850932.3434541,8551,0.75
1557850934.0053318,8601,0.708984375
1557850935.666959,8651,0.7294921875
1557850937.311393,8701,0.7578125
1557850938.9425085,8751,0.75390625
1557850940.5813134,8801,0.748046875
1557850942.2543585,8851,0.751953125
1557850943.9357684,8901,0.7431640625
1557850945.562205,8951,0.7392578125
1557850947.1601894,9001,0.7431640625
1557850948.7853599,9051,0.74609375
1557850950.4141417,9101,0.7529296875
1557850952.0901706,9151,0.724609375
1557850953.7331464,9201,0.7373046875
1557850955.36977,9251,0.7529296875
1557850956.9849792,9301,0.7587890625
1557850958.6121888,9351,0.7724609375
1557850960.269932,9401,0.7861328125
1557850961.882758,9451,0.759765625
1557850963.5006795,9501,0.734375
1557850965.1247644,9551,0.755859375
1557850966.74516,9601,0.755859375
1557850968.3638043,9651,0.76953125
1557850969.998175,9701,0.7626953125
1557850971.6117866,9751,0.7490234375
1557850973.2327547,9801,0.767578125
1557850974.885213,9851,0.77734375
1557850976.4999313,9901,0.7724609375
1557850978.1239305,9951,0.7802734375
1557850983.0494583,10001,0.7607421875
1557850984.6718624,10051,0.7724609375
1557850986.3103278,10101,0.7734375
1557850987.938186,10151,0.7705078125
1557850989.5732985,10201,0.7734375
1557850991.184383,10251,0.7705078125
1557850992.8083696,10301,0.7900390625
1557850994.42154,10351,0.7626953125
1557850996.1246407,10401,0.77734375
1557850997.7973444,10451,0.7685546875
1557850999.6419208,10501,0.8095703125
1557851001.422698,10551,0.794921875
1557851003.0786626,10601,0.810546875
1557851004.7395096,10651,0.7880859375
1557851006.3487034,10701,0.7685546875
1557851008.0335288,10751,0.7802734375
1557851009.6362665,10801,0.8076171875
1557851011.256059,10851,0.791015625
1557851013.0661066,10901,0.7841796875
1557851014.764724,10951,0.7802734375
1557851016.3626914,11001,0.80078125
1557851017.974564,11051,0.796875
1557851019.6000624,11101,0.796875
1557851021.245139,11151,0.802734375
1557851023.0019584,11201,0.810546875
1557851024.642154,11251,0.7998046875
1557851026.2487013,11301,0.8203125
1557851027.9051385,11351,0.810546875
1557851029.5122063,11401,0.8173828125
1557851031.1364179,11451,0.7900390625
1557851032.8143744,11501,0.783203125
1557851034.4781415,11551,0.8056640625
1557851036.1082947,11601,0.837890625
1557851037.735296,11651,0.8271484375
1557851039.3481386,11701,0.841796875
1557851040.961521,11751,0.814453125
1557851042.7594643,11801,0.83203125
1557851044.4524417,11851,0.83203125
1557851046.0649998,11901,0.8349609375
1557851047.6731155,11951,0.837890625
1557851049.2860942,12001,0.84375
1557851050.901976,12051,0.8330078125
1557851052.5109265,12101,0.8759765625
1557851054.126084,12151,0.8349609375
1557851055.7240944,12201,0.8173828125
1557851057.3361712,12251,0.8515625
1557851058.9529576,12301,0.837890625
1557851060.559437,12351,0.830078125
1557851062.185758,12401,0.8427734375
1557851063.792532,12451,0.8427734375
1557851065.426024,12501,0.84375
1557851067.0529664,12551,0.845703125
1557851068.7477114,12601,0.8779296875
1557851070.41971,12651,0.8720703125
1557851072.2052224,12701,0.8271484375
1557851073.9801702,12751,0.859375
1557851075.7369049,12801,0.8720703125
1557851077.3726304,12851,0.859375
1557851078.976215,12901,0.85546875
1557851080.5958443,12951,0.87109375
1557851082.2008116,13001,0.8671875
1557851083.871762,13051,0.8486328125
1557851085.4920151,13101,0.876953125
1557851087.1149821,13151,0.8486328125
1557851088.7460465,13201,0.8583984375
1557851090.345663,13251,0.875
1557851091.959996,13301,0.87109375
1557851093.5749478,13351,0.869140625
1557851095.1799216,13401,0.861328125
1557851096.8178124,13451,0.8662109375
1557851098.4177816,13501,0.859375
1557851100.0287354,13551,0.8681640625
1557851101.7056708,13601,0.8671875
1557851103.6501198,13651,0.8681640625
1557851105.411378,13701,0.841796875
1557851107.0851934,13751,0.861328125
1557851108.7155764,13801,0.873046875
1557851110.3488123,13851,0.876953125
1557851112.0129478,13901,0.8642578125
1557851113.6750934,13951,0.8955078125
1557851115.3091936,14001,0.8671875
1557851116.9434094,14051,0.8779296875
1557851118.5666661,14101,0.87109375
1557851120.1992404,14151,0.8671875
1557851121.8289142,14201,0.876953125
1557851123.4700427,14251,0.89453125
1557851125.0951822,14301,0.8896484375
1557851126.7244952,14351,0.875
1557851128.3575134,14401,0.8583984375
1557851130.0565035,14451,0.880859375
1557851131.757734,14501,0.8603515625
1557851133.4276478,14551,0.8818359375
1557851135.039972,14601,0.88671875
1557851136.67526,14651,0.8671875
1557851138.292122,14701,0.876953125
1557851139.9042568,14751,0.892578125
1557851141.5221243,14801,0.88671875
1557851143.124473,14851,0.8720703125
1557851144.7755063,14901,0.8857421875
1557851146.3832211,14951,0.873046875
1557851151.176046,15001,0.8984375
1557851152.802793,15051,0.8984375
1557851154.417364,15101,0.890625
1557851156.0313156,15151,0.8671875
1557851157.666437,15201,0.888671875
1557851159.2857,15251,0.8818359375
1557851160.8955016,15301,0.8896484375
1557851162.5507505,15351,0.900390625
1557851164.1473145,15401,0.8828125
1557851165.771125,15451,0.890625
1557851167.3831882,15501,0.89453125
1557851169.0016909,15551,0.8818359375
1557851170.6119401,15601,0.884765625
1557851172.2294474,15651,0.89453125
1557851173.8236475,15701,0.9091796875
1557851175.4428003,15751,0.8671875
1557851177.0788682,15801,0.8916015625
1557851178.6767075,15851,0.888671875
1557851180.3789616,15901,0.873046875
1557851182.1370738,15951,0.8662109375
1557851183.7625477,16001,0.8759765625
1557851185.4020243,16051,0.8818359375
1557851187.0369816,16101,0.896484375
1557851188.6612267,16151,0.890625
1557851190.2897747,16201,0.8994140625
1557851191.9846787,16251,0.890625
1557851193.6548986,16301,0.8984375
1557851195.2816978,16351,0.8896484375
1557851196.9222674,16401,0.9052734375
1557851198.551279,16451,0.8857421875
1557851200.1836789,16501,0.927734375
1557851201.8088036,16551,0.900390625
1557851203.43621,16601,0.8837890625
1557851205.0646155,16651,0.8720703125
1557851206.7038202,16701,0.9013671875
1557851208.3407083,16751,0.896484375
1557851209.9598415,16801,0.8984375
1557851211.5894227,16851,0.8935546875
1557851213.2138221,16901,0.8837890625
1557851214.8394368,16951,0.9013671875
1557851216.4713514,17001,0.9052734375
1557851218.0930548,17051,0.91015625
1557851219.8659809,17101,0.90234375
1557851221.6456263,17151,0.900390625
1557851223.4819713,17201,0.9033203125
1557851225.129472,17251,0.90234375
1557851226.7524424,17301,0.91015625
1557851228.3515403,17351,0.8896484375
1557851229.9761145,17401,0.896484375
1557851231.612086,17451,0.9130859375
1557851233.2468355,17501,0.9140625
1557851234.8498468,17551,0.892578125
1557851236.4362833,17601,0.8876953125
1557851238.0673487,17651,0.8984375
1557851239.7053235,17701,0.9072265625
1557851241.3272674,17751,0.8984375
1557851242.9492207,17801,0.908203125
1557851244.5585284,17851,0.904296875
1557851246.1680598,17901,0.9111328125
1557851247.7694168,17951,0.9072265625
1557851249.3876379,18001,0.8984375
1557851250.9937508,18051,0.908203125
1557851252.8533025,18101,0.884765625
1557851254.6162863,18151,0.8828125
1557851256.2208152,18201,0.8935546875
1557851257.8448687,18251,0.8994140625
1557851259.5083368,18301,0.876953125
1557851261.1156921,18351,0.8916015625
1557851262.745644,18401,0.9033203125
1557851264.4748032,18451,0.896484375
1557851266.1400952,18501,0.8974609375
1557851267.7709415,18551,0.9150390625
1557851269.4207706,18601,0.8955078125
1557851271.0831337,18651,0.912109375
1557851272.7201192,18701,0.9130859375
1557851274.320851,18751,0.9140625
1557851275.9407756,18801,0.9072265625
1557851277.631667,18851,0.8876953125
1557851279.2849534,18901,0.8818359375
1557851280.8930838,18951,0.9208984375
1557851282.7301066,19001,0.8955078125
1557851284.4193172,19051,0.9150390625
1557851286.0442061,19101,0.896484375
1557851287.6511471,19151,0.9052734375
1557851289.2731192,19201,0.8984375
1557851290.9878466,19251,0.900390625
1557851292.6522553,19301,0.8916015625
1557851294.2913766,19351,0.908203125
1557851295.931888,19401,0.9140625
1557851297.5648768,19451,0.9111328125
1557851299.196934,19501,0.9267578125
1557851300.83593,19551,0.9033203125
1557851302.4709382,19601,0.9140625
1557851304.1059108,19651,0.900390625
1557851305.7316504,19701,0.9189453125
1557851307.3655717,19751,0.9140625
1557851308.981437,19801,0.8935546875
1557851310.610465,19851,0.90625
1557851312.3115625,19901,0.9013671875
1557851313.9606597,19951,0.908203125
1557851318.5521193,20001,0.904296875
1557851320.201018,20051,0.9140625
1557851321.8351412,20101,0.91015625
1557851323.463261,20151,0.9052734375
1557851325.0869222,20201,0.9052734375
1557851326.718933,20251,0.8876953125
1557851328.3616245,20301,0.9072265625
1557851330.002461,20351,0.9052734375
1557851331.6339195,20401,0.9130859375
1557851333.2656808,20451,0.904296875
1557851334.895396,20501,0.8974609375
1557851336.5338364,20551,0.896484375
1557851338.157206,20601,0.9228515625
1557851339.7921572,20651,0.8994140625
1557851341.481334,20701,0.9052734375
1557851343.147725,20751,0.900390625
1557851344.7871733,20801,0.8994140625
1557851346.423764,20851,0.890625
1557851348.0369365,20901,0.8798828125
1557851349.6678221,20951,0.923828125
1557851351.3055022,21001,0.9111328125
1557851352.9367836,21051,0.9033203125
1557851354.569748,21101,0.908203125
1557851356.2023275,21151,0.8935546875
1557851357.863209,21201,0.9052734375
1557851359.6424954,21251,0.9013671875
1557851361.291673,21301,0.908203125
1557851362.993795,21351,0.9013671875
1557851364.6061046,21401,0.9052734375
1557851366.2207065,21451,0.892578125
1557851367.8282683,21501,0.900390625
1557851369.445648,21551,0.9150390625
1557851371.0654147,21601,0.908203125
1557851372.9550002,21651,0.9248046875
1557851374.64137,21701,0.91015625
1557851376.2807767,21751,0.91015625
1557851377.984263,21801,0.8857421875
1557851379.7775035,21851,0.8828125
1557851381.4894354,21901,0.90625
1557851383.119918,21951,0.9052734375
1557851384.754318,22001,0.91015625
1557851386.405471,22051,0.9052734375
1557851388.0195549,22101,0.896484375
1557851389.6663494,22151,0.9091796875
1557851391.2721426,22201,0.908203125
1557851392.8930643,22251,0.9072265625
1557851394.5111377,22301,0.90625
1557851396.1287036,22351,0.916015625
1557851397.7437105,22401,0.90625
1557851399.3238537,22451,0.9150390625
1557851400.9716833,22501,0.9052734375
1557851402.6998732,22551,0.90625
1557851404.3085613,22601,0.8974609375
1557851405.937911,22651,0.8955078125
1557851407.5587585,22701,0.912109375
1557851409.1618617,22751,0.9013671875
1557851410.7801168,22801,0.900390625
1557851412.396623,22851,0.908203125
1557851414.01152,22901,0.9013671875
1557851415.6404934,22951,0.900390625
1557851417.2514262,23001,0.8994140625
1557851418.8781953,23051,0.9111328125
1557851420.5541613,23101,0.900390625
1557851422.2081106,23151,0.8955078125
1557851423.8121982,23201,0.912109375
1557851425.4646826,23251,0.89453125
1557851427.0808053,23301,0.9033203125
1557851428.696818,23351,0.90625
1557851430.3192122,23401,0.8818359375
1557851431.9937396,23451,0.9013671875
1557851433.659349,23501,0.9072265625
1557851435.2723017,23551,0.9013671875
1557851436.887853,23601,0.91015625
1557851438.4928145,23651,0.8935546875
1557851440.0958602,23701,0.916015625
1557851441.7058969,23751,0.900390625
1557851443.3189342,23801,0.9287109375
1557851444.9340527,23851,0.9072265625
1557851446.5371594,23901,0.916015625
1557851448.1404438,23951,0.9228515625
1557851449.756869,24001,0.9150390625
1557851451.3701377,24051,0.8994140625
1557851452.9782057,24101,0.9052734375
1557851454.5818808,24151,0.9150390625
1557851456.1881557,24201,0.912109375
1557851457.797527,24251,0.91796875
1557851459.4198287,24301,0.900390625
1557851461.0301223,24351,0.9091796875
1557851462.6662104,24401,0.9033203125
1557851464.414176,24451,0.9130859375
1557851466.1959693,24501,0.9140625
1557851467.8647883,24551,0.8935546875
1557851469.4838212,24601,0.9013671875
1557851471.1004322,24651,0.9169921875
1557851472.704777,24701,0.892578125
1557851474.317219,24751,0.9033203125
1557851475.9427342,24801,0.9033203125
1557851477.5601094,24851,0.91796875
1557851479.1648312,24901,0.9140625
1557851480.7739875,24951,0.904296875
1557851485.4005022,25001,0.8837890625
1557851487.0255785,25051,0.9052734375
1557851488.6378558,25101,0.91015625
1557851490.2416697,25151,0.9189453125
1557851491.8942266,25201,0.9130859375
1557851493.5627913,25251,0.8857421875
1557851495.1760318,25301,0.8994140625
1557851496.7949994,25351,0.904296875
1557851498.413158,25401,0.9072265625
1557851500.0358126,25451,0.8974609375
1557851501.6467636,25501,0.896484375
1557851503.2618232,25551,0.908203125
1557851504.881404,25601,0.9072265625
1557851506.5013757,25651,0.9072265625
1557851508.120235,25701,0.908203125
1557851509.7401154,25751,0.8984375
1557851511.342915,25801,0.9130859375
1557851512.9436073,25851,0.896484375
1557851514.552446,25901,0.896484375
1557851516.1590421,25951,0.884765625
1557851517.7713847,26001,0.9091796875
1557851519.372335,26051,0.9287109375
1557851520.981362,26101,0.90234375
1557851522.6528277,26151,0.9072265625
1557851524.2661183,26201,0.8984375
1557851525.8873234,26251,0.9091796875
1557851527.4983091,26301,0.91015625
1557851529.1011436,26351,0.89453125
1557851530.7050679,26401,0.921875
1557851532.362832,26451,0.90625
1557851533.995641,26501,0.9111328125
1557851535.6211143,26551,0.919921875
1557851537.252293,26601,0.9013671875
1557851538.878218,26651,0.904296875
1557851540.4859412,26701,0.90625
1557851542.0968094,26751,0.9072265625
1557851543.7102847,26801,0.9140625
1557851545.321684,26851,0.9169921875
1557851546.929314,26901,0.9111328125
1557851548.5282927,26951,0.9033203125
1557851550.1327631,27001,0.9150390625
1557851551.7787716,27051,0.9140625
1557851553.4232297,27101,0.9248046875
1557851555.0416267,27151,0.912109375
1557851556.6676297,27201,0.9130859375
1557851558.2663105,27251,0.9072265625
1557851559.890122,27301,0.9072265625
1557851561.5010588,27351,0.9052734375
1557851563.105003,27401,0.9033203125
1557851564.714989,27451,0.8984375
1557851566.3040926,27501,0.8955078125
1557851567.9206617,27551,0.8974609375
1557851569.5350108,27601,0.9169921875
1557851571.1456025,27651,0.9091796875
1557851572.7630336,27701,0.9140625
1557851574.3729858,27751,0.91015625
1557851575.9799538,27801,0.904296875
1557851577.5900624,27851,0.8974609375
1557851579.2000303,27901,0.91015625
1557851580.8449528,27951,0.890625
1557851582.54007,28001,0.90625
1557851584.1990254,28051,0.8984375
1557851585.8160183,28101,0.9052734375
1557851587.4358616,28151,0.921875
1557851589.0459073,28201,0.896484375
1557851590.6484404,28251,0.9052734375
1557851592.2678916,28301,0.8974609375
1557851593.8878436,28351,0.9228515625
1557851595.5013485,28401,0.896484375
1557851597.1143243,28451,0.916015625
1557851598.7304077,28501,0.916015625
1557851600.339342,28551,0.9150390625
1557851601.9365153,28601,0.9072265625
1557851603.5345147,28651,0.8955078125
1557851605.1457999,28701,0.892578125
1557851606.7656014,28751,0.9033203125
1557851608.397425,28801,0.8984375
1557851610.0022714,28851,0.8994140625
1557851611.6329079,28901,0.8984375
1557851613.276029,28951,0.9072265625
1557851614.9006803,29001,0.9150390625
1557851616.5278904,29051,0.908203125
1557851618.1308675,29101,0.921875
1557851619.721821,29151,0.9130859375
1557851621.4437535,29201,0.8955078125
1557851623.280652,29251,0.9150390625
1557851625.1081312,29301,0.8984375
1557851626.7684915,29351,0.9228515625
1557851628.3724391,29401,0.8984375
1557851630.0339901,29451,0.9150390625
1557851631.6651428,29501,0.921875
1557851633.3151248,29551,0.919921875
1557851634.951919,29601,0.9228515625
1557851636.5961258,29651,0.9091796875
1557851638.2432742,29701,0.9033203125
1557851639.873459,29751,0.9150390625
1557851641.5273738,29801,0.890625
1557851643.2123315,29851,0.9072265625
1557851644.856203,29901,0.9091796875
1557851646.4878228,29951,0.912109375
1557851651.0634162,30001,0.921875
1557851652.7078962,30051,0.921875
1557851654.34104,30101,0.888671875
1557851655.9690225,30151,0.90625
1557851657.5993311,30201,0.90234375
1557851659.2233028,30251,0.8974609375
1557851660.8483598,30301,0.9140625
1557851662.4848704,30351,0.8994140625
1557851664.1146288,30401,0.9111328125
1557851665.7416668,30451,0.900390625
1557851667.3721662,30501,0.9140625
1557851668.9977999,30551,0.9169921875
1557851670.631027,30601,0.9150390625
1557851672.329047,30651,0.916015625
1557851674.0060139,30701,0.91015625
1557851675.6678083,30751,0.9228515625
1557851677.2889502,30801,0.921875
1557851678.913007,30851,0.9052734375
1557851680.5537941,30901,0.8984375
1557851682.1846673,30951,0.9130859375
1557851683.823066,31001,0.908203125
1557851685.4593232,31051,0.8916015625
1557851687.0929515,31101,0.8994140625
1557851688.7243226,31151,0.908203125
1557851690.3547397,31201,0.908203125
1557851691.9890728,31251,0.9013671875
1557851693.626597,31301,0.9150390625
1557851695.269595,31351,0.8974609375
1557851696.9555562,31401,0.9013671875
1557851698.641512,31451,0.900390625
1557851700.25302,31501,0.89453125


==> img/tensorboard2/44_va_malicious_acc.csv <==
Wall time,Step,Value
1557850494.8008623,1551,1.0
1557850511.2564561,1601,1.0
1557850527.9489262,1651,1.0
1557850544.847301,1701,1.0
1557850561.574015,1751,1.0
1557850578.2991602,1801,1.0
1557850594.9064176,1851,1.0
1557850611.1568909,1901,1.0
1557850627.692113,1951,1.0
1557850644.284652,2001,1.0
1557850661.0630944,2051,1.0
1557850677.4500368,2101,1.0
1557850694.3276687,2151,1.0
1557850710.8941338,2201,1.0
1557850722.2046351,2251,1.0
1557850723.811753,2301,1.0
1557850725.4148924,2351,1.0
1557850727.0321758,2401,1.0
1557850728.636135,2451,1.0
1557850730.2413652,2501,1.0
1557850731.9078794,2551,1.0
1557850733.548438,2601,1.0
1557850735.1586485,2651,1.0
1557850736.769736,2701,1.0
1557850738.3822775,2751,1.0
1557850740.0096269,2801,1.0
1557850741.6686246,2851,1.0
1557850743.2823942,2901,1.0
1557850744.8913107,2951,1.0
1557850746.5044842,3001,1.0
1557850748.1317484,3051,1.0
1557850749.7549076,3101,1.0
1557850751.3628683,3151,1.0
1557850752.9863973,3201,1.0
1557850754.5991123,3251,1.0
1557850756.202058,3301,1.0
1557850757.8120656,3351,1.0
1557850759.4260259,3401,1.0
1557850761.0410838,3451,1.0
1557850762.6406431,3501,1.0
1557850764.2576902,3551,1.0
1557850765.8697302,3601,1.0
1557850767.4679856,3651,1.0
1557850769.0890436,3701,1.0
1557850770.7050834,3751,1.0
1557850772.3579586,3801,1.0
1557850773.975207,3851,1.0
1557850775.5876915,3901,1.0
1557850777.2017994,3951,1.0
1557850778.8327813,4001,1.0
1557850780.4427013,4051,1.0
1557850782.0590212,4101,1.0
1557850783.7100134,4151,1.0
1557850785.3303037,4201,1.0
1557850786.940928,4251,1.0
1557850788.5385823,4301,1.0
1557850790.1503491,4351,1.0
1557850791.846813,4401,1.0
1557850793.6377578,4451,1.0
1557850795.2758908,4501,1.0
1557850796.9077444,4551,1.0
1557850798.539686,4601,1.0
1557850800.186107,4651,1.0
1557850801.879081,4701,1.0
1557850803.5277262,4751,1.0
1557850805.1554186,4801,1.0
1557850806.7996457,4851,1.0
1557850808.4354346,4901,1.0
1557850810.088717,4951,1.0
1557850814.703772,5001,1.0
1557850816.3569663,5051,1.0
1557850818.0104196,5101,1.0
1557850819.6518455,5151,1.0
1557850821.3024528,5201,1.0
1557850822.9465404,5251,1.0
1557850824.6105778,5301,1.0
1557850826.2480817,5351,1.0
1557850827.897502,5401,1.0
1557850829.530948,5451,1.0
1557850831.1575592,5501,1.0
1557850832.8489811,5551,1.0
1557850834.4802327,5601,1.0
1557850836.1334522,5651,1.0
1557850837.7683363,5701,1.0
1557850839.4095116,5751,1.0
1557850841.0532558,5801,1.0
1557850842.686458,5851,1.0
1557850844.322228,5901,1.0
1557850845.9671562,5951,1.0
1557850847.6092849,6001,1.0
1557850849.243759,6051,0.9912109375
1557850850.8912203,6101,0.9892578125
1557850852.5224771,6151,0.978515625
1557850854.1606307,6201,0.9462890625
1557850855.8009248,6251,0.9267578125
1557850857.4437532,6301,0.8994140625
1557850859.0762696,6351,0.9150390625
1557850860.745727,6401,0.9248046875
1557850862.4073071,6451,0.9072265625
1557850864.0777416,6501,0.908203125
1557850865.7670796,6551,0.892578125
1557850867.3616421,6601,0.9111328125
1557850869.0495915,6651,0.8896484375
1557850870.7355142,6701,0.8818359375
1557850872.3355834,6751,0.9013671875
1557850873.9790926,6801,0.8876953125
1557850875.603639,6851,0.8916015625
1557850877.2468457,6901,0.9052734375
1557850878.8854961,6951,0.91015625
1557850880.4974475,7001,0.8974609375
1557850882.1132681,7051,0.904296875
1557850883.7192075,7101,0.88671875
1557850885.4921703,7151,0.90234375
1557850887.1049974,7201,0.88671875
1557850888.7479148,7251,0.912109375
1557850890.3766236,7301,0.8896484375
1557850892.359564,7351,0.8955078125
1557850894.1969047,7401,0.8984375
1557850895.8928754,7451,0.8994140625
1557850897.523376,7501,0.8994140625
1557850899.195851,7551,0.9130859375
1557850900.8210049,7601,0.8974609375
1557850902.480047,7651,0.8837890625
1557850904.1573372,7701,0.9013671875
1557850905.784356,7751,0.91796875
1557850907.4333994,7801,0.892578125
1557850909.0378356,7851,0.890625
1557850910.650101,7901,0.916015625
1557850912.2618454,7951,0.8994140625
1557850913.9187663,8001,0.912109375
1557850915.542146,8051,0.8916015625
1557850917.14676,8101,0.896484375
1557850918.747768,8151,0.8828125
1557850920.4462464,8201,0.89453125
1557850922.3350081,8251,0.8720703125
1557850924.113792,8301,0.87109375
1557850925.7525346,8351,0.857421875
1557850927.4024012,8401,0.9013671875
1557850929.0521119,8451,0.8349609375
1557850930.6869588,8501,0.8642578125
1557850932.3434541,8551,0.7216796875
1557850934.0053318,8601,0.7998046875
1557850935.666959,8651,0.89453125
1557850937.311393,8701,0.80859375
1557850938.9425085,8751,0.7685546875
1557850940.5813134,8801,0.740234375
1557850942.2543585,8851,0.7841796875
1557850943.9357684,8901,0.716796875
1557850945.562205,8951,0.56640625
1557850947.1601894,9001,0.6259765625
1557850948.7853599,9051,0.5419921875
1557850950.4141417,9101,0.6220703125
1557850952.0901706,9151,0.7119140625
1557850953.7331464,9201,0.720703125
1557850955.36977,9251,0.78515625
1557850956.9849792,9301,0.55078125
1557850958.6121888,9351,0.4423828125
1557850960.269932,9401,0.42578125
1557850961.882758,9451,0.4208984375
1557850963.5006795,9501,0.453125
1557850965.1247644,9551,0.4931640625
1557850966.74516,9601,0.4326171875
1557850968.3638043,9651,0.447265625
1557850969.998175,9701,0.447265625
1557850971.6117866,9751,0.4072265625
1557850973.2327547,9801,0.4140625
1557850974.885213,9851,0.3818359375
1557850976.4999313,9901,0.443359375
1557850978.1239305,9951,0.478515625
1557850983.0494583,10001,0.4306640625
1557850984.6718624,10051,0.42578125
1557850986.3103278,10101,0.4228515625
1557850987.938186,10151,0.390625
1557850989.5732985,10201,0.41015625
1557850991.184383,10251,0.412109375
1557850992.8083696,10301,0.4248046875
1557850994.42154,10351,0.3916015625
1557850996.1246407,10401,0.40234375
1557850997.7973444,10451,0.4228515625
1557850999.6419208,10501,0.3955078125
1557851001.422698,10551,0.396484375
1557851003.0786626,10601,0.3994140625
1557851004.7395096,10651,0.4248046875
1557851006.3487034,10701,0.3994140625
1557851008.0335288,10751,0.3671875
1557851009.6362665,10801,0.3916015625
1557851011.256059,10851,0.392578125
1557851013.0661066,10901,0.4296875
1557851014.764724,10951,0.4111328125
1557851016.3626914,11001,0.3642578125
1557851017.974564,11051,0.3759765625
1557851019.6000624,11101,0.3818359375
1557851021.245139,11151,0.369140625
1557851023.0019584,11201,0.41796875
1557851024.642154,11251,0.390625
1557851026.2487013,11301,0.4267578125
1557851027.9051385,11351,0.359375
1557851029.5122063,11401,0.3720703125
1557851031.1364179,11451,0.41796875
1557851032.8143744,11501,0.396484375
1557851034.4781415,11551,0.392578125
1557851036.1082947,11601,0.390625
1557851037.735296,11651,0.3876953125
1557851039.3481386,11701,0.3818359375
1557851040.961521,11751,0.3740234375
1557851042.7594643,11801,0.37109375
1557851044.4524417,11851,0.392578125
1557851046.0649998,11901,0.4033203125
1557851047.6731155,11951,0.390625
1557851049.2860942,12001,0.3642578125
1557851050.901976,12051,0.38671875
1557851052.5109265,12101,0.375
1557851054.126084,12151,0.3857421875
1557851055.7240944,12201,0.34765625
1557851057.3361712,12251,0.3408203125
1557851058.9529576,12301,0.3798828125
1557851060.559437,12351,0.373046875
1557851062.185758,12401,0.3818359375
1557851063.792532,12451,0.375
1557851065.426024,12501,0.3896484375
1557851067.0529664,12551,0.4033203125
1557851068.7477114,12601,0.3505859375
1557851070.41971,12651,0.3955078125
1557851072.2052224,12701,0.3955078125
1557851073.9801702,12751,0.3759765625
1557851075.7369049,12801,0.37890625
1557851077.3726304,12851,0.3798828125
1557851078.976215,12901,0.384765625
1557851080.5958443,12951,0.4072265625
1557851082.2008116,13001,0.376953125
1557851083.871762,13051,0.357421875
1557851085.4920151,13101,0.3759765625
1557851087.1149821,13151,0.3935546875
1557851088.7460465,13201,0.388671875
1557851090.345663,13251,0.3955078125
1557851091.959996,13301,0.3544921875
1557851093.5749478,13351,0.380859375
1557851095.1799216,13401,0.3759765625
1557851096.8178124,13451,0.380859375
1557851098.4177816,13501,0.341796875
1557851100.0287354,13551,0.3525390625
1557851101.7056708,13601,0.3662109375
1557851103.6501198,13651,0.37890625
1557851105.411378,13701,0.388671875
1557851107.0851934,13751,0.380859375
1557851108.7155764,13801,0.373046875
1557851110.3488123,13851,0.3525390625
1557851112.0129478,13901,0.3974609375
1557851113.6750934,13951,0.3759765625
1557851115.3091936,14001,0.3701171875
1557851116.9434094,14051,0.384765625
1557851118.5666661,14101,0.3525390625
1557851120.1992404,14151,0.4013671875
1557851121.8289142,14201,0.3564453125
1557851123.4700427,14251,0.373046875
1557851125.0951822,14301,0.3662109375
1557851126.7244952,14351,0.3916015625
1557851128.3575134,14401,0.375
1557851130.0565035,14451,0.3857421875
1557851131.757734,14501,0.3896484375
1557851133.4276478,14551,0.3720703125
1557851135.039972,14601,0.37890625
1557851136.67526,14651,0.365234375
1557851138.292122,14701,0.3740234375
1557851139.9042568,14751,0.375
1557851141.5221243,14801,0.392578125
1557851143.124473,14851,0.3779296875
1557851144.7755063,14901,0.3564453125
1557851146.3832211,14951,0.380859375
1557851151.176046,15001,0.4013671875
1557851152.802793,15051,0.3955078125
1557851154.417364,15101,0.3642578125
1557851156.0313156,15151,0.3642578125
1557851157.666437,15201,0.361328125
1557851159.2857,15251,0.359375
1557851160.8955016,15301,0.3671875
1557851162.5507505,15351,0.3857421875
1557851164.1473145,15401,0.3828125
1557851165.771125,15451,0.392578125
1557851167.3831882,15501,0.359375
1557851169.0016909,15551,0.361328125
1557851170.6119401,15601,0.3662109375
1557851172.2294474,15651,0.3564453125
1557851173.8236475,15701,0.384765625
1557851175.4428003,15751,0.3701171875
1557851177.0788682,15801,0.384765625
1557851178.6767075,15851,0.3798828125
1557851180.3789616,15901,0.369140625
1557851182.1370738,15951,0.3955078125
1557851183.7625477,16001,0.38671875
1557851185.4020243,16051,0.3994140625
1557851187.0369816,16101,0.3798828125
1557851188.6612267,16151,0.3466796875
1557851190.2897747,16201,0.384765625
1557851191.9846787,16251,0.4072265625
1557851193.6548986,16301,0.3515625
1557851195.2816978,16351,0.373046875
1557851196.9222674,16401,0.3466796875
1557851198.551279,16451,0.3701171875
1557851200.1836789,16501,0.3662109375
1557851201.8088036,16551,0.3798828125
1557851203.43621,16601,0.376953125
1557851205.0646155,16651,0.3486328125
1557851206.7038202,16701,0.3662109375
1557851208.3407083,16751,0.349609375
1557851209.9598415,16801,0.3671875
1557851211.5894227,16851,0.3515625
1557851213.2138221,16901,0.390625
1557851214.8394368,16951,0.3779296875
1557851216.4713514,17001,0.361328125
1557851218.0930548,17051,0.37890625
1557851219.8659809,17101,0.3623046875
1557851221.6456263,17151,0.3505859375
1557851223.4819713,17201,0.369140625
1557851225.129472,17251,0.345703125
1557851226.7524424,17301,0.37890625
1557851228.3515403,17351,0.361328125
1557851229.9761145,17401,0.3701171875
1557851231.612086,17451,0.3857421875
1557851233.2468355,17501,0.3544921875
1557851234.8498468,17551,0.353515625
1557851236.4362833,17601,0.375
1557851238.0673487,17651,0.376953125
1557851239.7053235,17701,0.3994140625
1557851241.3272674,17751,0.3701171875
1557851242.9492207,17801,0.3427734375
1557851244.5585284,17851,0.3544921875
1557851246.1680598,17901,0.3603515625
1557851247.7694168,17951,0.36328125
1557851249.3876379,18001,0.3662109375
1557851250.9937508,18051,0.3603515625
1557851252.8533025,18101,0.375
1557851254.6162863,18151,0.3720703125
1557851256.2208152,18201,0.3505859375
1557851257.8448687,18251,0.3671875
1557851259.5083368,18301,0.3623046875
1557851261.1156921,18351,0.3525390625
1557851262.745644,18401,0.3525390625
1557851264.4748032,18451,0.375
1557851266.1400952,18501,0.3662109375
1557851267.7709415,18551,0.373046875
1557851269.4207706,18601,0.3642578125
1557851271.0831337,18651,0.3701171875
1557851272.7201192,18701,0.3798828125
1557851274.320851,18751,0.3564453125
1557851275.9407756,18801,0.37109375
1557851277.631667,18851,0.3564453125
1557851279.2849534,18901,0.3818359375
1557851280.8930838,18951,0.357421875
1557851282.7301066,19001,0.3955078125
1557851284.4193172,19051,0.3779296875
1557851286.0442061,19101,0.3798828125
1557851287.6511471,19151,0.3642578125
1557851289.2731192,19201,0.384765625
1557851290.9878466,19251,0.365234375
1557851292.6522553,19301,0.3994140625
1557851294.2913766,19351,0.36328125
1557851295.931888,19401,0.3857421875
1557851297.5648768,19451,0.3544921875
1557851299.196934,19501,0.3408203125
1557851300.83593,19551,0.34375
1557851302.4709382,19601,0.3740234375
1557851304.1059108,19651,0.37890625
1557851305.7316504,19701,0.3505859375
1557851307.3655717,19751,0.365234375
1557851308.981437,19801,0.376953125
1557851310.610465,19851,0.357421875
1557851312.3115625,19901,0.373046875
1557851313.9606597,19951,0.3671875
1557851318.5521193,20001,0.357421875
1557851320.201018,20051,0.373046875
1557851321.8351412,20101,0.369140625
1557851323.463261,20151,0.3642578125
1557851325.0869222,20201,0.37890625
1557851326.718933,20251,0.3583984375
1557851328.3616245,20301,0.3720703125
1557851330.002461,20351,0.33984375
1557851331.6339195,20401,0.3671875
1557851333.2656808,20451,0.3720703125
1557851334.895396,20501,0.3544921875
1557851336.5338364,20551,0.3544921875
1557851338.157206,20601,0.35546875
1557851339.7921572,20651,0.3642578125
1557851341.481334,20701,0.33203125
1557851343.147725,20751,0.3564453125
1557851344.7871733,20801,0.3544921875
1557851346.423764,20851,0.357421875
1557851348.0369365,20901,0.3515625
1557851349.6678221,20951,0.357421875
1557851351.3055022,21001,0.345703125
1557851352.9367836,21051,0.3701171875
1557851354.569748,21101,0.3955078125
1557851356.2023275,21151,0.373046875
1557851357.863209,21201,0.37109375
1557851359.6424954,21251,0.3759765625
1557851361.291673,21301,0.392578125
1557851362.993795,21351,0.392578125
1557851364.6061046,21401,0.361328125
1557851366.2207065,21451,0.365234375
1557851367.8282683,21501,0.3642578125
1557851369.445648,21551,0.3828125
1557851371.0654147,21601,0.3623046875
1557851372.9550002,21651,0.369140625
1557851374.64137,21701,0.3642578125
1557851376.2807767,21751,0.357421875
1557851377.984263,21801,0.369140625
1557851379.7775035,21851,0.3525390625
1557851381.4894354,21901,0.365234375
1557851383.119918,21951,0.359375
1557851384.754318,22001,0.3603515625
1557851386.405471,22051,0.369140625
1557851388.0195549,22101,0.34765625
1557851389.6663494,22151,0.400390625
1557851391.2721426,22201,0.376953125
1557851392.8930643,22251,0.3623046875
1557851394.5111377,22301,0.3505859375
1557851396.1287036,22351,0.3720703125
1557851397.7437105,22401,0.35546875
1557851399.3238537,22451,0.38671875
1557851400.9716833,22501,0.3544921875
1557851402.6998732,22551,0.3642578125
1557851404.3085613,22601,0.328125
1557851405.937911,22651,0.3505859375
1557851407.5587585,22701,0.337890625
1557851409.1618617,22751,0.39453125
1557851410.7801168,22801,0.3876953125
1557851412.396623,22851,0.349609375
1557851414.01152,22901,0.365234375
1557851415.6404934,22951,0.3759765625
1557851417.2514262,23001,0.37109375
1557851418.8781953,23051,0.4091796875
1557851420.5541613,23101,0.349609375
1557851422.2081106,23151,0.36328125
1557851423.8121982,23201,0.3603515625
1557851425.4646826,23251,0.35546875
1557851427.0808053,23301,0.3623046875
1557851428.696818,23351,0.3740234375
1557851430.3192122,23401,0.3896484375
1557851431.9937396,23451,0.3701171875
1557851433.659349,23501,0.359375
1557851435.2723017,23551,0.3525390625
1557851436.887853,23601,0.36328125
1557851438.4928145,23651,0.353515625
1557851440.0958602,23701,0.3779296875
1557851441.7058969,23751,0.3544921875
1557851443.3189342,23801,0.3525390625
1557851444.9340527,23851,0.373046875
1557851446.5371594,23901,0.369140625
1557851448.1404438,23951,0.34375
1557851449.756869,24001,0.3486328125
1557851451.3701377,24051,0.34765625
1557851452.9782057,24101,0.384765625
1557851454.5818808,24151,0.361328125
1557851456.1881557,24201,0.3759765625
1557851457.797527,24251,0.3515625
1557851459.4198287,24301,0.3623046875
1557851461.0301223,24351,0.369140625
1557851462.6662104,24401,0.333984375
1557851464.414176,24451,0.3408203125
1557851466.1959693,24501,0.3525390625
1557851467.8647883,24551,0.400390625
1557851469.4838212,24601,0.3818359375
1557851471.1004322,24651,0.3818359375
1557851472.704777,24701,0.3603515625
1557851474.317219,24751,0.3466796875
1557851475.9427342,24801,0.34375
1557851477.5601094,24851,0.37890625
1557851479.1648312,24901,0.357421875
1557851480.7739875,24951,0.3701171875
1557851485.4005022,25001,0.3701171875
1557851487.0255785,25051,0.3388671875
1557851488.6378558,25101,0.3681640625
1557851490.2416697,25151,0.357421875
1557851491.8942266,25201,0.3876953125
1557851493.5627913,25251,0.3564453125
1557851495.1760318,25301,0.3720703125
1557851496.7949994,25351,0.373046875
1557851498.413158,25401,0.365234375
1557851500.0358126,25451,0.359375
1557851501.6467636,25501,0.37109375
1557851503.2618232,25551,0.3564453125
1557851504.881404,25601,0.3349609375
1557851506.5013757,25651,0.369140625
1557851508.120235,25701,0.3515625
1557851509.7401154,25751,0.3662109375
1557851511.342915,25801,0.353515625
1557851512.9436073,25851,0.3583984375
1557851514.552446,25901,0.361328125
1557851516.1590421,25951,0.3798828125
1557851517.7713847,26001,0.3671875
1557851519.372335,26051,0.3671875
1557851520.981362,26101,0.3642578125
1557851522.6528277,26151,0.3515625
1557851524.2661183,26201,0.37109375
1557851525.8873234,26251,0.376953125
1557851527.4983091,26301,0.373046875
1557851529.1011436,26351,0.3828125
1557851530.7050679,26401,0.3837890625
1557851532.362832,26451,0.3701171875
1557851533.995641,26501,0.357421875
1557851535.6211143,26551,0.3759765625
1557851537.252293,26601,0.3359375
1557851538.878218,26651,0.3447265625
1557851540.4859412,26701,0.361328125
1557851542.0968094,26751,0.359375
1557851543.7102847,26801,0.3779296875
1557851545.321684,26851,0.3740234375
1557851546.929314,26901,0.357421875
1557851548.5282927,26951,0.3818359375
1557851550.1327631,27001,0.3740234375
1557851551.7787716,27051,0.3740234375
1557851553.4232297,27101,0.357421875
1557851555.0416267,27151,0.3583984375
1557851556.6676297,27201,0.3447265625
1557851558.2663105,27251,0.3671875
1557851559.890122,27301,0.3740234375
1557851561.5010588,27351,0.3642578125
1557851563.105003,27401,0.349609375
1557851564.714989,27451,0.33984375
1557851566.3040926,27501,0.33984375
1557851567.9206617,27551,0.375
1557851569.5350108,27601,0.3623046875
1557851571.1456025,27651,0.3515625
1557851572.7630336,27701,0.3759765625
1557851574.3729858,27751,0.3681640625
1557851575.9799538,27801,0.3759765625
1557851577.5900624,27851,0.3779296875
1557851579.2000303,27901,0.3837890625
1557851580.8449528,27951,0.37109375
1557851582.54007,28001,0.373046875
1557851584.1990254,28051,0.369140625
1557851585.8160183,28101,0.3623046875
1557851587.4358616,28151,0.3662109375
1557851589.0459073,28201,0.3525390625
1557851590.6484404,28251,0.3515625
1557851592.2678916,28301,0.373046875
1557851593.8878436,28351,0.3720703125
1557851595.5013485,28401,0.3671875
1557851597.1143243,28451,0.3701171875
1557851598.7304077,28501,0.3935546875
1557851600.339342,28551,0.345703125
1557851601.9365153,28601,0.3798828125
1557851603.5345147,28651,0.3486328125
1557851605.1457999,28701,0.37109375
1557851606.7656014,28751,0.3662109375
1557851608.397425,28801,0.3583984375
1557851610.0022714,28851,0.3505859375
1557851611.6329079,28901,0.3623046875
1557851613.276029,28951,0.390625
1557851614.9006803,29001,0.341796875
1557851616.5278904,29051,0.3623046875
1557851618.1308675,29101,0.359375
1557851619.721821,29151,0.3193359375
1557851621.4437535,29201,0.3798828125
1557851623.280652,29251,0.3779296875
1557851625.1081312,29301,0.39453125
1557851626.7684915,29351,0.396484375
1557851628.3724391,29401,0.3671875
1557851630.0339901,29451,0.345703125
1557851631.6651428,29501,0.33984375
1557851633.3151248,29551,0.34375
1557851634.951919,29601,0.375
1557851636.5961258,29651,0.341796875
1557851638.2432742,29701,0.357421875
1557851639.873459,29751,0.39453125
1557851641.5273738,29801,0.353515625
1557851643.2123315,29851,0.359375
1557851644.856203,29901,0.3349609375
1557851646.4878228,29951,0.34765625
1557851651.0634162,30001,0.3818359375
1557851652.7078962,30051,0.3662109375
1557851654.34104,30101,0.3603515625
1557851655.9690225,30151,0.3779296875
1557851657.5993311,30201,0.3466796875
1557851659.2233028,30251,0.3583984375
1557851660.8483598,30301,0.3623046875
1557851662.4848704,30351,0.36328125
1557851664.1146288,30401,0.37109375
1557851665.7416668,30451,0.361328125
1557851667.3721662,30501,0.3583984375
1557851668.9977999,30551,0.353515625
1557851670.631027,30601,0.373046875
1557851672.329047,30651,0.3525390625
1557851674.0060139,30701,0.3662109375
1557851675.6678083,30751,0.3818359375
1557851677.2889502,30801,0.35546875
1557851678.913007,30851,0.3564453125
1557851680.5537941,30901,0.3828125
1557851682.1846673,30951,0.380859375
1557851683.823066,31001,0.34765625
1557851685.4593232,31051,0.36328125
1557851687.0929515,31101,0.3662109375
1557851688.7243226,31151,0.3740234375
1557851690.3547397,31201,0.3818359375
1557851691.9890728,31251,0.3466796875
1557851693.626597,31301,0.365234375
1557851695.269595,31351,0.3388671875
1557851696.9555562,31401,0.369140625
1557851698.641512,31451,0.3798828125
1557851700.25302,31501,0.373046875


==> img/tensorboard2/46_tr1_rloss.csv <==
Wall time,Step,Value
1557852451.5330377,801,61.0882568359375
1557852481.1097467,851,63.12017059326172
1557852510.717262,901,61.55990982055664
1557852540.3726728,951,54.78628921508789
1557852569.9377913,1001,55.92238235473633
1557852599.4729936,1051,47.189449310302734
1557852631.4681737,1101,50.190757751464844
1557852648.0146987,1151,47.041786193847656
1557852664.5825775,1201,44.73629379272461
1557852681.0770853,1251,44.936614990234375
1557852697.755813,1301,39.31277084350586
1557852714.203275,1351,37.822715759277344
1557852730.7659845,1401,37.56766891479492
1557852747.2181156,1451,36.721675872802734
1557852763.7966938,1501,35.335670471191406
1557852780.2117097,1551,33.21567153930664
1557852796.7263072,1601,32.02894592285156
1557852813.2498329,1651,37.76553726196289
1557852829.712322,1701,31.966947555541992
1557852846.2178302,1751,30.122989654541016
1557852862.612874,1801,28.223848342895508
1557852879.328609,1851,28.02992820739746
1557852896.9320996,1901,27.61028480529785
1557852913.8825939,1951,29.04955291748047
1557852930.3501039,2001,25.79806137084961
1557852947.0525064,2051,26.73101043701172
1557852963.7057238,2101,27.155487060546875
1557852980.2386005,2151,24.877653121948242
1557852996.7955794,2201,24.623586654663086
1557853008.5324845,2251,26.305728912353516
1557853012.6749387,2301,23.657039642333984
1557853016.8087976,2351,25.348827362060547
1557853020.9492033,2401,23.40677833557129
1557853025.1272655,2451,24.491580963134766
1557853029.2739315,2501,24.167531967163086
1557853033.422517,2551,24.098033905029297
1557853037.5655837,2601,24.411869049072266
1557853041.7417185,2651,25.575153350830078
1557853045.910367,2701,23.15025520324707
1557853050.081817,2751,22.31603240966797
1557853054.269382,2801,23.362590789794922
1557853058.4173796,2851,24.556852340698242
1557853062.5619838,2901,23.56277084350586
1557853066.7277668,2951,22.393648147583008
1557853070.8229394,3001,21.714374542236328
1557853074.856169,3051,21.826263427734375
1557853078.8902555,3101,27.573225021362305
1557853082.979122,3151,22.755386352539062
1557853087.0511315,3201,22.078857421875
1557853091.0640712,3251,21.770816802978516
1557853095.0773773,3301,20.729501724243164
1557853099.1173363,3351,20.57267951965332
1557853103.177328,3401,21.532766342163086
1557853107.2178054,3451,23.04509925842285
1557853111.2731361,3501,20.802888870239258
1557853115.354201,3551,21.344715118408203
1557853119.4114685,3601,21.45301628112793
1557853123.463686,3651,22.375913619995117
1557853127.5300694,3701,19.87605094909668
1557853131.591637,3751,20.21869659423828
1557853135.6488066,3801,22.119234085083008
1557853139.7046432,3851,19.377731323242188
1557853143.7793326,3901,19.884721755981445
1557853147.828898,3951,22.23778533935547
1557853151.8848433,4001,22.59555435180664
1557853155.9360247,4051,21.095401763916016
1557853160.0084743,4101,20.975269317626953
1557853164.0597577,4151,19.30635643005371
1557853168.1096673,4201,21.311119079589844
1557853172.2385283,4251,20.63370704650879
1557853176.291062,4301,19.952714920043945
1557853180.3915684,4351,19.366519927978516
1557853184.3951435,4401,21.202112197875977
1557853188.4622161,4451,19.442983627319336
1557853192.5176783,4501,19.92487907409668
1557853196.5961637,4551,21.471338272094727
1557853200.696379,4601,20.455669403076172
1557853204.8229234,4651,21.98233985900879
1557853208.8800433,4701,21.8292293548584
1557853212.960496,4751,19.427207946777344
1557853217.1112068,4801,20.84931182861328
1557853221.1933172,4851,19.432857513427734
1557853225.2753024,4901,19.26043701171875
1557853229.340303,4951,19.066381454467773
1557853236.3876271,5001,20.367727279663086
1557853240.5126295,5051,18.990642547607422
1557853244.5832613,5101,21.270429611206055
1557853248.6510403,5151,20.192811965942383
1557853252.709425,5201,20.022647857666016
1557853256.7334173,5251,19.263713836669922
1557853260.7518415,5301,19.451555252075195
1557853264.8621955,5351,19.140642166137695
1557853268.9300563,5401,19.844297409057617
1557853272.9905643,5451,19.633651733398438
1557853277.026449,5501,19.69606590270996
1557853281.0834873,5551,18.892337799072266
1557853285.1343057,5601,18.9581356048584
1557853289.1908987,5651,19.2606143951416
1557853293.2961352,5701,20.87470245361328
1557853297.3366446,5751,19.859424591064453
1557853301.4129827,5801,20.75901985168457
1557853305.4779065,5851,18.49344253540039
1557853309.5697846,5901,19.79164695739746
1557853313.6088197,5951,21.687297821044922
1557853317.6608868,6001,18.38766860961914
1557853321.7291121,6051,19.424367904663086
1557853325.7936785,6101,19.412370681762695
1557853329.8413155,6151,20.283140182495117
1557853333.8716955,6201,18.238826751708984
1557853337.907035,6251,19.36008071899414
1557853341.9704168,6301,19.558610916137695
1557853346.046496,6351,20.099977493286133
1557853350.1036372,6401,19.762317657470703
1557853354.1702251,6451,18.72541618347168
1557853358.2153525,6501,18.668657302856445
1557853362.268688,6551,19.020986557006836
1557853366.2727246,6601,21.40227508544922
1557853370.338869,6651,19.088275909423828
1557853374.4055417,6701,19.02390480041504
1557853378.4883595,6751,19.277130126953125
1557853382.6432605,6801,18.93950080871582
1557853386.7107992,6851,18.758516311645508
1557853390.7644887,6901,19.106582641601562
1557853394.842327,6951,18.15999984741211
1557853398.9110672,7001,21.078340530395508
1557853402.9964209,7051,17.903656005859375
1557853407.0499308,7101,19.833372116088867
1557853411.126361,7151,19.307119369506836
1557853415.2192063,7201,18.772216796875
1557853419.2780678,7251,18.84357452392578
1557853423.3335478,7301,18.242048263549805
1557853427.3746696,7351,19.927410125732422
1557853431.4370282,7401,20.007658004760742
1557853435.5235748,7451,18.318309783935547
1557853439.586882,7501,18.568368911743164
1557853443.7454207,7551,18.31395149230957
1557853447.8236144,7601,18.31992530822754
1557853451.853572,7651,17.460508346557617
1557853455.8688684,7701,18.29377555847168
1557853459.9231715,7751,18.259124755859375
1557853463.9821348,7801,18.384878158569336
1557853468.0502481,7851,18.009008407592773
1557853472.2388232,7901,18.315303802490234
1557853476.299147,7951,17.28546142578125
1557853480.3478627,8001,18.88970947265625
1557853484.4144611,8051,19.674118041992188
1557853488.4613447,8101,17.038345336914062
1557853492.5112576,8151,18.004131317138672
1557853496.5513837,8201,17.605016708374023
1557853500.6042278,8251,17.278484344482422
1557853504.6841507,8301,17.70465087890625
1557853508.7341173,8351,18.31330108642578
1557853512.79466,8401,18.710445404052734
1557853516.8547227,8451,18.45067596435547
1557853520.913174,8501,17.27971649169922
1557853524.9531224,8551,17.981090545654297
1557853529.0121267,8601,19.010120391845703
1557853533.1366894,8651,17.991580963134766
1557853537.1885583,8701,18.822032928466797
1557853541.2214398,8751,17.43132209777832
1557853545.2271287,8801,18.351572036743164
1557853549.2761683,8851,18.016759872436523
1557853553.3366323,8901,17.917428970336914
1557853557.3905447,8951,16.593292236328125
1557853561.4824421,9001,17.221960067749023
1557853565.5552614,9051,19.292373657226562
1557853569.5895617,9101,17.12251853942871
1557853573.6528718,9151,18.30670738220215
1557853577.697737,9201,17.44464683532715
1557853581.7553852,9251,16.401456832885742
1557853585.8030336,9301,17.564882278442383
1557853589.8527765,9351,17.781982421875
1557853593.9176974,9401,16.814607620239258
1557853597.973129,9451,17.499820709228516
1557853602.0185692,9501,18.345691680908203
1557853606.0644677,9551,17.747194290161133
1557853610.1109807,9601,17.485130310058594
1557853614.1745887,9651,16.9578857421875
1557853618.3043983,9701,17.949317932128906
1557853622.4298754,9751,17.294384002685547
1557853626.508349,9801,18.486278533935547
1557853630.6016407,9851,17.06732177734375
1557853634.6310647,9901,17.447046279907227
1557853638.693769,9951,17.01386833190918
1557853646.0514016,10001,16.694896697998047
1557853650.114526,10051,17.964078903198242
1557853654.201396,10101,18.570877075195312
1557853658.2849104,10151,17.35005760192871
1557853662.4061728,10201,18.550386428833008
1557853666.4662292,10251,16.351211547851562
1557853670.5069811,10301,16.965171813964844
1557853674.5933206,10351,17.366655349731445
1557853678.763698,10401,18.180652618408203
1557853683.121009,10451,16.836950302124023
1557853687.3795583,10501,18.882434844970703
1557853691.5573003,10551,18.65910530090332
1557853695.7655115,10601,17.772144317626953
1557853699.8114498,10651,17.25577163696289
1557853703.876104,10701,16.961551666259766
1557853707.9217706,10751,17.051298141479492
1557853712.207714,10801,18.56139373779297
1557853716.5614448,10851,18.001502990722656
1557853720.6013432,10901,17.500045776367188
1557853724.8092926,10951,17.076560974121094
1557853728.8601742,11001,15.60517692565918
1557853732.8922381,11051,17.326637268066406
1557853736.9281178,11101,17.119083404541016
1557853741.0151403,11151,16.413776397705078
1557853745.3745365,11201,16.394140243530273
1557853749.4315753,11251,17.258136749267578
1557853753.515771,11301,17.45195770263672
1557853757.669955,11351,17.415271759033203
1557853761.788128,11401,16.459697723388672
1557853765.8255892,11451,16.391326904296875
1557853769.9196916,11501,19.91710090637207
1557853774.2053816,11551,17.867069244384766
1557853778.5154874,11601,18.79092788696289
1557853782.5476289,11651,16.54319953918457
1557853786.7594619,11701,17.3643798828125
1557853790.9670777,11751,17.01095199584961
1557853795.1857607,11801,16.887073516845703
1557853799.3433173,11851,16.270029067993164
1557853803.5122106,11901,15.802129745483398
1557853807.6598916,11951,17.177696228027344
1557853811.8183427,12001,17.646453857421875
1557853815.9739838,12051,16.681049346923828
1557853820.081439,12101,17.174747467041016
1557853824.225629,12151,17.023502349853516
1557853828.4230015,12201,16.818008422851562
1557853832.793037,12251,16.19525146484375
1557853837.0410128,12301,17.47225570678711
1557853841.1446574,12351,17.74151611328125
1557853845.3797421,12401,17.938262939453125
1557853849.5337112,12451,16.676551818847656
1557853853.7167556,12501,16.444223403930664
1557853857.8644085,12551,17.428821563720703
1557853862.067871,12601,16.83052635192871
1557853866.226908,12651,17.70980453491211
1557853870.374534,12701,16.576000213623047
1557853874.546388,12751,17.626712799072266
1557853878.693978,12801,16.45058250427246
1557853882.83102,12851,17.187965393066406
1557853886.9744456,12901,17.200557708740234
1557853891.1163442,12951,16.26254653930664
1557853895.2878232,13001,16.911691665649414
1557853899.436459,13051,17.021596908569336
1557853903.5895433,13101,17.19350814819336
1557853907.7335958,13151,16.345745086669922
1557853911.8603456,13201,16.535686492919922
1557853916.0359747,13251,16.185033798217773
1557853920.1381545,13301,16.79323959350586
1557853924.451297,13351,16.421184539794922
1557853928.6392667,13401,15.51523208618164
1557853932.8424916,13451,16.310903549194336
1557853936.9702213,13501,15.770423889160156
1557853941.0597308,13551,16.529672622680664
1557853945.2162445,13601,16.841588973999023
1557853949.3633723,13651,16.030902862548828
1557853953.5602853,13701,16.860639572143555
1557853957.7189093,13751,16.411630630493164
1557853961.8705971,13801,17.995986938476562
1557853966.0225587,13851,16.642818450927734
1557853970.167974,13901,16.093339920043945
1557853974.3150845,13951,16.925949096679688
1557853978.460798,14001,15.954988479614258
1557853982.6962857,14051,15.656196594238281
1557853986.8509371,14101,16.222179412841797
1557853991.0020308,14151,16.401012420654297
1557853995.1520717,14201,16.027111053466797
1557853999.2982552,14251,17.07111358642578
1557854003.3861392,14301,19.47946548461914
1557854007.53451,14351,15.391708374023438
1557854011.682099,14401,15.443507194519043
1557854015.8440928,14451,17.269397735595703
1557854019.9896417,14501,18.802230834960938
1557854024.14177,14551,16.35648536682129
1557854028.276806,14601,16.507057189941406
1557854032.4205241,14651,16.615360260009766
1557854036.5653546,14701,17.854816436767578
1557854040.7161098,14751,17.878398895263672
1557854044.8822913,14801,16.73746681213379
1557854049.0207767,14851,16.66497802734375
1557854053.1702757,14901,17.368534088134766
1557854057.3152611,14951,16.025583267211914
1557854064.71089,15001,16.28726577758789
1557854068.8448117,15051,16.47886085510254
1557854073.0728176,15101,16.022069931030273
1557854077.2205765,15151,17.396928787231445
1557854081.3763788,15201,16.806631088256836
1557854085.5152514,15251,16.690711975097656
1557854089.6520805,15301,15.467109680175781
1557854093.7927823,15351,16.96687889099121
1557854097.8785005,15401,16.954195022583008
1557854102.091938,15451,15.291512489318848
1557854106.257389,15501,16.034412384033203
1557854110.4007733,15551,16.366607666015625
1557854114.5427144,15601,15.520139694213867
1557854118.6805766,15651,16.749788284301758
1557854122.813175,15701,16.1680850982666
1557854126.9699337,15751,16.549802780151367
1557854131.112743,15801,15.270013809204102
1557854135.2886417,15851,15.821152687072754
1557854139.4337835,15901,16.28874969482422
1557854143.570704,15951,17.16193389892578
1557854147.7111135,16001,15.674304962158203
1557854151.8573573,16051,16.160358428955078
1557854155.99649,16101,15.611538887023926
1557854160.1296785,16151,16.375965118408203
1557854164.3065066,16201,15.63937759399414
1557854168.4643579,16251,17.665931701660156
1557854172.6199574,16301,17.38983154296875
1557854176.772576,16351,15.58167839050293
1557854180.9148304,16401,16.642013549804688
1557854185.0585723,16451,15.789834976196289
1557854189.153661,16501,15.705951690673828
1557854193.324964,16551,15.956226348876953
1557854197.476217,16601,15.4129638671875
1557854201.6322386,16651,16.325881958007812
1557854205.7771392,16701,16.19515609741211
1557854209.9318726,16751,17.445301055908203
1557854214.077253,16801,16.570480346679688
1557854218.2163076,16851,17.099687576293945
1557854222.4333138,16901,14.997960090637207
1557854226.5830276,16951,15.555377006530762
1557854230.7238955,17001,15.931438446044922
1557854234.8740444,17051,15.570402145385742
1557854239.017989,17101,15.53161334991455
1557854243.1663167,17151,16.39972686767578
1557854247.3054874,17201,15.80208683013916
1557854251.4631157,17251,15.9970121383667
1557854255.6283052,17301,16.448654174804688
1557854259.7746034,17351,17.623580932617188
1557854263.9052136,17401,16.047773361206055
1557854268.0518153,17451,16.024629592895508
1557854272.1948102,17501,16.11468505859375
1557854276.3406029,17551,15.771160125732422
1557854280.4423904,17601,16.586193084716797
1557854284.6192284,17651,16.49427032470703
1557854288.7565744,17701,15.719919204711914
1557854292.901388,17751,15.87628173828125
1557854297.0446084,17801,16.41400909423828
1557854301.1929228,17851,15.650609016418457
1557854305.349403,17901,15.282228469848633
1557854309.5028055,17951,15.54104232788086
1557854313.7019842,18001,16.965591430664062
1557854317.8852355,18051,15.603402137756348
1557854322.0269544,18101,15.334620475769043
1557854326.1605875,18151,15.743596076965332
1557854330.303805,18201,15.545061111450195
1557854334.44516,18251,15.809925079345703
1557854338.5853188,18301,16.16429901123047
1557854342.8250706,18351,16.031991958618164
1557854346.9748852,18401,16.273151397705078
1557854351.1163487,18451,15.289887428283691
1557854355.2591052,18501,14.243886947631836
1557854359.397656,18551,15.545578002929688
1557854363.5299108,18601,15.562990188598633
1557854367.6697028,18651,15.846941947937012
1557854371.7790995,18701,17.032817840576172
1557854375.9409697,18751,14.873372077941895
1557854380.0840127,18801,15.99691390991211
1557854384.2262864,18851,17.416208267211914
1557854388.3613236,18901,14.756919860839844
1557854392.4949813,18951,14.93950080871582
1557854396.6287093,19001,15.6970796585083
1557854400.7593951,19051,15.994728088378906
1557854404.9198322,19101,15.923206329345703
1557854409.060425,19151,15.569356918334961
1557854413.1912403,19201,15.319537162780762
1557854417.3493917,19251,16.781082153320312
1557854421.4892375,19301,15.827751159667969
1557854425.6245239,19351,15.906310081481934
1557854429.7662838,19401,15.750031471252441
1557854433.9349458,19451,15.85590648651123
1557854438.0738106,19501,15.002131462097168
1557854442.2248085,19551,15.62513256072998
1557854446.3730018,19601,16.170137405395508
1557854450.5148034,19651,15.735530853271484
1557854454.6718385,19701,16.15789794921875
1557854458.8216703,19751,15.286212921142578
1557854463.0091693,19801,16.221452713012695
1557854467.1527948,19851,16.552366256713867
1557854471.2956896,19901,15.358569145202637
1557854475.4588072,19951,16.082178115844727
1557854482.675144,20001,15.101781845092773


==> img/tensorboard2/46_tr2_1__rloss.csv <==
Wall time,Step,Value
1557852714.203275,1351,63.896244049072266
1557852730.7659845,1401,69.4183578491211
1557852747.2181156,1451,68.49353790283203
1557852763.7966938,1501,59.85612487792969
1557852780.2117097,1551,59.93982696533203
1557852796.7263072,1601,67.142578125
1557852813.2498329,1651,54.74234390258789
1557852829.712322,1701,52.824615478515625
1557852846.2178302,1751,54.415771484375
1557852862.612874,1801,52.38520050048828
1557852879.328609,1851,54.159828186035156
1557852896.9320996,1901,52.40906524658203
1557852913.8825939,1951,64.76948547363281
1557852930.3501039,2001,53.57224655151367
1557852947.0525064,2051,56.99907302856445
1557852963.7057238,2101,59.402252197265625
1557852980.2386005,2151,62.88135528564453
1557852996.7955794,2201,54.237266540527344
1557853008.5324845,2251,60.28215408325195
1557853012.6749387,2301,56.53882598876953
1557853016.8087976,2351,56.50318908691406
1557853020.9492033,2401,55.60579299926758
1557853025.1272655,2451,57.49309158325195
1557853029.2739315,2501,51.818214416503906
1557853033.422517,2551,50.658103942871094
1557853037.5655837,2601,53.58637237548828
1557853041.7417185,2651,48.4698600769043
1557853045.910367,2701,49.09955978393555
1557853050.081817,2751,51.517208099365234
1557853054.269382,2801,53.121917724609375
1557853058.4173796,2851,51.547367095947266
1557853062.5619838,2901,58.17362976074219
1557853066.7277668,2951,51.31974792480469
1557853070.8229394,3001,46.594757080078125
1557853074.856169,3051,54.0620231628418
1557853078.8902555,3101,43.55290603637695
1557853082.979122,3151,45.04337692260742
1557853087.0511315,3201,57.435916900634766
1557853091.0640712,3251,51.31241989135742
1557853095.0773773,3301,54.275840759277344
1557853099.1173363,3351,48.47562789916992
1557853103.177328,3401,51.60384750366211
1557853107.2178054,3451,49.75371170043945
1557853111.2731361,3501,54.455326080322266
1557853115.354201,3551,46.647926330566406
1557853119.4114685,3601,51.707122802734375
1557853123.463686,3651,52.62611770629883
1557853127.5300694,3701,51.61308670043945
1557853131.591637,3751,48.306209564208984
1557853135.6488066,3801,49.49705505371094
1557853139.7046432,3851,49.794429779052734
1557853143.7793326,3901,46.328067779541016
1557853147.828898,3951,55.455894470214844
1557853151.8848433,4001,53.858985900878906
1557853155.9360247,4051,48.60840606689453
1557853160.0084743,4101,49.05882263183594
1557853164.0597577,4151,45.62726593017578
1557853168.1096673,4201,50.03327560424805
1557853172.2385283,4251,52.578792572021484
1557853176.291062,4301,48.78831100463867
1557853180.3915684,4351,49.89286422729492
1557853184.3951435,4401,46.503379821777344
1557853188.4622161,4451,49.839439392089844
1557853192.5176783,4501,51.80632781982422
1557853196.5961637,4551,44.397972106933594
1557853200.696379,4601,41.3194580078125
1557853204.8229234,4651,42.52561950683594
1557853208.8800433,4701,44.05768966674805
1557853212.960496,4751,46.199554443359375
1557853217.1112068,4801,46.81324768066406
1557853221.1933172,4851,42.1448974609375
1557853225.2753024,4901,51.56043243408203
1557853229.340303,4951,47.779869079589844
1557853236.3876271,5001,50.70545959472656
1557853240.5126295,5051,65.44287109375
1557853244.5832613,5101,39.18457794189453
1557853248.6510403,5151,46.81697082519531
1557853252.709425,5201,43.677391052246094
1557853256.7334173,5251,46.93109130859375
1557853260.7518415,5301,46.050804138183594
1557853264.8621955,5351,45.122154235839844
1557853268.9300563,5401,41.80879211425781
1557853272.9905643,5451,46.17661666870117
1557853277.026449,5501,49.912086486816406
1557853281.0834873,5551,45.740196228027344
1557853285.1343057,5601,47.672035217285156
1557853289.1908987,5651,43.187191009521484
1557853293.2961352,5701,39.47699737548828
1557853297.3366446,5751,45.71556091308594
1557853301.4129827,5801,41.728736877441406
1557853305.4779065,5851,40.243202209472656
1557853309.5697846,5901,41.60970687866211
1557853313.6088197,5951,41.53883743286133
1557853317.6608868,6001,44.727237701416016
1557853321.7291121,6051,41.86693572998047
1557853325.7936785,6101,42.37288284301758
1557853329.8413155,6151,45.32282638549805
1557853333.8716955,6201,46.559268951416016
1557853337.907035,6251,50.983150482177734
1557853341.9704168,6301,41.331871032714844
1557853346.046496,6351,42.78978729248047
1557853350.1036372,6401,48.5150146484375
1557853354.1702251,6451,40.04673767089844
1557853358.2153525,6501,39.14214324951172
1557853362.268688,6551,43.68254470825195
1557853366.2727246,6601,41.40458297729492
1557853370.338869,6651,45.20439529418945
1557853374.4055417,6701,43.800498962402344
1557853378.4883595,6751,46.9801139831543
1557853382.6432605,6801,45.77789306640625
1557853386.7107992,6851,39.76171875
1557853390.7644887,6901,43.00959777832031
1557853394.842327,6951,43.86620330810547
1557853398.9110672,7001,46.619319915771484
1557853402.9964209,7051,40.345924377441406
1557853407.0499308,7101,47.0113410949707
1557853411.126361,7151,47.652008056640625
1557853415.2192063,7201,42.57945251464844
1557853419.2780678,7251,45.45325469970703
1557853423.3335478,7301,45.029632568359375
1557853427.3746696,7351,41.20056915283203
1557853431.4370282,7401,44.1535758972168
1557853435.5235748,7451,46.75414276123047
1557853439.586882,7501,45.17915344238281
1557853443.7454207,7551,41.943790435791016
1557853447.8236144,7601,43.1584358215332
1557853451.853572,7651,36.85344696044922
1557853455.8688684,7701,42.341392517089844
1557853459.9231715,7751,44.434722900390625
1557853463.9821348,7801,48.999183654785156
1557853468.0502481,7851,42.056331634521484
1557853472.2388232,7901,40.33161163330078
1557853476.299147,7951,40.951324462890625
1557853480.3478627,8001,39.35137939453125
1557853484.4144611,8051,40.23527526855469
1557853488.4613447,8101,37.3400764465332
1557853492.5112576,8151,40.031219482421875
1557853496.5513837,8201,43.66130828857422
1557853500.6042278,8251,39.108154296875
1557853504.6841507,8301,38.86125946044922
1557853508.7341173,8351,40.998497009277344
1557853512.79466,8401,42.55732727050781
1557853516.8547227,8451,40.013126373291016
1557853520.913174,8501,45.357975006103516
1557853524.9531224,8551,43.229637145996094
1557853529.0121267,8601,42.738101959228516
1557853533.1366894,8651,40.823734283447266
1557853537.1885583,8701,42.94964599609375
1557853541.2214398,8751,34.9707145690918
1557853545.2271287,8801,45.234107971191406
1557853549.2761683,8851,39.56968688964844
1557853553.3366323,8901,36.35889434814453
1557853557.3905447,8951,39.33325958251953
1557853561.4824421,9001,36.0416145324707
1557853565.5552614,9051,39.93939208984375
1557853569.5895617,9101,39.93988800048828
1557853573.6528718,9151,50.19518280029297
1557853577.697737,9201,40.310157775878906
1557853581.7553852,9251,40.06245422363281
1557853585.8030336,9301,44.50102615356445
1557853589.8527765,9351,37.98560333251953
1557853593.9176974,9401,40.937965393066406
1557853597.973129,9451,42.04774475097656
1557853602.0185692,9501,36.03752899169922
1557853606.0644677,9551,43.60589599609375
1557853610.1109807,9601,36.42866897583008
1557853614.1745887,9651,37.26077651977539
1557853618.3043983,9701,39.69382095336914
1557853622.4298754,9751,36.71160888671875
1557853626.508349,9801,41.272117614746094
1557853630.6016407,9851,40.053409576416016
1557853634.6310647,9901,38.13249969482422
1557853638.693769,9951,36.97626495361328
1557853646.0514016,10001,36.17283248901367
1557853650.114526,10051,38.62041473388672
1557853654.201396,10101,37.633419036865234
1557853658.2849104,10151,35.6131477355957
1557853662.4061728,10201,39.61405944824219
1557853666.4662292,10251,35.86320877075195
1557853670.5069811,10301,40.502166748046875
1557853674.5933206,10351,41.35804748535156
1557853678.763698,10401,36.59162902832031
1557853683.121009,10451,43.74744415283203
1557853687.3795583,10501,41.025882720947266
1557853691.5573003,10551,38.72475051879883
1557853695.7655115,10601,40.195777893066406
1557853699.8114498,10651,37.53334426879883
1557853703.876104,10701,37.77836227416992
1557853707.9217706,10751,38.394596099853516
1557853712.207714,10801,42.992313385009766
1557853716.5614448,10851,37.0888671875
1557853720.6013432,10901,43.9315071105957
1557853724.8092926,10951,39.18107604980469
1557853728.8601742,11001,39.93904495239258
1557853732.8922381,11051,39.903968811035156
1557853736.9281178,11101,34.61283874511719
1557853741.0151403,11151,33.7052116394043
1557853745.3745365,11201,35.80123519897461
1557853749.4315753,11251,36.84345245361328
1557853753.515771,11301,39.50975799560547
1557853757.669955,11351,36.97799301147461
1557853761.788128,11401,43.22439193725586
1557853765.8255892,11451,40.23023986816406
1557853769.9196916,11501,38.542266845703125
1557853774.2053816,11551,47.216209411621094
1557853778.5154874,11601,41.350311279296875
1557853782.5476289,11651,40.985198974609375
1557853786.7594619,11701,42.359222412109375
1557853790.9670777,11751,37.13890075683594
1557853795.1857607,11801,34.71495056152344
1557853799.3433173,11851,35.6754035949707
1557853803.5122106,11901,34.160213470458984
1557853807.6598916,11951,40.215919494628906
1557853811.8183427,12001,36.12978744506836
1557853815.9739838,12051,40.23773956298828
1557853820.081439,12101,37.55841064453125
1557853824.225629,12151,41.407859802246094
1557853828.4230015,12201,41.01258087158203
1557853832.793037,12251,40.65400314331055
1557853837.0410128,12301,38.54103469848633
1557853841.1446574,12351,36.30514144897461
1557853845.3797421,12401,40.7304801940918
1557853849.5337112,12451,36.398372650146484
1557853853.7167556,12501,37.354042053222656
1557853857.8644085,12551,40.003604888916016
1557853862.067871,12601,41.1610221862793
1557853866.226908,12651,38.14703369140625
1557853870.374534,12701,38.79800796508789
1557853874.546388,12751,37.26234817504883
1557853878.693978,12801,35.015716552734375
1557853882.83102,12851,35.44255065917969
1557853886.9744456,12901,40.56562042236328
1557853891.1163442,12951,33.28589630126953
1557853895.2878232,13001,42.597511291503906
1557853899.436459,13051,42.402801513671875
1557853903.5895433,13101,37.38230895996094
1557853907.7335958,13151,34.2901496887207
1557853911.8603456,13201,40.219356536865234
1557853916.0359747,13251,37.964107513427734
1557853920.1381545,13301,36.29679489135742
1557853924.451297,13351,39.37514114379883
1557853928.6392667,13401,41.537479400634766
1557853932.8424916,13451,38.38290786743164
1557853936.9702213,13501,38.8758544921875
1557853941.0597308,13551,34.11248779296875
1557853945.2162445,13601,38.687469482421875
1557853949.3633723,13651,33.55337905883789
1557853953.5602853,13701,39.26690673828125
1557853957.7189093,13751,39.536964416503906
1557853961.8705971,13801,41.736785888671875
1557853966.0225587,13851,35.59886932373047
1557853970.167974,13901,34.2105598449707
1557853974.3150845,13951,37.39839172363281
1557853978.460798,14001,39.41002655029297
1557853982.6962857,14051,40.21273422241211
1557853986.8509371,14101,40.331268310546875
1557853991.0020308,14151,38.57850646972656
1557853995.1520717,14201,36.92235565185547
1557853999.2982552,14251,35.64759826660156
1557854003.3861392,14301,33.622581481933594
1557854007.53451,14351,31.919132232666016
1557854011.682099,14401,37.69132614135742
1557854015.8440928,14451,38.996788024902344
1557854019.9896417,14501,40.3437614440918
1557854024.14177,14551,38.42027282714844
1557854028.276806,14601,36.52949523925781
1557854032.4205241,14651,34.32620620727539
1557854036.5653546,14701,42.543888092041016
1557854040.7161098,14751,36.3314323425293
1557854044.8822913,14801,38.56310272216797
1557854049.0207767,14851,38.6917610168457
1557854053.1702757,14901,35.50011444091797
1557854057.3152611,14951,40.66524124145508
1557854064.71089,15001,38.69224548339844
1557854068.8448117,15051,39.18863296508789
1557854073.0728176,15101,39.049560546875
1557854077.2205765,15151,41.99176025390625
1557854081.3763788,15201,41.11283493041992
1557854085.5152514,15251,37.69507598876953
1557854089.6520805,15301,35.76592254638672
1557854093.7927823,15351,36.9222526550293
1557854097.8785005,15401,39.93975830078125
1557854102.091938,15451,43.052032470703125
1557854106.257389,15501,40.70929718017578
1557854110.4007733,15551,37.87199020385742
1557854114.5427144,15601,36.68236541748047
1557854118.6805766,15651,34.75824737548828
1557854122.813175,15701,35.38410186767578
1557854126.9699337,15751,41.09758758544922
1557854131.112743,15801,35.56029510498047
1557854135.2886417,15851,38.35884094238281
1557854139.4337835,15901,36.962100982666016
1557854143.570704,15951,38.83367919921875
1557854147.7111135,16001,35.35248565673828
1557854151.8573573,16051,38.45948791503906
1557854155.99649,16101,34.957305908203125
1557854160.1296785,16151,39.63290023803711
1557854164.3065066,16201,39.77580261230469
1557854168.4643579,16251,38.40597152709961
1557854172.6199574,16301,39.77605056762695
1557854176.772576,16351,35.369781494140625
1557854180.9148304,16401,39.94789123535156
1557854185.0585723,16451,40.373008728027344
1557854189.153661,16501,35.879425048828125
1557854193.324964,16551,36.472801208496094
1557854197.476217,16601,37.035526275634766
1557854201.6322386,16651,38.501548767089844
1557854205.7771392,16701,35.81217956542969
1557854209.9318726,16751,35.253089904785156
1557854214.077253,16801,35.487144470214844
1557854218.2163076,16851,36.912410736083984
1557854222.4333138,16901,33.31987762451172
1557854226.5830276,16951,35.01301956176758
1557854230.7238955,17001,36.44140625
1557854234.8740444,17051,42.19234085083008
1557854239.017989,17101,35.24287796020508
1557854243.1663167,17151,35.68756103515625
1557854247.3054874,17201,38.93745422363281
1557854251.4631157,17251,32.709232330322266
1557854255.6283052,17301,31.589397430419922
1557854259.7746034,17351,40.18597412109375
1557854263.9052136,17401,35.49110412597656
1557854268.0518153,17451,37.256553649902344
1557854272.1948102,17501,39.2243537902832
1557854276.3406029,17551,37.144962310791016
1557854280.4423904,17601,40.52134323120117
1557854284.6192284,17651,41.58625030517578
1557854288.7565744,17701,33.40114212036133
1557854292.901388,17751,40.05384826660156
1557854297.0446084,17801,37.37676239013672
1557854301.1929228,17851,35.61516189575195
1557854305.349403,17901,41.548919677734375
1557854309.5028055,17951,34.215362548828125
1557854313.7019842,18001,37.70352554321289
1557854317.8852355,18051,34.151371002197266
1557854322.0269544,18101,35.37793731689453
1557854326.1605875,18151,32.17411804199219
1557854330.303805,18201,36.9481315612793
1557854334.44516,18251,31.571496963500977
1557854338.5853188,18301,34.43708801269531
1557854342.8250706,18351,31.068164825439453
1557854346.9748852,18401,36.90266418457031
1557854351.1163487,18451,34.117855072021484
1557854355.2591052,18501,31.062488555908203
1557854359.397656,18551,33.26790237426758
1557854363.5299108,18601,36.81435012817383
1557854367.6697028,18651,38.73672103881836
1557854371.7790995,18701,38.433349609375
1557854375.9409697,18751,37.232295989990234
1557854380.0840127,18801,38.951236724853516
1557854384.2262864,18851,38.142154693603516
1557854388.3613236,18901,40.86674880981445
1557854392.4949813,18951,40.184085845947266
1557854396.6287093,19001,34.62853240966797
1557854400.7593951,19051,31.62841796875
1557854404.9198322,19101,34.972328186035156
1557854409.060425,19151,34.299659729003906
1557854413.1912403,19201,32.64561080932617
1557854417.3493917,19251,35.36937713623047
1557854421.4892375,19301,35.1058464050293
1557854425.6245239,19351,35.14109802246094
1557854429.7662838,19401,33.96699523925781
1557854433.9349458,19451,39.687477111816406
1557854438.0738106,19501,37.49644470214844
1557854442.2248085,19551,37.99628829956055
1557854446.3730018,19601,34.10112380981445
1557854450.5148034,19651,35.478721618652344
1557854454.6718385,19701,36.21382522583008
1557854458.8216703,19751,36.38145446777344
1557854463.0091693,19801,38.65265655517578
1557854467.1527948,19851,36.39228439331055
1557854471.2956896,19901,34.26556396484375
1557854475.4588072,19951,32.241756439208984
1557854482.675144,20001,32.989540100097656


==> img/tensorboard2/46_va_benign_acc.csv <==
Wall time,Step,Value
1557854486.4763026,20051,1.0
1557854488.7590406,20101,1.0
1557854491.0542731,20151,1.0
1557854493.415459,20201,1.0
1557854495.7056644,20251,1.0
1557854497.992633,20301,1.0
1557854500.2795696,20351,1.0
1557854502.5641005,20401,1.0
1557854504.8589778,20451,1.0
1557854507.1460316,20501,1.0
1557854509.4370112,20551,1.0
1557854511.7687964,20601,1.0
1557854514.058097,20651,1.0
1557854516.3566074,20701,1.0
1557854518.6395197,20751,1.0
1557854520.9316316,20801,1.0
1557854523.3167355,20851,1.0
1557854525.599361,20901,1.0
1557854527.8930058,20951,1.0
1557854530.181928,21001,1.0
1557854532.4653594,21051,1.0
1557854534.7497487,21101,1.0
1557854537.0337372,21151,1.0
1557854539.3265893,21201,1.0
1557854541.6208596,21251,1.0
1557854543.9169974,21301,1.0
1557854546.1952715,21351,1.0
1557854548.4932985,21401,1.0
1557854550.7882648,21451,1.0
1557854553.1504407,21501,1.0
1557854555.4515564,21551,1.0
1557854557.8837292,21601,1.0
1557854560.2211068,21651,1.0
1557854562.5916882,21701,1.0
1557854564.977343,21751,1.0
1557854567.3489642,21801,1.0
1557854569.7448554,21851,1.0
1557854572.1409109,21901,1.0
1557854574.5119052,21951,1.0
1557854576.8573565,22001,1.0
1557854579.1696987,22051,1.0
1557854581.4673078,22101,1.0
1557854583.8347151,22151,1.0
1557854586.121294,22201,1.0
1557854588.4256175,22251,1.0
1557854590.716043,22301,1.0
1557854593.0029774,22351,1.0
1557854595.2987542,22401,1.0
1557854597.5676537,22451,1.0
1557854599.8608046,22501,1.0
1557854602.1474411,22551,1.0
1557854604.4456093,22601,1.0
1557854606.7397873,22651,1.0
1557854609.023861,22701,1.0
1557854611.3088899,22751,1.0
1557854613.6680415,22801,1.0
1557854615.96637,22851,1.0
1557854618.2516937,22901,1.0
1557854620.5414412,22951,1.0
1557854622.8305914,23001,1.0
1557854625.1236355,23051,1.0
1557854627.3908672,23101,1.0
1557854629.686994,23151,1.0
1557854632.0995185,23201,1.0
1557854634.3833258,23251,1.0
1557854636.6828651,23301,1.0
1557854638.9718041,23351,1.0
1557854641.2669241,23401,1.0
1557854643.619431,23451,1.0
1557854645.918622,23501,1.0
1557854648.2125719,23551,1.0
1557854650.516144,23601,1.0
1557854652.8133225,23651,1.0
1557854655.1117153,23701,1.0
1557854657.400321,23751,1.0
1557854659.6902888,23801,1.0
1557854661.9811525,23851,1.0
1557854664.271938,23901,1.0
1557854666.5585563,23951,1.0
1557854668.842992,24001,1.0
1557854671.1272054,24051,1.0
1557854673.548497,24101,1.0
1557854675.8476903,24151,1.0
1557854678.1218863,24201,1.0
1557854680.4195626,24251,1.0
1557854682.7053807,24301,1.0
1557854684.9843547,24351,1.0
1557854687.2691724,24401,1.0
1557854689.5544035,24451,1.0
1557854691.8311892,24501,1.0
1557854694.1237361,24551,1.0
1557854696.4079657,24601,1.0
1557854698.69388,24651,1.0
1557854700.9679933,24701,1.0
1557854703.334979,24751,1.0
1557854705.62784,24801,1.0
1557854707.9159245,24851,1.0
1557854710.2146823,24901,0.9990234375
1557854712.5055645,24951,1.0
1557854718.2562149,25001,1.0
1557854720.5646143,25051,0.9990234375
1557854722.8510475,25101,1.0
1557854725.1392972,25151,0.9990234375
1557854727.4132512,25201,0.9990234375
1557854729.7046793,25251,0.9931640625
1557854732.0113966,25301,0.9775390625
1557854734.363066,25351,0.970703125
1557854736.6506133,25401,0.9541015625
1557854738.9412293,25451,0.9111328125
1557854741.2304432,25501,0.8818359375
1557854743.520135,25551,0.83203125
1557854745.8079495,25601,0.751953125
1557854748.0952575,25651,0.6025390625
1557854750.3873768,25701,0.4912109375
1557854752.6854246,25751,0.2529296875
1557854754.9754105,25801,0.0947265625
1557854757.2590563,25851,0.0087890625
1557854759.544002,25901,0.0
1557854761.8563647,25951,0.0
1557854764.1821108,26001,0.0
1557854766.4678843,26051,0.0
1557854768.7619274,26101,0.0
1557854771.0673935,26151,0.0
1557854773.352532,26201,0.0
1557854775.6447482,26251,0.0
1557854777.951702,26301,0.0
1557854780.2541957,26351,0.0
1557854782.520915,26401,0.0
1557854784.8122253,26451,0.0
1557854787.1098297,26501,0.0
1557854789.4062376,26551,0.0
1557854791.6929786,26601,0.0
1557854794.032051,26651,0.0
1557854796.3170607,26701,0.0
1557854798.604854,26751,0.0
1557854800.901649,26801,0.0
1557854803.2036948,26851,0.0
1557854805.618318,26901,0.0
1557854807.8710096,26951,0.0
1557854810.2570758,27001,0.0
1557854812.636871,27051,0.0
1557854814.9275262,27101,0.0
1557854817.3074884,27151,0.0
1557854819.5384204,27201,0.0
1557854821.7992144,27251,0.0
1557854824.2946277,27301,0.0
1557854826.643667,27351,0.0
1557854828.88009,27401,0.0
1557854831.1306834,27451,0.0
1557854833.351146,27501,0.0
1557854835.5884385,27551,0.0
1557854837.831306,27601,0.0
1557854840.0753603,27651,0.0
1557854842.308134,27701,0.0
1557854844.5485027,27751,0.0
1557854846.9144318,27801,0.0
1557854849.1770751,27851,0.0
1557854851.536569,27901,0.0
1557854854.1275127,27951,0.0
1557854856.5039904,28001,0.0
1557854858.7625785,28051,0.0
1557854861.0515213,28101,0.0
1557854863.371902,28151,0.0
1557854865.6249216,28201,0.00390625
1557854867.991378,28251,0.0068359375
1557854870.302617,28301,0.009765625
1557854872.6058786,28351,0.0146484375
1557854874.908341,28401,0.013671875
1557854877.1610732,28451,0.0185546875
1557854879.4465628,28501,0.0205078125
1557854881.7439952,28551,0.0458984375
1557854884.1024313,28601,0.0390625
1557854886.465942,28651,0.0712890625
1557854888.7954292,28701,0.0625
1557854891.229666,28751,0.0888671875
1557854893.537782,28801,0.0908203125
1557854895.8310792,28851,0.11328125
1557854898.1054068,28901,0.1201171875
1557854900.4224792,28951,0.1298828125
1557854902.769929,29001,0.1337890625
1557854905.041536,29051,0.17578125
1557854907.2902372,29101,0.1708984375
1557854909.5250826,29151,0.162109375
1557854911.7938375,29201,0.1630859375
1557854914.1321974,29251,0.203125
1557854916.529332,29301,0.2109375
1557854918.9031324,29351,0.23046875
1557854921.2659297,29401,0.2197265625
1557854923.6230886,29451,0.255859375
1557854925.9700887,29501,0.26171875
1557854928.3036242,29551,0.2685546875
1557854930.6382272,29601,0.2783203125
1557854932.9697971,29651,0.291015625
1557854935.2717762,29701,0.3125
1557854937.6117074,29751,0.3291015625
1557854939.931902,29801,0.3310546875
1557854942.3129,29851,0.3076171875
1557854944.6685522,29901,0.3583984375
1557854946.988826,29951,0.3818359375
1557854952.4132593,30001,0.3662109375
1557854954.745908,30051,0.396484375
1557854957.0677075,30101,0.416015625
1557854959.3839633,30151,0.3916015625
1557854961.6993551,30201,0.3935546875
1557854964.01157,30251,0.419921875
1557854966.3234053,30301,0.421875
1557854968.6409912,30351,0.4365234375
1557854970.9513662,30401,0.443359375
1557854973.373143,30451,0.4638671875
1557854975.6947875,30501,0.4169921875
1557854978.0201972,30551,0.4638671875
1557854980.3306556,30601,0.4619140625
1557854982.6448326,30651,0.4619140625
1557854984.9704783,30701,0.486328125
1557854987.2969048,30751,0.4970703125
1557854989.6129246,30801,0.4951171875
1557854991.9393837,30851,0.5263671875
1557854994.2792263,30901,0.541015625
1557854996.6624315,30951,0.53515625
1557854998.9822743,31001,0.5498046875
1557855001.3533087,31051,0.5263671875
1557855003.7910955,31101,0.556640625
1557855006.1132503,31151,0.5458984375
1557855008.4530723,31201,0.572265625
1557855010.8061743,31251,0.5361328125
1557855013.1266112,31301,0.5654296875
1557855015.447804,31351,0.576171875
1557855017.7389214,31401,0.6015625
1557855020.0572212,31451,0.609375
1557855022.3706489,31501,0.60546875
1557855024.6928678,31551,0.58203125
1557855027.0200653,31601,0.6171875
1557855029.332911,31651,0.591796875
1557855031.6486464,31701,0.6396484375
1557855034.0658252,31751,0.6513671875
1557855036.396021,31801,0.6142578125
1557855038.7235138,31851,0.6220703125
1557855041.042102,31901,0.650390625
1557855043.3755176,31951,0.6767578125
1557855045.7129984,32001,0.626953125
1557855048.0405965,32051,0.654296875
1557855050.367827,32101,0.6455078125
1557855052.6985588,32151,0.67578125
1557855055.034132,32201,0.6708984375
1557855057.3624485,32251,0.658203125
1557855059.6841938,32301,0.716796875
1557855062.0566018,32351,0.65625
1557855064.4312828,32401,0.66796875
1557855066.756634,32451,0.6708984375
1557855069.0913699,32501,0.693359375
1557855071.5393944,32551,0.6826171875
1557855073.8805304,32601,0.6826171875
1557855076.2060142,32651,0.6650390625
1557855078.5234532,32701,0.6806640625
1557855080.8373456,32751,0.7001953125
1557855083.1518872,32801,0.7001953125
1557855085.4622767,32851,0.740234375
1557855087.7713175,32901,0.7099609375
1557855090.0862563,32951,0.7255859375
1557855092.4606552,33001,0.734375
1557855094.7967625,33051,0.7080078125
1557855097.1116104,33101,0.73046875
1557855099.4324286,33151,0.7109375
1557855101.7397225,33201,0.7431640625
1557855104.055753,33251,0.7314453125
1557855106.3852816,33301,0.7275390625
1557855108.7003424,33351,0.7216796875
1557855111.0172722,33401,0.7412109375
1557855113.3337004,33451,0.734375
1557855115.6581898,33501,0.7236328125
1557855118.0865047,33551,0.7705078125
1557855120.4452841,33601,0.736328125
1557855122.9156442,33651,0.8134765625
1557855125.2509432,33701,0.7275390625
1557855127.5069163,33751,0.7509765625
1557855129.8035066,33801,0.72265625
1557855132.0905237,33851,0.7451171875
1557855134.4175537,33901,0.7587890625
1557855136.7167568,33951,0.759765625
1557855139.0649092,34001,0.763671875
1557855141.3502634,34051,0.79296875
1557855143.631132,34101,0.7734375
1557855145.8978767,34151,0.79296875
1557855148.176239,34201,0.79296875
1557855150.4805586,34251,0.7724609375
1557855152.7810993,34301,0.763671875
1557855155.157974,34351,0.75
1557855157.4457061,34401,0.7939453125
1557855159.732869,34451,0.7890625
1557855162.032806,34501,0.7861328125
1557855164.329675,34551,0.7890625
1557855166.6364338,34601,0.7705078125
1557855168.935342,34651,0.767578125
1557855171.2903965,34701,0.791015625
1557855173.6072876,34751,0.7958984375
1557855175.8920262,34801,0.78125
1557855178.1801136,34851,0.8046875
1557855180.497568,34901,0.78515625
1557855182.8985372,34951,0.7705078125
1557855188.3599517,35001,0.8056640625
1557855190.583686,35051,0.7990506291389465
1557855192.892032,35101,0.7626953125
1557855195.1844182,35151,0.818359375
1557855197.4642286,35201,0.8046875
1557855199.823173,35251,0.8134765625
1557855202.3023646,35301,0.8125
1557855204.623582,35351,0.8154296875
1557855206.9297438,35401,0.7919921875
1557855209.178691,35451,0.822265625
1557855211.5224843,35501,0.7900390625
1557855214.2148898,35551,0.7822265625
1557855216.5624542,35601,0.822265625
1557855218.8411312,35651,0.814453125
1557855221.1579092,35701,0.80078125
1557855223.4466045,35751,0.7900390625
1557855225.7290652,35801,0.822265625
1557855228.0173988,35851,0.8125
1557855230.2920632,35901,0.8408203125
1557855232.586352,35951,0.810546875
1557855234.8757875,36001,0.8056640625
1557855237.1677525,36051,0.79296875
1557855239.45592,36101,0.8134765625
1557855241.7473793,36151,0.8095703125
1557855244.3041985,36201,0.80859375
1557855246.6694746,36251,0.8056640625
1557855248.933591,36301,0.8466796875
1557855251.2266757,36351,0.8291015625
1557855253.5454378,36401,0.8486328125
1557855255.8335361,36451,0.84375
1557855257.9910352,36501,0.8388671875
1557855260.2725387,36551,0.830078125
1557855262.5700343,36601,0.833984375
1557855264.8506868,36651,0.8251953125
1557855267.1285925,36701,0.857421875
1557855269.4170837,36751,0.8203125
1557855271.7040749,36801,0.8232421875
1557855274.2352843,36851,0.8193359375
1557855276.6110861,36901,0.8173828125
1557855278.8989515,36951,0.833984375
1557855281.1856644,37001,0.8408203125
1557855283.5245016,37051,0.822265625
1557855285.8189363,37101,0.7978515625
1557855288.0978694,37151,0.814453125
1557855290.386595,37201,0.80859375
1557855292.677014,37251,0.8427734375
1557855294.9664905,37301,0.8525390625
1557855297.2507422,37351,0.833984375
1557855299.526463,37401,0.83984375
1557855301.8380554,37451,0.8271484375
1557855304.4451375,37501,0.826171875
1557855306.7958114,37551,0.8193359375
1557855309.115452,37601,0.830078125
1557855311.401471,37651,0.8271484375
1557855313.703105,37701,0.859375
1557855316.0004382,37751,0.8466796875
1557855318.2897122,37801,0.849609375
1557855320.5802665,37851,0.8505859375
1557855322.8778462,37901,0.873046875
1557855325.172079,37951,0.8447265625
1557855327.45985,38001,0.8251953125
1557855329.7436426,38051,0.841796875
1557855332.09437,38101,0.8388671875
1557855334.8825214,38151,0.8388671875
1557855337.222631,38201,0.8427734375
1557855339.508001,38251,0.8505859375
1557855341.755939,38301,0.8427734375
1557855343.9989538,38351,0.841796875
1557855346.2370152,38401,0.8544921875
1557855348.460372,38451,0.8466796875
1557855350.6653478,38501,0.8583984375
1557855352.9014657,38551,0.8505859375
1557855355.1269958,38601,0.8740234375
1557855357.3587818,38651,0.8427734375
1557855359.6257746,38701,0.8427734375
1557855361.889002,38751,0.86328125
1557855364.472331,38801,0.83984375
1557855366.7737808,38851,0.83203125
1557855369.009021,38901,0.8525390625
1557855371.2414796,38951,0.85546875
1557855373.4902556,39001,0.8408203125
1557855375.7239056,39051,0.8671875
1557855377.9603786,39101,0.8359375
1557855380.1883788,39151,0.8603515625
1557855382.416665,39201,0.818359375
1557855384.6431477,39251,0.845703125
1557855386.870111,39301,0.8466796875
1557855389.1012182,39351,0.8505859375
1557855391.3293447,39401,0.861328125
1557855393.8740313,39451,0.8603515625
1557855396.1661644,39501,0.873046875
1557855398.4007056,39551,0.8359375
1557855400.6061535,39601,0.857421875
1557855402.8398309,39651,0.8505859375
1557855405.067401,39701,0.8828125
1557855407.2939723,39751,0.8681640625
1557855409.5133386,39801,0.865234375
1557855411.7360384,39851,0.83984375
1557855413.9719994,39901,0.857421875
1557855416.1950245,39951,0.8544921875
1557855421.4614325,40001,0.85546875
1557855423.9853718,40051,0.8466796875
1557855426.2707093,40101,0.8603515625
1557855428.5265357,40151,0.86328125
1557855430.7585588,40201,0.8701171875
1557855432.9856994,40251,0.8662109375
1557855435.2215104,40301,0.8583984375
1557855437.4549844,40351,0.8515625
1557855439.6610572,40401,0.845703125
1557855441.8999946,40451,0.859375
1557855444.1249454,40501,0.8740234375
1557855446.353877,40551,0.8515625
1557855448.5817957,40601,0.8583984375
1557855450.8137357,40651,0.8662109375
1557855453.3065445,40701,0.853515625
1557855455.6554747,40751,0.8603515625
1557855457.9028876,40801,0.8515625
1557855460.1498952,40851,0.86328125
1557855462.3774614,40901,0.8701171875
1557855464.6013136,40951,0.87109375
1557855466.829829,41001,0.861328125
1557855469.057326,41051,0.859375
1557855471.2813184,41101,0.8720703125
1557855473.508195,41151,0.8779296875
1557855475.7437148,41201,0.888671875
1557855477.966135,41251,0.8828125
1557855480.239451,41301,0.869140625
1557855482.6550384,41351,0.8623046875
1557855485.0989661,41401,0.8720703125
1557855487.363759,41451,0.85546875
1557855489.585695,41501,0.8701171875
1557855491.8226423,41551,0.8466796875
1557855494.0595758,41601,0.8759765625
1557855496.2957234,41651,0.8525390625
1557855498.5253732,41701,0.876953125
1557855500.754562,41751,0.8671875
1557855502.9613175,41801,0.87890625
1557855505.194468,41851,0.8623046875
1557855507.4184911,41901,0.8701171875
1557855509.6422465,41951,0.8779296875
1557855511.883204,42001,0.8837890625
1557855514.4041288,42051,0.853515625
1557855516.67554,42101,0.8818359375
1557855518.9082806,42151,0.876953125
1557855521.181053,42201,0.869140625
1557855523.4240024,42251,0.859375
1557855525.6510015,42301,0.8828125
1557855527.881272,42351,0.875
1557855530.1191213,42401,0.8779296875
1557855532.344683,42451,0.880859375
1557855534.569637,42501,0.8525390625
1557855536.7937157,42551,0.8642578125
1557855538.9955134,42601,0.8818359375
1557855541.2322998,42651,0.8505859375
1557855543.763224,42701,0.8720703125
1557855546.066786,42751,0.861328125
1557855548.2932851,42801,0.8740234375
1557855550.5266163,42851,0.8720703125
1557855552.7457714,42901,0.884765625
1557855554.9837708,42951,0.875
1557855557.2165644,43001,0.8779296875
1557855559.4465122,43051,0.875
1557855561.6784687,43101,0.8857421875
1557855563.9074652,43151,0.8798828125
1557855568.3564649,43251,0.880859375
1557855570.5849385,43301,0.8818359375
1557855573.051245,43351,0.880859375
1557855575.433612,43401,0.88671875
1557855577.7052922,43451,0.8798828125
1557855579.9276016,43501,0.8916015625
1557855582.160584,43551,0.8701171875
1557855584.390148,43601,0.865234375
1557855586.6222875,43651,0.8818359375
1557855588.8483567,43701,0.875
1557855591.0702891,43751,0.884765625
1557855593.2874398,43801,0.8759765625
1557855595.5118077,43851,0.853515625
1557855597.744401,43901,0.875
1557855599.9770834,43951,0.8916015625
1557855602.2573907,44001,0.869140625
1557855604.7031503,44051,0.880859375
1557855606.9817333,44101,0.8876953125
1557855609.216034,44151,0.88671875
1557855611.4449656,44201,0.8779296875
1557855613.6892326,44251,0.8798828125
1557855615.923307,44301,0.880859375
1557855618.2282393,44351,0.876953125
1557855620.4915562,44401,0.8671875
1557855622.8250473,44451,0.8662109375
1557855625.132978,44501,0.8916015625
1557855627.431236,44551,0.8623046875
1557855629.7086976,44601,0.8837890625
1557855632.0461109,44651,0.8857421875
1557855634.6660333,44701,0.87890625
1557855637.145975,44751,0.89453125
1557855639.4508948,44801,0.87890625
1557855641.6941004,44851,0.8828125
1557855643.9741473,44901,0.873046875
1557855646.2670784,44951,0.87890625
1557855651.7339046,45001,0.8759765625
1557855653.9913952,45051,0.8857421875
1557855656.2284946,45101,0.8701171875
1557855658.4954264,45151,0.8828125
1557855660.741163,45201,0.8818359375
1557855663.333069,45251,0.8603515625
1557855665.7685316,45301,0.8896484375
1557855668.0508337,45351,0.8662109375
1557855670.3053474,45401,0.884765625
1557855672.5557702,45451,0.89453125
1557855674.8241005,45501,0.8671875
1557855677.066087,45551,0.875
1557855679.3224964,45601,0.8681640625
1557855681.5654347,45651,0.888671875
1557855683.8201394,45701,0.884765625
1557855686.0600555,45751,0.8818359375
1557855688.2908425,45801,0.8779296875
1557855690.5127742,45851,0.8671875
1557855693.037179,45901,0.8837890625
1557855695.6016912,45951,0.8779296875
1557855697.9046333,46001,0.876953125
1557855700.1510766,46051,0.890625
1557855702.3782463,46101,0.87890625
1557855704.6025898,46151,0.8701171875
1557855706.8205242,46201,0.8662109375
1557855709.0478523,46251,0.873046875
1557855711.2722962,46301,0.8818359375
1557855713.4932027,46351,0.8857421875
1557855715.716238,46401,0.8984375
1557855717.9436116,46451,0.875
1557855720.1684372,46501,0.90234375
1557855722.5487885,46551,0.90625
1557855725.1067123,46601,0.890625
1557855727.3716602,46651,0.8623046875
1557855729.6065953,46701,0.8896484375
1557855731.844527,46751,0.8798828125
1557855734.084445,46801,0.8779296875
1557855736.3179014,46851,0.8759765625
1557855738.542817,46901,0.875
1557855740.7877502,46951,0.8896484375
1557855743.0196838,47001,0.8837890625
1557855745.2456172,47051,0.8896484375
1557855747.4465523,47101,0.8818359375
1557855749.676485,47151,0.896484375
1557855751.923434,47201,0.876953125
1557855754.3975613,47251,0.884765625
1557855756.6634939,47301,0.8818359375
1557855758.896707,47351,0.892578125
1557855761.1316404,47401,0.8857421875
1557855763.3565574,47451,0.8720703125
1557855765.5834901,47501,0.884765625
1557855767.8134246,47551,0.8896484375
1557855770.041359,47601,0.876953125
1557855772.2732904,47651,0.8779296875
1557855774.497225,47701,0.8896484375
1557855776.722159,47751,0.873046875
1557855778.9493184,47801,0.892578125
1557855781.1882346,47851,0.8701171875
1557855783.677159,47901,0.8818359375
1557855786.058625,47951,0.8974609375
1557855788.3076942,48001,0.8828125
1557855790.5436242,48051,0.8818359375
1557855792.7764513,48101,0.8837890625
1557855795.0134013,48151,0.888671875
1557855797.2403378,48201,0.884765625
1557855799.4642518,48251,0.8779296875
1557855801.6931849,48301,0.87890625
1557855803.923137,48351,0.8896484375
1557855806.1430526,48401,0.884765625
1557855808.3789852,48451,0.9013671875
1557855810.6039386,48501,0.8935546875
1557855813.1338441,48551,0.8779296875
1557855815.544772,48601,0.8984375
1557855817.7937207,48651,0.9013671875
1557855820.020638,48701,0.8779296875
1557855822.2535713,48751,0.8798828125
1557855824.4905205,48801,0.8857421875
1557855826.7194586,48851,0.87890625
1557855828.950389,48901,0.892578125
1557855831.1763217,48951,0.88671875
1557855833.4112558,49001,0.87890625
1557855835.6421883,49051,0.8876953125
1557855837.8761308,49101,0.8916015625
1557855840.098055,49151,0.8798828125
1557855842.4519682,49201,0.8818359375
1557855844.9769075,49251,0.89453125
1557855847.2492323,49301,0.8828125
1557855849.460165,49351,0.8896484375
1557855851.6950994,49401,0.87890625
1557855853.9330153,49451,0.8623046875
1557855856.1789622,49501,0.88671875
1557855858.4008803,49551,0.87890625
1557855860.6318157,49601,0.8818359375
1557855862.8567479,49651,0.8896484375
1557855865.0835438,49701,0.8798828125
1557855867.3134773,49751,0.8662109375
1557855869.5423954,49801,0.857421875
1557855871.7737863,49851,0.8994140625
1557855874.3377094,49901,0.880859375
1557855876.6386406,49951,0.8828125
1557855881.888235,50001,0.87109375


==> img/tensorboard2/46_va_malicious_acc.csv <==
Wall time,Step,Value
1557854486.4763026,20051,0.0
1557854488.7590406,20101,0.0
1557854491.0542731,20151,0.0
1557854493.415459,20201,0.0
1557854495.7056644,20251,0.0
1557854497.992633,20301,0.0
1557854500.2795696,20351,0.0
1557854502.5641005,20401,0.0
1557854504.8589778,20451,0.0
1557854507.1460316,20501,0.0
1557854509.4370112,20551,0.0
1557854511.7687964,20601,0.0
1557854514.058097,20651,0.0
1557854516.3566074,20701,0.0
1557854518.6395197,20751,0.0
1557854520.9316316,20801,0.0
1557854523.3167355,20851,0.0
1557854525.599361,20901,0.0
1557854527.8930058,20951,0.0
1557854530.181928,21001,0.0
1557854532.4653594,21051,0.0
1557854534.7497487,21101,0.0
1557854537.0337372,21151,0.0
1557854539.3265893,21201,0.0
1557854541.6208596,21251,0.0
1557854543.9169974,21301,0.0
1557854546.1952715,21351,0.0
1557854548.4932985,21401,0.0
1557854550.7882648,21451,0.0
1557854553.1504407,21501,0.0
1557854555.4515564,21551,0.0
1557854557.8837292,21601,0.0
1557854560.2211068,21651,0.0
1557854562.5916882,21701,0.0
1557854564.977343,21751,0.0
1557854567.3489642,21801,0.0
1557854569.7448554,21851,0.0
1557854572.1409109,21901,0.0
1557854574.5119052,21951,0.0
1557854576.8573565,22001,0.0
1557854579.1696987,22051,0.0
1557854581.4673078,22101,0.0
1557854583.8347151,22151,0.0
1557854586.121294,22201,0.0
1557854588.4256175,22251,0.0
1557854590.716043,22301,0.0
1557854593.0029774,22351,0.0
1557854595.2987542,22401,0.0
1557854597.5676537,22451,0.0
1557854599.8608046,22501,0.0
1557854602.1474411,22551,0.0
1557854604.4456093,22601,0.0
1557854606.7397873,22651,0.0
1557854609.023861,22701,0.0
1557854611.3088899,22751,0.0
1557854613.6680415,22801,0.0
1557854615.96637,22851,0.0
1557854618.2516937,22901,0.0
1557854620.5414412,22951,0.0
1557854622.8305914,23001,0.0
1557854625.1236355,23051,0.0
1557854627.3908672,23101,0.0
1557854629.686994,23151,0.0
1557854632.0995185,23201,0.0
1557854634.3833258,23251,0.0
1557854636.6828651,23301,0.0
1557854638.9718041,23351,0.0
1557854641.2669241,23401,0.0
1557854643.619431,23451,0.0
1557854645.918622,23501,0.0
1557854648.2125719,23551,0.0
1557854650.516144,23601,0.0
1557854652.8133225,23651,0.0
1557854655.1117153,23701,0.0
1557854657.400321,23751,0.0
1557854659.6902888,23801,0.0
1557854661.9811525,23851,0.0
1557854664.271938,23901,0.0
1557854666.5585563,23951,0.0
1557854668.842992,24001,0.0
1557854671.1272054,24051,0.0
1557854673.548497,24101,0.0
1557854675.8476903,24151,0.0
1557854678.1218863,24201,0.0
1557854680.4195626,24251,0.0
1557854682.7053807,24301,0.0
1557854684.9843547,24351,0.0
1557854687.2691724,24401,0.0
1557854689.5544035,24451,0.0
1557854691.8311892,24501,0.0
1557854694.1237361,24551,0.0
1557854696.4079657,24601,0.0
1557854698.69388,24651,0.0
1557854700.9679933,24701,0.0
1557854703.334979,24751,0.0
1557854705.62784,24801,0.0
1557854707.9159245,24851,0.0
1557854710.2146823,24901,0.0
1557854712.5055645,24951,0.0
1557854718.2562149,25001,0.0
1557854720.5646143,25051,0.0
1557854722.8510475,25101,0.0
1557854725.1392972,25151,0.0
1557854727.4132512,25201,0.0
1557854729.7046793,25251,0.0
1557854732.0113966,25301,0.0
1557854734.363066,25351,0.0009765625
1557854736.6506133,25401,0.0068359375
1557854738.9412293,25451,0.005859375
1557854741.2304432,25501,0.0205078125
1557854743.520135,25551,0.02734375
1557854745.8079495,25601,0.080078125
1557854748.0952575,25651,0.15234375
1557854750.3873768,25701,0.2939453125
1557854752.6854246,25751,0.4560546875
1557854754.9754105,25801,0.6796875
1557854757.2590563,25851,0.9423828125
1557854759.544002,25901,0.9990234375
1557854761.8563647,25951,1.0
1557854764.1821108,26001,1.0
1557854766.4678843,26051,1.0
1557854768.7619274,26101,1.0
1557854771.0673935,26151,1.0
1557854773.352532,26201,1.0
1557854775.6447482,26251,1.0
1557854777.951702,26301,1.0
1557854780.2541957,26351,1.0
1557854782.520915,26401,1.0
1557854784.8122253,26451,1.0
1557854787.1098297,26501,1.0
1557854789.4062376,26551,1.0
1557854791.6929786,26601,1.0
1557854794.032051,26651,1.0
1557854796.3170607,26701,1.0
1557854798.604854,26751,1.0
1557854800.901649,26801,1.0
1557854803.2036948,26851,1.0
1557854805.618318,26901,1.0
1557854807.8710096,26951,1.0
1557854810.2570758,27001,1.0
1557854812.636871,27051,1.0
1557854814.9275262,27101,1.0
1557854817.3074884,27151,1.0
1557854819.5384204,27201,1.0
1557854821.7992144,27251,1.0
1557854824.2946277,27301,1.0
1557854826.643667,27351,1.0
1557854828.88009,27401,1.0
1557854831.1306834,27451,1.0
1557854833.351146,27501,1.0
1557854835.5884385,27551,1.0
1557854837.831306,27601,1.0
1557854840.0753603,27651,1.0
1557854842.308134,27701,1.0
1557854844.5485027,27751,1.0
1557854846.9144318,27801,1.0
1557854849.1770751,27851,1.0
1557854851.536569,27901,1.0
1557854854.1275127,27951,1.0
1557854856.5039904,28001,1.0
1557854858.7625785,28051,1.0
1557854861.0515213,28101,1.0
1557854863.371902,28151,1.0
1557854865.6249216,28201,1.0
1557854867.991378,28251,1.0
1557854870.302617,28301,1.0
1557854872.6058786,28351,1.0
1557854874.908341,28401,1.0
1557854877.1610732,28451,0.9990234375
1557854879.4465628,28501,1.0
1557854881.7439952,28551,0.9970703125
1557854884.1024313,28601,0.9990234375
1557854886.465942,28651,0.99609375
1557854888.7954292,28701,0.9921875
1557854891.229666,28751,0.99609375
1557854893.537782,28801,0.9912109375
1557854895.8310792,28851,0.98828125
1557854898.1054068,28901,0.9873046875
1557854900.4224792,28951,0.9873046875
1557854902.769929,29001,0.96875
1557854905.041536,29051,0.96875
1557854907.2902372,29101,0.970703125
1557854909.5250826,29151,0.9443359375
1557854911.7938375,29201,0.9638671875
1557854914.1321974,29251,0.947265625
1557854916.529332,29301,0.9443359375
1557854918.9031324,29351,0.935546875
1557854921.2659297,29401,0.92578125
1557854923.6230886,29451,0.9326171875
1557854925.9700887,29501,0.89453125
1557854928.3036242,29551,0.89453125
1557854930.6382272,29601,0.900390625
1557854932.9697971,29651,0.880859375
1557854935.2717762,29701,0.869140625
1557854937.6117074,29751,0.861328125
1557854939.931902,29801,0.853515625
1557854942.3129,29851,0.8583984375
1557854944.6685522,29901,0.8408203125
1557854946.988826,29951,0.83203125
1557854952.4132593,30001,0.8349609375
1557854954.745908,30051,0.822265625
1557854957.0677075,30101,0.8173828125
1557854959.3839633,30151,0.80078125
1557854961.6993551,30201,0.826171875
1557854964.01157,30251,0.796875
1557854966.3234053,30301,0.8017578125
1557854968.6409912,30351,0.7822265625
1557854970.9513662,30401,0.771484375
1557854973.373143,30451,0.7470703125
1557854975.6947875,30501,0.779296875
1557854978.0201972,30551,0.7724609375
1557854980.3306556,30601,0.763671875
1557854982.6448326,30651,0.73828125
1557854984.9704783,30701,0.7421875
1557854987.2969048,30751,0.736328125
1557854989.6129246,30801,0.7353515625
1557854991.9393837,30851,0.716796875
1557854994.2792263,30901,0.7275390625
1557854996.6624315,30951,0.7109375
1557854998.9822743,31001,0.673828125
1557855001.3533087,31051,0.712890625
1557855003.7910955,31101,0.6982421875
1557855006.1132503,31151,0.677734375
1557855008.4530723,31201,0.7001953125
1557855010.8061743,31251,0.67578125
1557855013.1266112,31301,0.689453125
1557855015.447804,31351,0.6630859375
1557855017.7389214,31401,0.685546875
1557855020.0572212,31451,0.669921875
1557855022.3706489,31501,0.669921875
1557855024.6928678,31551,0.6806640625
1557855027.0200653,31601,0.640625
1557855029.332911,31651,0.6630859375
1557855031.6486464,31701,0.6298828125
1557855034.0658252,31751,0.6416015625
1557855036.396021,31801,0.6220703125
1557855038.7235138,31851,0.6220703125
1557855041.042102,31901,0.6328125
1557855043.3755176,31951,0.595703125
1557855045.7129984,32001,0.5947265625
1557855048.0405965,32051,0.5888671875
1557855050.367827,32101,0.62109375
1557855052.6985588,32151,0.591796875
1557855055.034132,32201,0.615234375
1557855057.3624485,32251,0.623046875
1557855059.6841938,32301,0.61328125
1557855062.0566018,32351,0.6044921875
1557855064.4312828,32401,0.623046875
1557855066.756634,32451,0.603515625
1557855069.0913699,32501,0.5654296875
1557855071.5393944,32551,0.6015625
1557855073.8805304,32601,0.5673828125
1557855076.2060142,32651,0.595703125
1557855078.5234532,32701,0.5869140625
1557855080.8373456,32751,0.5439453125
1557855083.1518872,32801,0.568359375
1557855085.4622767,32851,0.5830078125
1557855087.7713175,32901,0.5498046875
1557855090.0862563,32951,0.56640625
1557855092.4606552,33001,0.53515625
1557855094.7967625,33051,0.548828125
1557855097.1116104,33101,0.5
1557855099.4324286,33151,0.5009765625
1557855101.7397225,33201,0.537109375
1557855104.055753,33251,0.5576171875
1557855106.3852816,33301,0.537109375
1557855108.7003424,33351,0.53125
1557855111.0172722,33401,0.5302734375
1557855113.3337004,33451,0.5185546875
1557855115.6581898,33501,0.498046875
1557855118.0865047,33551,0.5126953125
1557855120.4452841,33601,0.5224609375
1557855122.9156442,33651,0.5068359375
1557855125.2509432,33701,0.5380859375
1557855127.5069163,33751,0.513671875
1557855129.8035066,33801,0.51171875
1557855132.0905237,33851,0.51171875
1557855134.4175537,33901,0.498046875
1557855136.7167568,33951,0.5234375
1557855139.0649092,34001,0.537109375
1557855141.3502634,34051,0.4912109375
1557855143.631132,34101,0.5078125
1557855145.8978767,34151,0.484375
1557855148.176239,34201,0.4814453125
1557855150.4805586,34251,0.484375
1557855152.7810993,34301,0.5009765625
1557855155.157974,34351,0.4892578125
1557855157.4457061,34401,0.51171875
1557855159.732869,34451,0.462890625
1557855162.032806,34501,0.4912109375
1557855164.329675,34551,0.470703125
1557855166.6364338,34601,0.4873046875
1557855168.935342,34651,0.4814453125
1557855171.2903965,34701,0.4677734375
1557855173.6072876,34751,0.4765625
1557855175.8920262,34801,0.4794921875
1557855178.1801136,34851,0.455078125
1557855180.497568,34901,0.451171875
1557855182.8985372,34951,0.52734375
1557855188.3599517,35001,0.466796875
1557855190.583686,35051,0.4462890625
1557855192.892032,35101,0.494140625
1557855195.1844182,35151,0.4541015625
1557855197.4642286,35201,0.462890625
1557855199.823173,35251,0.4736328125
1557855202.3023646,35301,0.474609375
1557855204.623582,35351,0.41015625
1557855206.9297438,35401,0.45703125
1557855209.178691,35451,0.443359375
1557855211.5224843,35501,0.4521484375
1557855214.2148898,35551,0.4794921875
1557855216.5624542,35601,0.4658203125
1557855218.8411312,35651,0.466796875
1557855221.1579092,35701,0.458984375
1557855223.4466045,35751,0.4638671875
1557855225.7290652,35801,0.4228515625
1557855228.0173988,35851,0.44140625
1557855230.2920632,35901,0.4482421875
1557855232.586352,35951,0.455078125
1557855234.8757875,36001,0.4541015625
1557855237.1677525,36051,0.416015625
1557855239.45592,36101,0.4609375
1557855241.7473793,36151,0.4296875
1557855244.3041985,36201,0.4521484375
1557855246.6694746,36251,0.462890625
1557855248.933591,36301,0.41015625
1557855251.2266757,36351,0.421875
1557855253.5454378,36401,0.41796875
1557855255.8335361,36451,0.435546875
1557855257.9910352,36501,0.4288990795612335
1557855260.2725387,36551,0.4521484375
1557855262.5700343,36601,0.412109375
1557855264.8506868,36651,0.419921875
1557855267.1285925,36701,0.408203125
1557855269.4170837,36751,0.412109375
1557855271.7040749,36801,0.41015625
1557855274.2352843,36851,0.4482421875
1557855276.6110861,36901,0.421875
1557855278.8989515,36951,0.439453125
1557855281.1856644,37001,0.4150390625
1557855283.5245016,37051,0.4140625
1557855285.8189363,37101,0.427734375
1557855288.0978694,37151,0.4287109375
1557855290.386595,37201,0.4248046875
1557855292.677014,37251,0.4130859375
1557855294.9664905,37301,0.4267578125
1557855297.2507422,37351,0.4482421875
1557855299.526463,37401,0.4150390625
1557855301.8380554,37451,0.390625
1557855304.4451375,37501,0.3828125
1557855306.7958114,37551,0.39453125
1557855309.115452,37601,0.412109375
1557855311.401471,37651,0.4228515625
1557855313.703105,37701,0.4033203125
1557855316.0004382,37751,0.412109375
1557855318.2897122,37801,0.421875
1557855320.5802665,37851,0.4169921875
1557855322.8778462,37901,0.451171875
1557855325.172079,37951,0.3857421875
1557855327.45985,38001,0.40625
1557855329.7436426,38051,0.4140625
1557855332.09437,38101,0.392578125
1557855334.8825214,38151,0.4052734375
1557855337.222631,38201,0.3974609375
1557855339.508001,38251,0.419921875
1557855341.755939,38301,0.3896484375
1557855343.9989538,38351,0.37109375
1557855346.2370152,38401,0.4091796875
1557855348.460372,38451,0.3779296875
1557855350.6653478,38501,0.384765625
1557855352.9014657,38551,0.384765625
1557855355.1269958,38601,0.3701171875
1557855357.3587818,38651,0.421875
1557855359.6257746,38701,0.357421875
1557855361.889002,38751,0.3837890625
1557855364.472331,38801,0.3974609375
1557855366.7737808,38851,0.38671875
1557855369.009021,38901,0.35546875
1557855371.2414796,38951,0.4091796875
1557855373.4902556,39001,0.380859375
1557855375.7239056,39051,0.3857421875
1557855377.9603786,39101,0.392578125
1557855380.1883788,39151,0.400390625
1557855382.416665,39201,0.390625
1557855384.6431477,39251,0.3720703125
1557855386.870111,39301,0.4052734375
1557855389.1012182,39351,0.392578125
1557855391.3293447,39401,0.35546875
1557855393.8740313,39451,0.392578125
1557855396.1661644,39501,0.373046875
1557855398.4007056,39551,0.404296875
1557855400.6061535,39601,0.349609375
1557855402.8398309,39651,0.3916015625
1557855405.067401,39701,0.3935546875
1557855407.2939723,39751,0.369140625
1557855409.5133386,39801,0.3896484375
1557855411.7360384,39851,0.3857421875
1557855413.9719994,39901,0.376953125
1557855416.1950245,39951,0.376953125
1557855421.4614325,40001,0.400390625
1557855423.9853718,40051,0.412109375
1557855426.2707093,40101,0.3779296875
1557855428.5265357,40151,0.3916015625
1557855430.7585588,40201,0.3916015625
1557855432.9856994,40251,0.3662109375
1557855435.2215104,40301,0.396484375
1557855437.4549844,40351,0.421875
1557855439.6610572,40401,0.37890625
1557855441.8999946,40451,0.3603515625
1557855444.1249454,40501,0.384765625
1557855446.353877,40551,0.384765625
1557855448.5817957,40601,0.388671875
1557855450.8137357,40651,0.408203125
1557855453.3065445,40701,0.390625
1557855455.6554747,40751,0.357421875
1557855457.9028876,40801,0.3876953125
1557855460.1498952,40851,0.3603515625
1557855462.3774614,40901,0.357421875
1557855464.6013136,40951,0.3564453125
1557855466.829829,41001,0.3603515625
1557855469.057326,41051,0.3701171875
1557855471.2813184,41101,0.3779296875
1557855473.508195,41151,0.3857421875
1557855475.7437148,41201,0.3603515625
1557855477.966135,41251,0.35546875
1557855480.239451,41301,0.349609375
1557855482.6550384,41351,0.4013671875
1557855485.0989661,41401,0.380859375
1557855487.363759,41451,0.3828125
1557855489.585695,41501,0.3857421875
1557855491.8226423,41551,0.359375
1557855494.0595758,41601,0.359375
1557855496.2957234,41651,0.3955078125
1557855498.5253732,41701,0.3701171875
1557855500.754562,41751,0.3681640625
1557855502.9613175,41801,0.3486328125
1557855505.194468,41851,0.35546875
1557855507.4184911,41901,0.34375
1557855509.6422465,41951,0.3681640625
1557855511.883204,42001,0.3369140625
1557855514.4041288,42051,0.3564453125
1557855516.67554,42101,0.3759765625
1557855518.9082806,42151,0.3662109375
1557855521.181053,42201,0.359375
1557855523.4240024,42251,0.361328125
1557855525.6510015,42301,0.376953125
1557855527.881272,42351,0.357421875
1557855530.1191213,42401,0.34765625
1557855532.344683,42451,0.345703125
1557855534.569637,42501,0.35546875
1557855536.7937157,42551,0.3779296875
1557855538.9955134,42601,0.3505859375
1557855541.2322998,42651,0.375
1557855543.763224,42701,0.3740234375
1557855546.066786,42751,0.3603515625
1557855548.2932851,42801,0.3525390625
1557855550.5266163,42851,0.3896484375
1557855552.7457714,42901,0.34765625
1557855554.9837708,42951,0.353515625
1557855557.2165644,43001,0.3359375
1557855559.4465122,43051,0.3916015625
1557855561.6784687,43101,0.375
1557855563.9074652,43151,0.357421875
1557855568.3564649,43251,0.3681640625
1557855570.5849385,43301,0.333984375
1557855573.051245,43351,0.318359375
1557855575.433612,43401,0.3212890625
1557855577.7052922,43451,0.37109375
1557855579.9276016,43501,0.3466796875
1557855582.160584,43551,0.3544921875
1557855584.390148,43601,0.3759765625
1557855586.6222875,43651,0.3408203125
1557855588.8483567,43701,0.3544921875
1557855591.0702891,43751,0.3701171875
1557855593.2874398,43801,0.3720703125
1557855595.5118077,43851,0.35546875
1557855597.744401,43901,0.3466796875
1557855599.9770834,43951,0.3662109375
1557855602.2573907,44001,0.365234375
1557855604.7031503,44051,0.3564453125
1557855606.9817333,44101,0.35546875
1557855609.216034,44151,0.35546875
1557855611.4449656,44201,0.3291015625
1557855613.6892326,44251,0.345703125
1557855615.923307,44301,0.3349609375
1557855618.2282393,44351,0.3720703125
1557855620.4915562,44401,0.353515625
1557855622.8250473,44451,0.3564453125
1557855625.132978,44501,0.3505859375
1557855627.431236,44551,0.40625
1557855629.7086976,44601,0.3701171875
1557855632.0461109,44651,0.3486328125
1557855634.6660333,44701,0.369140625
1557855637.145975,44751,0.3330078125
1557855639.4508948,44801,0.34765625
1557855641.6941004,44851,0.3740234375
1557855643.9741473,44901,0.37109375
1557855646.2670784,44951,0.34765625
1557855651.7339046,45001,0.36328125
1557855653.9913952,45051,0.3740234375
1557855656.2284946,45101,0.35546875
1557855658.4954264,45151,0.33984375
1557855660.741163,45201,0.3427734375
1557855663.333069,45251,0.3466796875
1557855665.7685316,45301,0.3603515625
1557855668.0508337,45351,0.3505859375
1557855670.3053474,45401,0.349609375
1557855672.5557702,45451,0.3359375
1557855674.8241005,45501,0.3515625
1557855677.066087,45551,0.3486328125
1557855679.3224964,45601,0.3359375
1557855681.5654347,45651,0.31640625
1557855683.8201394,45701,0.33203125
1557855686.0600555,45751,0.349609375
1557855688.2908425,45801,0.3623046875
1557855690.5127742,45851,0.359375
1557855693.037179,45901,0.3681640625
1557855695.6016912,45951,0.36328125
1557855697.9046333,46001,0.3525390625
1557855700.1510766,46051,0.33984375
1557855702.3782463,46101,0.345703125
1557855704.6025898,46151,0.3515625
1557855706.8205242,46201,0.3974609375
1557855709.0478523,46251,0.40234375
1557855711.2722962,46301,0.3212890625
1557855713.4932027,46351,0.3388671875
1557855715.716238,46401,0.314453125
1557855717.9436116,46451,0.3759765625
1557855720.1684372,46501,0.3330078125
1557855722.5487885,46551,0.3525390625
1557855725.1067123,46601,0.33984375
1557855727.3716602,46651,0.33984375
1557855729.6065953,46701,0.3525390625
1557855731.844527,46751,0.3759765625
1557855734.084445,46801,0.31640625
1557855736.3179014,46851,0.3623046875
1557855738.542817,46901,0.322265625
1557855740.7877502,46951,0.337890625
1557855743.0196838,47001,0.33203125
1557855745.2456172,47051,0.361328125
1557855747.4465523,47101,0.3359375
1557855749.676485,47151,0.333984375
1557855751.923434,47201,0.3369140625
1557855754.3975613,47251,0.345703125
1557855756.6634939,47301,0.3349609375
1557855758.896707,47351,0.359375
1557855761.1316404,47401,0.341796875
1557855763.3565574,47451,0.3603515625
1557855765.5834901,47501,0.357421875
1557855767.8134246,47551,0.3271484375
1557855770.041359,47601,0.345703125
1557855772.2732904,47651,0.3603515625
1557855774.497225,47701,0.328125
1557855776.722159,47751,0.34765625
1557855778.9493184,47801,0.333984375
1557855781.1882346,47851,0.3525390625
1557855783.677159,47901,0.3232421875
1557855786.058625,47951,0.33203125
1557855788.3076942,48001,0.330078125
1557855790.5436242,48051,0.3623046875
1557855792.7764513,48101,0.3505859375
1557855795.0134013,48151,0.3447265625
1557855797.2403378,48201,0.328125
1557855799.4642518,48251,0.345703125
1557855801.6931849,48301,0.34375
1557855803.923137,48351,0.3349609375
1557855806.1430526,48401,0.349609375
1557855808.3789852,48451,0.3603515625
1557855810.6039386,48501,0.35546875
1557855813.1338441,48551,0.35546875
1557855815.544772,48601,0.3486328125
1557855817.7937207,48651,0.337890625
1557855820.020638,48701,0.3359375
1557855822.2535713,48751,0.337890625
1557855824.4905205,48801,0.328125
1557855826.7194586,48851,0.3486328125
1557855828.950389,48901,0.3388671875
1557855831.1763217,48951,0.3447265625
1557855833.4112558,49001,0.326171875
1557855835.6421883,49051,0.3447265625
1557855837.8761308,49101,0.349609375
1557855840.098055,49151,0.337890625
1557855842.4519682,49201,0.345703125
1557855844.9769075,49251,0.31640625
1557855847.2492323,49301,0.3525390625
1557855849.460165,49351,0.3291015625
1557855851.6950994,49401,0.3671875
1557855853.9330153,49451,0.3291015625
1557855856.1789622,49501,0.3798828125
1557855858.4008803,49551,0.3623046875
1557855860.6318157,49601,0.34375
1557855862.8567479,49651,0.337890625
1557855865.0835438,49701,0.35546875
1557855867.3134773,49751,0.3125
1557855869.5423954,49801,0.3603515625
1557855871.7737863,49851,0.3359375
1557855874.3377094,49901,0.314453125
1557855876.6386406,49951,0.3603515625
1557855881.888235,50001,0.353515625


==> img/tensorboard2/50_va_benign_acc.csv <==
Wall time,Step,Value
1557870768.854001,100051,0.0
1557870777.5460742,100251,0.0
1557870779.7192686,100301,0.0
1557870781.7645588,100351,0.0
1557870785.9476993,100451,0.0
1557870788.1765444,100501,0.0
1557870794.442122,100651,0.0
1557870796.5495338,100701,0.0
1557870798.6564302,100751,0.0
1557870802.87643,100851,0.0
1557870813.2909703,101101,0.0
1557870819.6848168,101251,0.0
1557870823.9296854,101351,0.0
1557870826.0496614,101401,0.0
1557870830.2411797,101501,0.0
1557870836.5282679,101651,0.0009765625
1557870842.8183906,101801,0.0283203125
1557870846.955168,101901,0.0283203125
1557870853.2959106,102051,0.078125
1557870859.5197532,102201,0.263671875
1557870861.594976,102251,0.271484375
1557870867.8072016,102401,0.3310546875
1557870871.9598255,102501,0.357421875
1557870874.1159205,102551,0.3935546875
1557870891.8418074,102951,0.556640625
1557870894.0733776,103001,0.5859375
1557870898.5252466,103101,0.6630859375
1557870909.8280675,103351,0.765625
1557870921.0299964,103601,0.8369140625
1557870923.1537578,103651,0.8505859375
1557870925.289726,103701,0.8408203125
1557870929.5043123,103801,0.8671875
1557870931.6447456,103851,0.8837890625
1557870935.918027,103951,0.900390625
1557870940.3193185,104051,0.921875
1557870946.732852,104201,0.9306640625
1557870948.8607516,104251,0.9208984375
1557870957.3536272,104451,0.9443359375
1557870968.072368,104701,0.9580078125
1557870972.3894017,104801,0.953125
1557870988.8387487,105101,0.958984375
1557870990.9969926,105151,0.974609375
1557870993.1619623,105201,0.966796875
1557870995.1952226,105251,0.9651898741722107
1557870997.377072,105301,0.9658203125
1557871003.8562062,105451,0.970703125
1557871008.097624,105551,0.9716796875
1557871013.9712095,105701,0.9697265625
1557871015.539158,105751,0.9638671875
1557871020.4351652,105901,0.9560546875
1557871023.7877946,106001,0.9765625
1557871028.1451972,106101,0.9736328125
1557871030.1946442,106151,0.96875
1557871031.7605958,106201,0.97265625
1557871038.6872962,106401,0.962890625
1557871044.9475992,106601,0.970703125
1557871046.5717907,106651,0.96484375
1557871048.3754492,106701,0.974609375
1557871054.7818675,106901,0.974609375
1557871056.34136,106951,0.96875
1557871059.9202921,107051,0.97265625
1557871061.5037732,107101,0.9775390625
1557871064.5765433,107201,0.97265625
1557871066.104309,107251,0.9814453125
1557871067.6317587,107301,0.9765625
1557871070.6946712,107401,0.9716796875
1557871072.3066049,107451,0.9697265625
1557871073.8742027,107501,0.9775390625
1557871075.4341602,107551,0.9765625
1557871080.210607,107701,0.966796875
1557871083.3195229,107801,0.98046875
1557871084.884492,107851,0.9814453125
1557871094.8313847,108151,0.97265625
1557871096.5908642,108201,0.9736328125
1557871098.1808167,108251,0.9755859375
1557871104.5743968,108451,0.9775390625
1557871107.6706963,108551,0.9794921875
1557871110.762747,108651,0.9716796875
1557871116.982382,108851,0.9697265625
1557871128.0948792,109201,0.974609375
1557871132.7848454,109351,0.9814453125
1557871135.9161417,109451,0.984375
1557871139.0772543,109551,0.9697265625
1557871140.504749,109601,0.9775390625
1557871143.61883,109701,0.974609375
1557871146.7114987,109801,0.9814453125
1557871149.8924077,109901,0.9775390625
1557871151.4403923,109951,0.978515625
1557871156.1009474,110001,0.9736328125
1557871160.75212,110151,0.982421875
1557871162.295975,110201,0.974609375
1557871166.9178548,110351,0.97265625
1557871168.4661906,110401,0.9755859375
1557871173.0919964,110551,0.9697265625
1557871177.749575,110701,0.9755859375
1557871184.0386026,110901,0.974609375
1557871193.2487912,111201,0.9765625
1557871194.7942328,111251,0.9794921875
1557871199.4069211,111401,0.9755859375
1557871201.0653048,111451,0.9765625
1557871204.200094,111551,0.98046875
1557871207.302661,111651,0.978515625
1557871208.93353,111701,0.9794921875
1557871212.0501025,111801,0.9765625
1557871213.697339,111851,0.9794921875
1557871216.841032,111951,0.9755859375
1557871218.3783517,112001,0.9736328125
1557871219.942777,112051,0.9833984375
1557871221.4781787,112101,0.978515625
1557871224.5774436,112201,0.9765625
1557871227.6531334,112301,0.9755859375
1557871229.1961434,112351,0.9716796875
1557871235.38905,112551,0.9765625
1557871236.92353,112601,0.9794921875
1557871240.3991883,112701,0.97265625
1557871245.2066514,112851,0.970703125
1557871248.2944207,112951,0.9814453125
1557871253.050304,113101,0.9794921875
1557871262.3389046,113401,0.9736328125
1557871271.7255278,113701,0.98046875
1557871277.8973775,113901,0.982421875
1557871282.525561,114051,0.98046875
1557871290.2206354,114301,0.98046875
1557871293.2896028,114401,0.9775390625
1557871297.9874287,114551,0.984375
1557871307.2966352,114851,0.9814453125
1557871308.8436,114901,0.9775390625
1557871314.9276297,115001,0.9833984375
1557871319.5372007,115151,0.9833984375
1557871324.2061083,115301,0.982421875
1557871325.7485042,115351,0.974609375
1557871327.285407,115401,0.982421875
1557871341.2717185,115851,0.982421875
1557871342.8068788,115901,0.978515625
1557871344.3360262,115951,0.982421875
1557871345.8739793,116001,0.9755859375
1557871348.989206,116101,0.9794921875
1557871352.166912,116201,0.98046875
1557871357.004739,116351,0.97265625
1557871358.632862,116401,0.9755859375
1557871364.8706808,116601,0.984375
1557871367.9682527,116701,0.9765625
1557871369.517279,116751,0.974609375
1557871371.0557582,116801,0.978515625
1557871372.5906413,116851,0.982421875
1557871384.9653263,117251,0.9765625
1557871398.933507,117701,0.9775390625
1557871402.0090048,117801,0.9755859375
1557871406.669987,117951,0.9697265625
1557871414.35553,118201,0.9775390625
1557871419.0484655,118351,0.9736328125
1557871420.6101005,118401,0.9853515625
1557871425.2427192,118551,0.97265625
1557871426.781628,118601,0.9775390625
1557871431.4058537,118751,0.9736328125
1557871436.034233,118901,0.9794921875
1557871439.110382,119001,0.9765625
1557871442.195615,119101,0.9775390625
1557871446.809074,119251,0.9736328125
1557871451.5271907,119401,0.986328125
1557871453.0641909,119451,0.9775390625
1557871454.6125968,119501,0.974609375
1557871457.6887157,119601,0.98828125
1557871474.6259508,120001,0.974609375
1557871477.8989348,120101,0.970703125
1557871481.4293928,120201,0.978515625
1557871484.4578753,120301,0.9755859375
1557871492.6906087,120551,0.98046875
1557871500.5682328,120801,0.9814453125
1557871506.712471,121001,0.9833984375
1557871512.9512773,121201,0.966796875
1557871514.4702437,121251,0.98046875
1557871516.019918,121301,0.9814453125
1557871522.1520164,121501,0.97265625
1557871523.6723082,121551,0.9765625
1557871525.20031,121601,0.97265625
1557871526.7333326,121651,0.9736328125
1557871531.3045323,121801,0.9814453125
1557871539.0342517,122051,0.978515625
1557871543.675898,122201,0.9794921875
1557871546.7481751,122301,0.9873046875
1557871552.8540995,122501,0.982421875
1557871554.3908608,122551,0.982421875
1557871555.9463298,122601,0.9736328125
1557871557.472962,122651,0.98046875
1557871560.5215487,122751,0.9736328125
1557871563.6169925,122851,0.9677734375
1557871568.2379708,123001,0.98046875
1557871572.8742845,123151,0.98046875
1557871574.4079285,123201,0.9833984375
1557871577.4888725,123301,0.974609375
1557871580.5296867,123401,0.984375
1557871591.2170107,123751,0.9755859375
1557871595.8510058,123901,0.9775390625
1557871597.3852155,123951,0.9775390625
1557871600.553959,124051,0.984375
1557871603.6126633,124151,0.9775390625
1557871606.663184,124251,0.9833984375
1557871608.1936295,124301,0.98046875
1557871611.2474048,124401,0.984375
1557871615.823357,124551,0.9765625
1557871618.878747,124651,0.984375
1557871623.463928,124801,0.9833984375
1557871626.5076716,124901,0.9853515625
1557871634.3085206,125051,0.98046875
1557871635.8254976,125101,0.9697265625
1557871637.3957455,125151,0.9814453125
1557871652.6431463,125651,0.982421875
1557871654.1677454,125701,0.9794921875
1557871657.2245104,125801,0.98046875
1557871658.8464808,125851,0.9794921875
1557871660.407271,125901,0.9775390625
1557871661.929748,125951,0.9853515625
1557871666.5199206,126101,0.97265625
1557871668.053337,126151,0.9775390625
1557871671.1704762,126251,0.98046875
1557871675.73963,126401,0.978515625
1557871678.7893994,126501,0.9853515625
1557871681.8221812,126601,0.9794921875
1557871684.8970764,126701,0.9765625
1557871699.055649,127151,0.9775390625
1557871700.5832493,127201,0.9833984375
1557871705.567538,127351,0.9765625
1557871708.6385112,127451,0.982421875
1557871711.6898267,127551,0.982421875
1557871713.2054985,127601,0.982421875
1557871714.7328362,127651,0.970703125
1557871717.7961175,127751,0.9833984375
1557871719.383497,127801,0.974609375
1557871723.975861,127951,0.9853515625
1557871733.132903,128251,0.9775390625
1557871734.6645837,128301,0.98046875
1557871740.7748098,128501,0.970703125
1557871743.8185513,128601,0.9794921875
1557871745.338722,128651,0.9873046875
1557871750.0055046,128801,0.9736328125
1557871753.05662,128901,0.9755859375
1557871754.589099,128951,0.9794921875
1557871760.7026846,129151,0.978515625
1557871766.8009138,129351,0.9794921875
1557871769.852851,129451,0.974609375
1557871771.3821666,129501,0.9794921875
1557871772.8964849,129551,0.9755859375
1557871774.417734,129601,0.9814453125
1557871775.9423835,129651,0.9775390625
1557871780.6143177,129801,0.984375
1557871789.8122294,130001,0.9794921875


==> img/tensorboard2/50_va_malicious_acc.csv <==
Wall time,Step,Value
1557870768.854001,100051,1.0
1557870777.5460742,100251,1.0
1557870779.7192686,100301,1.0
1557870781.7645588,100351,1.0
1557870785.9476993,100451,1.0
1557870788.1765444,100501,1.0
1557870794.442122,100651,1.0
1557870796.5495338,100701,1.0
1557870798.6564302,100751,1.0
1557870802.87643,100851,1.0
1557870813.2909703,101101,1.0
1557870819.6848168,101251,1.0
1557870823.9296854,101351,1.0
1557870826.0496614,101401,1.0
1557870830.2411797,101501,1.0
1557870836.5282679,101651,1.0
1557870842.8183906,101801,1.0
1557870846.955168,101901,1.0
1557870853.2959106,102051,0.9990234375
1557870859.5197532,102201,0.9990234375
1557870861.594976,102251,0.994140625
1557870867.8072016,102401,0.9990234375
1557870871.9598255,102501,0.98828125
1557870874.1159205,102551,0.99609375
1557870891.8418074,102951,0.9345703125
1557870894.0733776,103001,0.875
1557870898.5252466,103101,0.8154296875
1557870909.8280675,103351,0.6357421875
1557870921.0299964,103601,0.5927734375
1557870923.1537578,103651,0.5673828125
1557870925.289726,103701,0.5634765625
1557870929.5043123,103801,0.5068359375
1557870931.6447456,103851,0.5283203125
1557870935.918027,103951,0.4892578125
1557870940.3193185,104051,0.505859375
1557870946.732852,104201,0.4609375
1557870948.8607516,104251,0.4599609375
1557870957.3536272,104451,0.3349609375
1557870968.072368,104701,0.3203125
1557870972.3894017,104801,0.3212890625
1557870988.8387487,105101,0.259765625
1557870990.9969926,105151,0.2958984375
1557870993.1619623,105201,0.28515625
1557870995.1952226,105251,0.275390625
1557870997.377072,105301,0.2958984375
1557871003.8562062,105451,0.267578125
1557871008.097624,105551,0.2890625
1557871013.9712095,105701,0.2880859375
1557871015.539158,105751,0.2734375
1557871020.4351652,105901,0.275390625
1557871023.7877946,106001,0.2939453125
1557871028.1451972,106101,0.279296875
1557871030.1946442,106151,0.2861328125
1557871031.7605958,106201,0.265625
1557871038.6872962,106401,0.26171875
1557871044.9475992,106601,0.2548828125
1557871046.5717907,106651,0.2841796875
1557871048.3754492,106701,0.2919921875
1557871054.7818675,106901,0.244140625
1557871056.34136,106951,0.2734375
1557871059.9202921,107051,0.3095703125
1557871061.5037732,107101,0.2841796875
1557871064.5765433,107201,0.287109375
1557871066.104309,107251,0.251953125
1557871067.6317587,107301,0.259765625
1557871070.6946712,107401,0.267578125
1557871072.3066049,107451,0.265625
1557871073.8742027,107501,0.2822265625
1557871075.4341602,107551,0.275390625
1557871080.210607,107701,0.24609375
1557871083.3195229,107801,0.279296875
1557871084.884492,107851,0.2802734375
1557871094.8313847,108151,0.271484375
1557871096.5908642,108201,0.251953125
1557871098.1808167,108251,0.248046875
1557871104.5743968,108451,0.279296875
1557871107.6706963,108551,0.2333984375
1557871110.762747,108651,0.2568359375
1557871116.982382,108851,0.2685546875
1557871128.0948792,109201,0.259765625
1557871132.7848454,109351,0.2626953125
1557871135.9161417,109451,0.234375
1557871139.0772543,109551,0.2841796875
1557871140.504749,109601,0.25
1557871143.61883,109701,0.2421875
1557871146.7114987,109801,0.236328125
1557871149.8924077,109901,0.25
1557871151.4403923,109951,0.23046875
1557871156.1009474,110001,0.2451171875
1557871160.75212,110151,0.2314453125
1557871162.295975,110201,0.255859375
1557871166.9178548,110351,0.2421875
1557871168.4661906,110401,0.271484375
1557871173.0919964,110551,0.236328125
1557871177.749575,110701,0.2431640625
1557871184.0386026,110901,0.240234375
1557871193.2487912,111201,0.2177734375
1557871194.7942328,111251,0.2587890625
1557871199.4069211,111401,0.234375
1557871201.0653048,111451,0.240234375
1557871204.200094,111551,0.2568359375
1557871207.302661,111651,0.2197265625
1557871208.93353,111701,0.2607421875
1557871212.0501025,111801,0.2294921875
1557871213.697339,111851,0.2412109375
1557871216.841032,111951,0.23046875
1557871218.3783517,112001,0.2333984375
1557871219.942777,112051,0.251953125
1557871221.4781787,112101,0.267578125
1557871224.5774436,112201,0.2314453125
1557871227.6531334,112301,0.2255859375
1557871229.1961434,112351,0.2421875
1557871235.38905,112551,0.2509765625
1557871236.92353,112601,0.24609375
1557871240.3991883,112701,0.24609375
1557871245.2066514,112851,0.2392578125
1557871248.2944207,112951,0.23046875
1557871253.050304,113101,0.244140625
1557871262.3389046,113401,0.2685546875
1557871271.7255278,113701,0.2509765625
1557871277.8973775,113901,0.2666015625
1557871282.525561,114051,0.2685546875
1557871290.2206354,114301,0.25390625
1557871293.2896028,114401,0.2138671875
1557871297.9874287,114551,0.2412109375
1557871307.2966352,114851,0.2412109375
1557871308.8436,114901,0.24609375
1557871314.9276297,115001,0.25390625
1557871319.5372007,115151,0.236328125
1557871324.2061083,115301,0.240234375
1557871325.7485042,115351,0.248046875
1557871327.285407,115401,0.2314453125
1557871341.2717185,115851,0.216796875
1557871342.8068788,115901,0.2548828125
1557871344.3360262,115951,0.2509765625
1557871345.8739793,116001,0.2470703125
1557871348.989206,116101,0.2294921875
1557871352.166912,116201,0.236328125
1557871357.004739,116351,0.2333984375
1557871358.632862,116401,0.2412109375
1557871364.8706808,116601,0.2470703125
1557871367.9682527,116701,0.2587890625
1557871369.517279,116751,0.2529296875
1557871371.0557582,116801,0.2333984375
1557871372.5906413,116851,0.2509765625
1557871384.9653263,117251,0.251953125
1557871398.933507,117701,0.265625
1557871402.0090048,117801,0.240234375
1557871406.669987,117951,0.25390625
1557871414.35553,118201,0.25
1557871419.0484655,118351,0.24609375
1557871420.6101005,118401,0.2666015625
1557871425.2427192,118551,0.2470703125
1557871426.781628,118601,0.2294921875
1557871431.4058537,118751,0.2265625
1557871436.034233,118901,0.2470703125
1557871439.110382,119001,0.25390625
1557871442.195615,119101,0.2431640625
1557871446.809074,119251,0.2373046875
1557871451.5271907,119401,0.2236328125
1557871453.0641909,119451,0.2490234375
1557871454.6125968,119501,0.2177734375
1557871457.6887157,119601,0.23828125
1557871474.6259508,120001,0.2294921875
1557871477.8989348,120101,0.263671875
1557871481.4293928,120201,0.228515625
1557871484.4578753,120301,0.2412109375
1557871492.6906087,120551,0.2587890625
1557871500.5682328,120801,0.23046875
1557871506.712471,121001,0.2509765625
1557871512.9512773,121201,0.2373046875
1557871514.4702437,121251,0.25390625
1557871516.019918,121301,0.23046875
1557871522.1520164,121501,0.25390625
1557871523.6723082,121551,0.2470703125
1557871525.20031,121601,0.2451171875
1557871526.7333326,121651,0.2333984375
1557871531.3045323,121801,0.2470703125
1557871539.0342517,122051,0.259765625
1557871543.675898,122201,0.2685546875
1557871546.7481751,122301,0.251953125
1557871552.8540995,122501,0.240234375
1557871554.3908608,122551,0.25390625
1557871555.9463298,122601,0.2578125
1557871557.472962,122651,0.255859375
1557871560.5215487,122751,0.2373046875
1557871563.6169925,122851,0.23828125
1557871568.2379708,123001,0.244140625
1557871572.8742845,123151,0.2314453125
1557871574.4079285,123201,0.244140625
1557871577.4888725,123301,0.24609375
1557871580.5296867,123401,0.2451171875
1557871591.2170107,123751,0.2529296875
1557871595.8510058,123901,0.2265625
1557871597.3852155,123951,0.255859375
1557871600.553959,124051,0.248046875
1557871603.6126633,124151,0.259765625
1557871606.663184,124251,0.244140625
1557871608.1936295,124301,0.2412109375
1557871611.2474048,124401,0.2421875
1557871615.823357,124551,0.2392578125
1557871618.878747,124651,0.2578125
1557871623.463928,124801,0.25390625
1557871626.5076716,124901,0.2490234375
1557871634.3085206,125051,0.248046875
1557871635.8254976,125101,0.255859375
1557871637.3957455,125151,0.2421875
1557871652.6431463,125651,0.259765625
1557871654.1677454,125701,0.2509765625
1557871657.2245104,125801,0.2265625
1557871658.8464808,125851,0.26171875
1557871660.407271,125901,0.279296875
1557871661.929748,125951,0.2265625
1557871666.5199206,126101,0.2841796875
1557871668.053337,126151,0.2626953125
1557871671.1704762,126251,0.255859375
1557871675.73963,126401,0.23828125
1557871678.7893994,126501,0.2236328125
1557871681.8221812,126601,0.2392578125
1557871684.8970764,126701,0.248046875
1557871699.055649,127151,0.2490234375
1557871700.5832493,127201,0.2470703125
1557871705.567538,127351,0.267578125
1557871708.6385112,127451,0.216796875
1557871711.6898267,127551,0.2392578125
1557871713.2054985,127601,0.24609375
1557871714.7328362,127651,0.2333984375
1557871717.7961175,127751,0.2265625
1557871719.383497,127801,0.2373046875
1557871723.975861,127951,0.2392578125
1557871733.132903,128251,0.23046875
1557871734.6645837,128301,0.2490234375
1557871740.7748098,128501,0.236328125
1557871743.8185513,128601,0.2490234375
1557871745.338722,128651,0.287109375
1557871750.0055046,128801,0.2421875
1557871753.05662,128901,0.2490234375
1557871754.589099,128951,0.279296875
1557871760.7026846,129151,0.23828125
1557871766.8009138,129351,0.232421875
1557871769.852851,129451,0.2509765625
1557871771.3821666,129501,0.2314453125
1557871772.8964849,129551,0.2509765625
1557871774.417734,129601,0.2509765625
1557871775.9423835,129651,0.2431640625
1557871780.6143177,129801,0.251953125
1557871789.8122294,130001,0.2255859375


==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


